The Geometry of the Painlev\'e paradox

Painlev\'e showed that there can be inconsistency and indeterminacy in solutions to the equations of motion of a 2D rigid body moving on a sufficiently rough surface. The study of Painlev\'e paradoxes in 3D has received far less attention. In this paper, we highlight the pivotal role in the dynamics of the azimuthal angular velocity Psi by proving the existence of three critical values of Psi, one of which occurs independently of any paradox. We show that the 2D problem is highly singular and uncover a rich geometry in the 3D problem which we use to explain recent numerical results.

==> 3D Painleve (SIADS)/Figs/asymptotics/data/C.txt <==
Var1,Var2
0.200200006365776,-2.36433195963229
0.199866339564323,-2.36433198432391
0.199532672762871,-2.36433186876909
0.199199005961418,-2.36433164059928
0.198865339159966,-2.36433174639965
0.198531672358513,-2.36433157844377
0.19819800555706,-2.36433158355605
0.197864338755608,-2.36433140646335
0.197530671954155,-2.36433123410786
0.197197005152702,-2.36433138147195
0.19686333835125,-2.36433132574228
0.196529671549797,-2.36433115343984
0.196196004748344,-2.36433103852279
0.195862337946892,-2.3643310403387
0.1955286860466,-2.36433074791145
0.195195004343987,-2.36433081372239
0.194861337542534,-2.36433079306929
0.194527670741081,-2.3643307073988
0.194194003939629,-2.36433047703141
0.193860337138176,-2.36433051179305
0.193526670336723,-2.36433043394736
0.193193003535271,-2.36433022505243
0.192859351634979,-2.36433029178517
0.192525669932365,-2.36433012552082
0.192192003130913,-2.36433010083444
0.19185833632946,-2.36433002460056
0.191524669528008,-2.36432981946977
0.191191017627716,-2.36432983095764
0.190857335925102,-2.3643298402922
0.19052366912365,-2.36432969444921
0.190190017223358,-2.36432951867234
0.189856335520744,-2.3643296409584
0.189522668719292,-2.36432949966767
0.189189001917839,-2.36432935738083
0.188855335116386,-2.36432927728551
0.188521683216095,-2.36432929405216
0.188188001513481,-2.36432895857108
0.187854334712029,-2.36432916826018
0.187520682811737,-2.36432896278702
0.187187001109123,-2.36432882017548
0.186853349208832,-2.36432871116776
0.186519667506218,-2.36432873331487
0.186186000704765,-2.36432839563122
0.185852348804474,-2.36432844943179
0.18551866710186,-2.36432841015094
0.185185000300407,-2.36432833293685
0.184851348400116,-2.36432793014569
0.184517666697502,-2.36432805165103
0.184184014797211,-2.36432804599983
0.183850333094597,-2.36432780690973
0.183516666293144,-2.36432766646934
0.183183014392853,-2.3643275970897
0.182849332690239,-2.36432762586202
0.182515680789948,-2.36432755334976
0.182182013988495,-2.36432751674576
0.181848332285881,-2.36432724380433
0.18151468038559,-2.36432707147186
0.181180998682976,-2.36432713819199
0.180847331881523,-2.36432686587674
0.180513679981232,-2.36432686569485
0.180179998278618,-2.36432672920576
0.179846346378326,-2.36432676848053
0.179512679576874,-2.36432656066647
0.17917899787426,-2.36432645919309
0.178845345973969,-2.36432632692058
0.178511664271355,-2.36432636527329
0.178178012371063,-2.36432608704133
0.177844345569611,-2.36432584497833
0.177510663866997,-2.36432606869613
0.177177011966705,-2.36432586329119
0.176843345165253,-2.36432598332328
0.176509663462639,-2.36432548933606
0.176176011562347,-2.36432560617163
0.175842329859734,-2.36432533107237
0.175508677959442,-2.36432519479754
0.17517501115799,-2.36432510238576
0.174841329455376,-2.36432511439066
0.174507677555084,-2.36432513198369
0.174174010753632,-2.36432481813569
0.173840343952179,-2.36432468555897
0.173506677150726,-2.36432455474683
0.173172995448112,-2.36432453286187
0.172839343547821,-2.36432451924022
0.172505676746368,-2.36432442695029
0.172171995043755,-2.36432410867533
0.171838343143463,-2.364324093245
0.17150467634201,-2.3643240393802
0.171171009540558,-2.36432372160343
0.170837342739105,-2.36432378747648
0.170503661036491,-2.36432354084757
0.1701700091362,-2.36432321735767
0.169836342334747,-2.36432352230302
0.169502675533295,-2.36432315990917
0.169169008731842,-2.36432323076901
0.168835341930389,-2.36432282480531
0.168501675128937,-2.36432294354488
0.168168008327484,-2.36432285499412
0.16783432662487,-2.36432284876011
0.167500674724579,-2.36432232333122
0.167167007923126,-2.36432256295813
0.166833341121674,-2.36432252413786
0.166499674320221,-2.36432215366957
0.166166007518768,-2.36432203126429
0.165832340717316,-2.36432174706056
0.165498673915863,-2.3643216662814
0.16516500711441,-2.36432178826871
0.164831340312958,-2.36432154737595
0.164497673511505,-2.36432108998236
0.164164006710052,-2.36432113699472
0.1638303399086,-2.36432118120042
0.163496673107147,-2.36432106675023
0.163163006305695,-2.36432094492725
0.162829339504242,-2.36432065855973
0.162495672702789,-2.36432045519514
0.162162005901337,-2.36432033586009
0.161828339099884,-2.36432030159818
0.161494672298431,-2.36432010082014
0.161161005496979,-2.36432015870059
0.160827338695526,-2.36431986185734
0.160493671894073,-2.36431992592218
0.160160005092621,-2.36431972357303
0.159826338291168,-2.36431952291339
0.159492671489716,-2.36431949437011
0.159159004688263,-2.36431911995507
0.15882533788681,-2.36431917880791
0.158491671085358,-2.36431906561182
0.158158004283905,-2.36431850790003
0.157824337482452,-2.3643186658224
0.157490670681,-2.36431828341221
0.157157003879547,-2.36431807672036
0.156823337078094,-2.36431805862681
0.156489670276642,-2.36431767226359
0.156156003475189,-2.36431783712842
0.155822336673737,-2.36431763572699
0.155488669872284,-2.36431761902936
0.155155003070831,-2.36431723497928
0.154821336269379,-2.36431711872085
0.154487669467926,-2.36431711056722
0.154154002666473,-2.36431690528867
0.153820335865021,-2.36431699509583
0.153486669063568,-2.36431621725454
0.153153002262115,-2.36431620501879
0.152819335460663,-2.36431610371713
0.15248566865921,-2.36431570696668
0.152152016758919,-2.36431598817864
0.151818335056305,-2.36431530173931
0.151484668254852,-2.36431529671488
0.1511510014534,-2.3643149995989
0.150817334651947,-2.3643153856128
0.150483667850494,-2.36431499455065
0.150150001049042,-2.36431458427024
0.149816334247589,-2.36431469610265
0.149482682347298,-2.36431469615357
0.149149000644684,-2.36431388575606
0.148815333843231,-2.36431378441389
0.148481667041779,-2.36431378842594
0.148148000240326,-2.36431359118549
0.147814348340034,-2.3643134912149
0.147480666637421,-2.36431339444633
0.147146999835968,-2.36431298455104
0.146813347935677,-2.36431257507611
0.146479666233063,-2.36431289709143
0.14614599943161,-2.36431250449775
0.145812332630157,-2.36431240516079
0.145478665828705,-2.36431198971945
0.145145013928413,-2.36431189134502
0.1448113322258,-2.36431191672564
0.144477665424347,-2.36431203302268
0.144144013524055,-2.36431151700018
0.143810331821442,-2.36431120537285
0.14347667992115,-2.36431144698445
0.143142998218536,-2.36431048992581
0.142809331417084,-2.36431051390943
0.142475679516792,-2.36431030266192
0.142141997814178,-2.36431044202769
0.141808331012726,-2.36430991035066
0.141474679112434,-2.3643095988249
0.141140997409821,-2.36430973683367
0.140807345509529,-2.36430942611693
0.140473663806915,-2.36430889796675
0.140139997005463,-2.36430903924008
0.139806345105171,-2.36430907126542
0.139472663402557,-2.36430841325023
0.139139011502266,-2.364307870065
0.138805344700813,-2.36430825730831
0.138471662998199,-2.3643080606859
0.138138011097908,-2.36430786215454
0.137804329395294,-2.36430732028528
0.137470662593842,-2.36430724032766
0.13713701069355,-2.3643066901638
0.136803328990936,-2.36430660632095
0.136469677090645,-2.3643065366007
0.136136010289192,-2.36430633960213
0.135802328586578,-2.36430626788347
0.135468676686287,-2.36430582709385
0.135134994983673,-2.36430575722254
0.134801343083382,-2.36430494777293
0.134467676281929,-2.36430536614068
0.134133994579315,-2.36430480232615
0.133800342679024,-2.36430435876052
0.133466675877571,-2.36430441146866
0.133132994174957,-2.36430435346348
0.132799342274666,-2.36430403401622
0.132465660572052,-2.36430371133996
0.132132008671761,-2.36430364891589
0.131798341870308,-2.36430254811467
0.131464660167694,-2.36430274535586
0.131131008267403,-2.36430268252683
0.13079734146595,-2.36430275630064
0.130463674664497,-2.36430230687045
0.130130007863045,-2.36430211334398
0.129796326160431,-2.36430165596499
0.129462674260139,-2.36430146841706
0.129129007458687,-2.36430113807439
0.128795325756073,-2.36430082157317
0.128461673855782,-2.36430077486177
0.128128007054329,-2.36430016702433
0.127794340252876,-2.36429984048121
0.127460673451424,-2.36429964327685
0.12712699174881,-2.36429904361557
0.126793339848518,-2.36429871795823
0.126459673047066,-2.36429851160179
0.126126006245613,-2.36429861673119
0.12579233944416,-2.36429814732923
0.125458672642708,-2.3642980961919
0.125125005841255,-2.36429733114846
0.124791339039803,-2.36429685351027
0.124457664787769,-2.36429666165184
0.124124005436897,-2.36429705901959
0.123790331184864,-2.3642965912612
0.123456671833992,-2.36429595138512
0.123123005032539,-2.36429591841783
0.122789330780506,-2.36429528086854
0.122455671429634,-2.36429525044348
0.122122004628181,-2.36429431333238
0.121788345277309,-2.36429442250028
0.121454671025276,-2.36429438014464
0.121120996773243,-2.36429342933755
0.120787337422371,-2.36429309251681
0.120453670620918,-2.36429351466628
0.120119996368885,-2.3642925637681
0.119786337018013,-2.36429283756198
0.11945267021656,-2.36429265470223
0.119119010865688,-2.36429201456637
0.118785336613655,-2.36429103379225
0.118451662361622,-2.36429068418119
0.11811800301075,-2.36429065354601
0.117784336209297,-2.36429048194018
0.117450676858425,-2.36428995253005
0.117117002606392,-2.36428927484728
0.116783335804939,-2.36428926502306
0.116449676454067,-2.36428841695294
0.116116002202034,-2.36428856164144
0.115782327950001,-2.36428805096675
0.115448668599129,-2.3642877110797
0.115115001797676,-2.36428769184338
0.114781342446804,-2.36428666197703
0.114447668194771,-2.36428663632083
0.114114001393318,-2.36428576902411
0.113780342042446,-2.36428576956382
0.113446667790413,-2.36428505396468
0.113113008439541,-2.3642848661476
0.112779334187508,-2.36428432184639
0.112445667386055,-2.3642839902879
0.112112008035183,-2.36428307578784
0.11177833378315,-2.36428324875279
0.111444666981697,-2.36428271509177
0.111111007630825,-2.3642819840918
0.110777333378792,-2.36428199560383
0.11044367402792,-2.36428126861596
0.110109999775887,-2.364280692499
0.109776332974434,-2.36428071386736
0.109442673623562,-2.36428089714019
0.109108999371529,-2.36427938847879
0.108775340020657,-2.36427960161394
0.108441673219204,-2.36427828501421
0.108107998967171,-2.36427829213349
0.107774339616299,-2.36427696955312
0.107440665364265,-2.36427696851075
0.107106998562813,-2.36427578933456
0.106773339211941,-2.36427640190845
0.106439672410488,-2.36427601857719
0.106105998158455,-2.3642752494399
0.105772338807583,-2.36427548689598
0.10543867200613,-2.36427427995391
0.105105005204678,-2.36427309696753
0.104771330952644,-2.36427269976084
0.104437671601772,-2.36427251398146
0.10410400480032,-2.3642725437476
0.103770337998867,-2.36427131888797
0.103436663746834,-2.36427198312362
0.103103004395962,-2.36427096092289
0.102769337594509,-2.36427014912174
0.102435670793056,-2.36426912267995
0.102102003991604,-2.36426978986865
0.101768337190151,-2.36426876900812
0.101434670388699,-2.36426794286492
0.101101003587246,-2.36426775584235
0.100767336785793,-2.36426646835473
0.100433669984341,-2.36426584467109
0.100100003182888,-2.36426611169982
0.0997663363814354,-2.36426480978393
0.0994326695799828,-2.36426483415042
0.0990990027785301,-2.36426331132136
0.0987653359770775,-2.36426337241501
0.0984316691756248,-2.36426250467408
0.0980980023741722,-2.36426137917802
0.0977643430233002,-2.36426212313493
0.0974306687712669,-2.36426100360864
0.0970970019698143,-2.36425986864544
0.0967633351683617,-2.36426018580299
0.0964296758174896,-2.36425905435706
0.0960960015654564,-2.36425788195082
0.0957623347640038,-2.36425697685088
0.0954286679625511,-2.36425704819676
0.0950950086116791,-2.3642561505269
0.0947613343596458,-2.36425545168679
0.0944276675581932,-2.36425426428759
0.0940940007567406,-2.36425407727117
0.0937603414058685,-2.36425262042004
0.0934266746044159,-2.36425241884449
0.0930930003523827,-2.36425224191397
0.09275933355093,-2.36425181464322
0.092425674200058,-2.36425007747751
0.0920920073986053,-2.36424825803981
0.0917583331465721,-2.36424860899354
0.0914246663451195,-2.36424845532553
0.0910910069942474,-2.36424772748605
0.0907573401927948,-2.36424673033935
0.0904236659407616,-2.36424542804157
0.0900899991393089,-2.36424442918752
0.0897563397884369,-2.36424509225841
0.0894226729869843,-2.36424377903331
0.0890890061855316,-2.36424220927926
0.0887553319334984,-2.36424226745071
0.0884216725826263,-2.36424093441014
0.0880880057811737,-2.36423988740986
0.0877543389797211,-2.36423882448103
0.0874206647276878,-2.36423774525739
0.0870870053768158,-2.36423759005862
0.0867533385753632,-2.36423557033423
0.0864196717739105,-2.3642347589588
0.0860859975218773,-2.36423489815624
0.0857523381710052,-2.36423345648918
0.0854186713695526,-2.36423264446086
0.0850850045681,-2.36423123349695
0.0847513377666473,-2.36422980048974
0.0844176709651947,-2.36422931080274
0.0840840041637421,-2.36422941307329
0.0837503373622894,-2.36422823330501
0.0834166705608368,-2.36422711012218
0.0830830037593842,-2.36422654464708
0.0827493369579315,-2.36422303026117
0.0824156701564789,-2.36422351427453
0.0820820033550262,-2.36422196189763
0.0817483365535736,-2.3642204243442
0.081414669752121,-2.36422153752126
0.0810810029506683,-2.3642179579763
0.0807473361492157,-2.36421878607768
0.0804136693477631,-2.36421827789965
0.0800800025463104,-2.36421557066264
0.0797463357448578,-2.36421569177981
0.0794126689434052,-2.364212668834
0.0790790021419525,-2.3642120918451
0.0787453353404999,-2.36421218596511
0.0784116685390472,-2.36421086275999
0.0780780017375946,-2.36420956276858
0.077744334936142,-2.36420670438523
0.0774106681346893,-2.3642068955393
0.0770770013332367,-2.36420557506039
0.0767433345317841,-2.36420337049692
0.0764096677303314,-2.36420158590388
0.0760760083794594,-2.36420220250633
0.0757423341274261,-2.36420000936498
0.0754086673259735,-2.36419856846358
0.0750750005245209,-2.36419869853215
0.0747413411736488,-2.36419566094429
0.0744076669216156,-2.36419338160559
0.074074000120163,-2.36419395842987
0.0737403333187103,-2.36419040830653
0.0734066739678383,-2.36418885300064
0.0730729997158051,-2.36418946038628
0.0727393329143524,-2.36418707408884
0.0724056661128998,-2.36418464345557
0.0720720067620277,-2.36418528744651
0.0717383399605751,-2.36418372839234
0.0714046657085419,-2.36418119732792
0.0710709989070892,-2.36418052193253
0.0707373395562172,-2.36417665628265
0.0704036727547646,-2.36417453221372
0.0700699985027313,-2.36417469022557
0.0697363317012787,-2.36417171164719
0.0694026723504066,-2.3641699778396
0.069069005548954,-2.36416959086644
0.0687353312969208,-2.36416698586421
0.0684016644954681,-2.36416374615976
0.0680680051445961,-2.3641633545311
0.0677343383431435,-2.36415963042587
0.0674006715416908,-2.36415834447522
0.0670669972896576,-2.36415749618246
0.0667333379387856,-2.36415352601255
0.0663996711373329,-2.36415268774746
0.0660660043358803,-2.36415183267553
0.065732330083847,-2.36414887883691
0.065398670732975,-2.36414635018352
0.0650650039315224,-2.36414491245658
0.0647313371300697,-2.36414344504058
0.0643976628780365,-2.36414194700629
0.0640640035271645,-2.36414159787802
0.0637303367257118,-2.3641345996365
0.0633966699242592,-2.36413244363613
0.0630630031228065,-2.36413146190952
0.0627293363213539,-2.36413274435529
0.0623956695199013,-2.36412774944691
0.0620620027184486,-2.36412498147307
0.061728335916996,-2.36412269534349
0.0613946653902531,-2.36411742558456
0.0610610023140907,-2.36411510398889
0.0607273355126381,-2.36411339143065
0.0603936687111855,-2.36411297636042
0.0600599981844425,-2.36410928097299
0.0597263351082802,-2.36410503209483
0.0593926683068275,-2.36410185284129
0.0590590015053749,-2.36410257721941
0.0587253384292126,-2.36410071177604
0.0583916679024696,-2.36409545027237
0.058058001101017,-2.36409175119785
0.0577243342995644,-2.36408834465833
0.057390671223402,-2.364087707511
0.0570570006966591,-2.36408153435791
0.0567233338952065,-2.36408029251046
0.0563896670937538,-2.36407876489852
0.0560560040175915,-2.36407473273575
0.0557223334908485,-2.3640709953646
0.0553886666893959,-2.36406517372296
0.0550549998879433,-2.36406217460422
0.0547213368117809,-2.36405842317523
0.0543876700103283,-2.36405541174639
0.0540539994835854,-2.36405386323089
0.0537203326821327,-2.36404986676005
0.0533866696059704,-2.36404363768676
0.0530529990792274,-2.36404188040203
0.0527193360030651,-2.36403288840405
0.0523856654763222,-2.36403037618329
0.0520520024001598,-2.36402671767828
0.0517183318734169,-2.3640199508142
0.0513846687972546,-2.36401810997859
0.0510510019958019,-2.36401277744626
0.0507173351943493,-2.3640113893811
0.0503836683928967,-2.36400168569658
0.050050001591444,-2.36400148353629
0.0497163347899914,-2.36399563327106
0.0493826679885387,-2.3639916638881
0.0490490011870861,-2.3639846842021
0.0487153343856335,-2.36398255563857
0.0483816675841808,-2.36397653632061
0.0480480007827282,-2.36397423648996
0.0477143339812756,-2.36396683341005
0.0473806671798229,-2.36396321456332
0.0470470003783703,-2.36395185887417
0.0467133373022079,-2.36394840516384
0.046379666775465,-2.36394668771879
0.0460460036993027,-2.36394068866169
0.0457123331725597,-2.36393168524568
0.0453786700963974,-2.36392432564781
0.0450449995696545,-2.3639217181299
0.0447113364934921,-2.36390852068943
0.0443776659667492,-2.36390857818799
0.0440440028905869,-2.36389767777351
0.0437103323638439,-2.36390052181548
0.0433766692876816,-2.36388647398021
0.0430429987609386,-2.36388093459934
0.0427093356847763,-2.36386998195776
0.0423756688833237,-2.36386366691735
0.042042002081871,-2.36385858964233
0.0417083352804184,-2.3638474521186
0.0413746684789658,-2.36383969939911
0.0410410016775131,-2.36383549002714
0.0407073348760605,-2.36382342441395
0.0403736680746078,-2.36381686113032
0.0400400012731552,-2.36380966771184
0.0397063344717026,-2.36379938981017
0.0393726676702499,-2.36378342784064
0.0390390008687973,-2.36377109379103
0.0387053340673447,-2.3637694942889
0.038371667265892,-2.36375648001104
0.0380380041897297,-2.36373911575918
0.0377043336629868,-2.36373372419008
0.0373706705868244,-2.36372360772733
0.0370370000600815,-2.36371122317081
0.0367033369839191,-2.36370364574146
0.0363696664571762,-2.36369578839229
0.0360360033810139,-2.36367307166408
0.0357023328542709,-2.36366990953969
0.0353686697781086,-2.36365802754102
0.0350349992513657,-2.36363261980771
0.0347013361752033,-2.36362325381382
0.0343676656484604,-2.36361046467931
0.034034002572298,-2.36359563225194
0.0337003357708454,-2.36358494383612
0.0333666689693928,-2.36356659272113
0.0330330021679401,-2.3635467126819
0.0326993353664875,-2.36352681417535
0.0323656685650349,-2.36351641111596
0.0320320017635822,-2.36350295336596
0.0316983349621296,-2.36348352318939
0.031364668160677,-2.36346803904759
0.0310310013592243,-2.36344803783133
0.0306973326951265,-2.36342423276384
0.030363667756319,-2.36338898171341
0.0300299990922213,-2.36337805758268
0.0296963341534138,-2.3633635228002
0.0293626692146063,-2.36333672151818
0.0290290005505085,-2.36331526681445
0.028695335611701,-2.36329222807907
0.0283616669476032,-2.36327072356763
0.0280280020087957,-2.36324350240423
0.027694333344698,-2.36321342406131
0.0273606684058905,-2.36318567673159
0.0270269997417927,-2.36315264138251
0.0266933348029852,-2.36313843646017
0.0263596680015326,-2.36309383752374
0.0260260012000799,-2.36306857465845
0.0256923343986273,-2.36303530348108
0.0253586675971746,-2.36299796190542
0.025025000795722,-2.3629539379565
0.0246913339942694,-2.36293174519036
0.0243576671928167,-2.36290592930005
0.0240240003913641,-2.36286590988421
0.0236903335899115,-2.36279755154836
0.023356668651104,-2.36274648029192
0.0230230018496513,-2.36273205713792
0.0226893350481987,-2.36268182189641
0.0223556682467461,-2.36262676091093
0.0220220014452934,-2.3625802352788
0.0216883346438408,-2.36252150262548
0.0213546678423882,-2.36243975539751
0.0210210010409355,-2.36239440355705
0.0206873342394829,-2.36232854190626
0.0203536674380302,-2.3623007143164
0.0200200006365776,-2.36220818758011
0.019686333835125,-2.36210090878569
0.0193526670336723,-2.36205651656705
0.0190190020948648,-2.36197287740682
0.0186853352934122,-2.36189309896909
0.0183516684919596,-2.36179741673287
0.0180180016905069,-2.36172129159107
0.0176843348890543,-2.36163996927666
0.0173506680876017,-2.36151785333202
0.017017001286149,-2.36143099755244
0.0166833344846964,-2.36130358893519
0.0163496676832438,-2.361165825554
0.0160160008817911,-2.36101237349554
0.0156823340803385,-2.36091644572848
0.0153486663475633,-2.36077784114625
0.0150149995461106,-2.36062360551842
0.0146813346073031,-2.36051412895483
0.0143476678058505,-2.36029311388933
0.0140140010043979,-2.3600515065035
0.0137637509033084,-2.3599214553833
0.0140140010043979,-2.35987314288045
0.0143476678058505,-2.35977418435494
0.0146813346073031,-2.35967176019115
0.0150149995461106,-2.35960778977939
0.0153486663475633,-2.35951472230982
0.0156823340803385,-2.35941818460074
0.0160160008817911,-2.35933509851113
0.0163496676832438,-2.35921215842978
0.0166833344846964,-2.35908217921699
0.017017001286149,-2.35894794232978
0.0173506680876017,-2.35882260737481
0.0176843348890543,-2.35866397341709
0.0180180016905069,-2.35852223117602
0.0183516684919596,-2.35836105627172
0.0186853352934122,-2.35817387083854
0.0190190020948648,-2.357980109035
0.0193526670336723,-2.35776154364309
0.019686333835125,-2.35756758435567
0.0200200006365776,-2.35726623601384
0.0203536674380302,-2.35696014225912
0.0206873342394829,-2.35670351482437
0.0210210010409355,-2.35636263564229
0.0213546678423882,-2.3560076674477
0.0216883346438408,-2.3555446696979
0.0220220014452934,-2.35505735376569
0.0223556682467461,-2.35454179957452
0.0226893350481987,-2.35392270214446
0.0230230018496513,-2.35321485556646
0.023356668651104,-2.35246266717109
0.0236903335899115,-2.35148855060414
0.0238972070068121,-2.35077428817749
0.0240240003913641,-2.35068315464474
0.0243576671928167,-2.3504328028361
0.0246913339942694,-2.35019794720013
0.025025000795722,-2.34993952974281
0.0253586675971746,-2.34966572578219
0.0256923343986273,-2.34936464072782
0.0260260012000799,-2.34905118715595
0.0263596680015326,-2.34873858896929
0.0266933348029852,-2.34838813284169
0.0270269997417927,-2.34803078229829
0.0273606684058905,-2.34764121571285
0.027694333344698,-2.34723683508775
0.0280280020087957,-2.34680137971435
0.0283616669476032,-2.34633058990162
0.028695335611701,-2.34584651843995
0.0290290005505085,-2.34531153904067
0.0293626692146063,-2.34474516130193
0.0296963341534138,-2.3441322979953
0.0300299990922213,-2.34349482683681
0.030363667756319,-2.3427858694105
0.0306973326951265,-2.34201142066753
0.0308545419695572,-2.34162735939026
0.0310310013592243,-2.34143744580653
0.031364668160677,-2.341062690857
0.0316983349621296,-2.3406752229434
0.0320320017635822,-2.34027400578548
0.0323656685650349,-2.33985186594932
0.0326993353664875,-2.33941299808501
0.0330330021679401,-2.33894722119392
0.0333666689693928,-2.33845226342744
0.0337003357708454,-2.33793914582533
0.034034002572298,-2.33740913524027
0.0343676656484604,-2.33684045284325
0.0347013361752033,-2.33624930403851
0.0350349992513657,-2.33562901830583
0.0353686697781086,-2.33495532566211
0.0357023328542709,-2.33424904846471
0.0360360033810139,-2.33351689661906
0.0363696664571762,-2.33272339589894
0.0364686036482453,-2.33248043060303
0.0367033369839191,-2.33215269048361
0.0370370000600815,-2.33167464282953
0.0373706705868244,-2.33117332749694
0.0377043336629868,-2.33065104484558
0.0380380041897297,-2.33010729794538
0.038371667265892,-2.32953888143506
0.0387053340673447,-2.32893901141448
0.0390390008687973,-2.32833430781279
0.0393726676702499,-2.327683306062
0.0397063344717026,-2.32700484642868
0.0400400012731552,-2.32629816966913
0.0403736680746078,-2.32555984208449
0.0407073348760605,-2.32478528956652
0.0410410016775131,-2.32396573100733
0.0412912517786026,-2.3233335018158
0.0413746684789658,-2.32319608732953
0.0417083352804184,-2.32262799072781
0.042042002081871,-2.32203884556084
0.0423756688833237,-2.32142827701279
0.0427093356847763,-2.32079816078528
0.0430429987609386,-2.32013767301276
0.0433766692876816,-2.31945276676332
0.0437103323638439,-2.31873791964704
0.0440440028905869,-2.31800652610365
0.0443776659667492,-2.31723470329312
0.0447113364934921,-2.31643780698354
0.0450449995696545,-2.31559682303107
0.0453786700963974,-2.31472651447071
0.0455780782070033,-2.31418657302856
0.0457123331725597,-2.31392922616469
0.0460460036993027,-2.3132720480323
0.046379666775465,-2.31259339607258
0.0467133373022079,-2.31189682798759
0.0470470003783703,-2.31117078213876
0.0473806671798229,-2.31041354366994
0.0477143339812756,-2.30963865487798
0.0480480007827282,-2.30882623717681
0.0483816675841808,-2.30799044612158
0.0487153343856335,-2.30712221150107
0.0490490011870861,-2.30621961509019
0.0493826679885387,-2.30528099565203
0.0494662764514315,-2.30503940582275
0.0497163347899914,-2.30449832456987
0.050050001591444,-2.30375718890843
0.0503836683928967,-2.30299427777174
0.0507173351943493,-2.30220070378534
0.0510510019958019,-2.30138342779632
0.0513846687972546,-2.30053937875641
0.0517183318734169,-2.29966856746445
0.0520520024001598,-2.29876566739016
0.0523856654763222,-2.2978306669862
0.0527193360030651,-2.29686535553202
0.0530412373010325,-2.29589247703552
0.0530529990792274,-2.29586470148063
0.0533866696059704,-2.29507008175646
0.0537203326821327,-2.29424599991787
0.0540539994835854,-2.29339868598891
0.0543876700103283,-2.2925286886079
0.0547213368117809,-2.2916287753805
0.0550549998879433,-2.29070203901259
0.0553886666893959,-2.28974461962324
0.0557223334908485,-2.28875148199609
0.0560560040175915,-2.2877298977531
0.0563669408161205,-2.28674554824829
0.0563896670937538,-2.28668749764009
0.0567233338952065,-2.28581991853433
0.0570570006966591,-2.28493100264079
0.057390671223402,-2.28401361457202
0.0577243342995644,-2.28306938293583
0.058058001101017,-2.28209594094664
0.0583916679024696,-2.28109447721648
0.0587253384292126,-2.28006070357906
0.0590590015053749,-2.27899747624072
0.0593926683068275,-2.27790253828272
0.0594830727936086,-2.27759861946106
0.0597263351082802,-2.27692396743065
0.0600599981844425,-2.27597534005596
0.0603936687111855,-2.2750008784294
0.0607273355126381,-2.27400057517091
0.0610610023140907,-2.27297186937287
0.0613946653902531,-2.27191188513941
0.061728335916996,-2.27081890862088
0.0620620027184486,-2.2696982569009
0.0623956695199013,-2.26854300353712
0.062421567168158,-2.26845145225525
0.0627293363213539,-2.26753631296712
0.0630630031228065,-2.26652329049167
0.0633966699242592,-2.265481862568
0.0637303367257118,-2.26441187546935
0.0640640035271645,-2.26330848847572
0.0643976628780365,-2.26217964254363
0.0647313371300697,-2.26101719060292
0.0650650039315224,-2.25982606944706
0.0652074868950618,-2.25930452346802
0.065398670732975,-2.2587055192271
0.065732330083847,-2.25763945753783
0.0660660043358803,-2.25654592589727
0.0663996711373329,-2.2554234285533
0.0667333379387856,-2.25427349781755
0.0670669972896576,-2.25308969231363
0.0674006715416908,-2.25187723924103
0.0677343383431435,-2.25063141957368
0.067858554318924,-2.25015759468079
0.0680680051445961,-2.24946471843388
0.0684016644954681,-2.24833948103361
0.0687353312969208,-2.24718484282494
0.069069005548954,-2.24600251354624
0.0694026723504066,-2.24478959410844
0.0697363317012787,-2.24354602741781
0.0700699985027313,-2.24226903305237
0.0703911501870573,-2.24101066589355
0.0704036727547646,-2.24096756546891
0.0707373395562172,-2.23980143776428
0.0710709989070892,-2.23860356478148
0.0714046657085419,-2.23738173217126
0.0717383399605751,-2.23612832108882
0.0720720067620277,-2.23484596332217
0.0724056661128998,-2.2335312931455
0.0727393329143524,-2.23218173626869
0.0728165662788845,-2.23186349868774
0.0730729997158051,-2.23092716534784
0.0734066739678383,-2.22968750152444
0.0737403333187103,-2.22841831468891
0.074074000120163,-2.22711561508862
0.0744076669216156,-2.22578295034244
0.0747413411736488,-2.2244190515165
0.0750750005245209,-2.22302071543591
0.0751464854018823,-2.22271656990051
0.0754086673259735,-2.22171933924152
0.0757423341274261,-2.22042312100032
0.0760760083794594,-2.21909575653796
0.0764096677303314,-2.21774180805104
0.0767433345317841,-2.21635356178919
0.0770770013332367,-2.21493175189434
0.0773897169634353,-2.21356964111328
0.0774106681346893,-2.21348735989481
0.077744334936142,-2.2121595248128
0.0780780017375946,-2.21080106315946
0.0784116685390472,-2.20941194620999
0.0787453353404999,-2.2079927461579
0.0790790021419525,-2.2065437161964
0.0794126689434052,-2.2050596358006
0.0795530110075318,-2.20442271232605
0.0797463357448578,-2.20362678799148
0.0800800025463104,-2.20223292388821
0.0804136693477631,-2.20080639835612
0.0807473361492157,-2.1993497390491
0.0810810029506683,-2.19786113005818
0.081414669752121,-2.1963370926054
0.0816431322152897,-2.19527578353882
0.0817483365535736,-2.1948297330117
0.0820820033550262,-2.19339091272065
0.0824156701564789,-2.19192149199035
0.0827493369579315,-2.19042304427111
0.0830830037593842,-2.18888767448319
0.0834166705608368,-2.18732223047955
0.0836659723138094,-2.18612861633301
0.0837503373622894,-2.18575783094327
0.0840840041637421,-2.1842712558485
0.0844176709651947,-2.18275437675667
0.0847513377666473,-2.18120503026333
0.0850850045681,-2.17962218741959
0.0854186713695526,-2.17800496933496
0.0856262078874963,-2.17698168754578
0.0857523381710052,-2.17640811987125
0.0860859975218773,-2.1748660317642
0.0864196717739105,-2.17329566042614
0.0867533385753632,-2.17169052688509
0.0870870053768158,-2.1700520352982
0.0874206647276878,-2.16838044481574
0.0875279453382706,-2.16783475875854
0.0877543389797211,-2.16676826736633
0.0880880057811737,-2.16516802295161
0.0884216725826263,-2.1635365768403
0.0887553319334984,-2.16187152204694
0.0890890061855316,-2.16017467773669
0.0893754641266384,-2.15868782997131
0.0894226729869843,-2.15845988581584
0.0897563397884369,-2.1568277325112
0.0900899991393089,-2.1551648506572
0.0904236659407616,-2.15346919838097
0.0907573401927948,-2.15173899082277
0.0910910069942474,-2.14997272246319
0.0911715056330698,-2.14954090118408
0.0914246663451195,-2.14827364100742
0.0917583331465721,-2.1465743783249
0.0920920073986053,-2.14484370721353
0.092425674200058,-2.14307680042993
0.09275933355093,-2.14127438225926
0.0929199637528035,-2.14039373397827
0.0930930003523827,-2.13950519434168
0.0934266746044159,-2.13776576570383
0.0937603414058685,-2.13599306193007
0.0940940007567406,-2.13418578649888
0.0944276675581932,-2.13234369885051
0.0946232228163282,-2.13124680519104
0.0947613343596458,-2.1305189501117
0.0950950086116791,-2.12873536993784
0.0954286679625511,-2.12691801399473
0.0957623347640038,-2.12506592376255
0.0960960015654564,-2.12317874492743
0.096283729770153,-2.12209987640381
0.0964296758174896,-2.12130954937073
0.0967633351683617,-2.11947754004734
0.0970970019698143,-2.11761175039479
0.0974306687712669,-2.11570972147048
0.0977643430233002,-2.11377372005581
0.09790377450473,-2.112952709198
0.0980980023741722,-2.1118723511776
0.0984316691756248,-2.10998820211941
0.0987653359770775,-2.10806914858264
0.0990990027785301,-2.1061160871663
0.0994326695799828,-2.10412404919661
0.0994853952302123,-2.10380578041077
0.0997663363814354,-2.1021999073878
0.100100003182888,-2.10025949507286
0.100433669984341,-2.09828435051292
0.100767336785793,-2.096273436305
0.101030538755986,-2.09465885162354
0.101101003587246,-2.09424848402774
0.101434670388699,-2.09228416818839
0.101768337190151,-2.09028419071766
0.102102003991604,-2.08824692940067
0.102435670793056,-2.08617465690677
0.102540968259294,-2.0855119228363
0.102769337594509,-2.08414446862355
0.103103004395962,-2.08211616021863
0.103436663746834,-2.08005114176563
0.103770337998867,-2.07795065590784
0.104018122394853,-2.07636499404907
0.10410400480032,-2.07584116173881
0.104437671601772,-2.07378227545041
0.104771330952644,-2.07168723072527
0.105105005204678,-2.06955484274247
0.10543867200613,-2.06738400046019
0.105463932247715,-2.06721782684326
0.105772338807583,-2.06528031125555
0.106105998158455,-2.06315130398201
0.106439672410488,-2.06098398850972
0.106773339211941,-2.0587791882155
0.10687921322569,-2.05807089805603
0.107106998562813,-2.05661291742297
0.107440665364265,-2.05444425399867
0.107774339616299,-2.05223939301345
0.108107998967171,-2.0499957544556
0.108265343463737,-2.0489239692688
0.108441673219204,-2.04777288433489
0.108775340020657,-2.04556414103248
0.109108999371529,-2.04331862620229
0.109442673623562,-2.0410338331139
0.109623733547334,-2.03977704048157
0.109776332974434,-2.03876014680501
0.110109999775887,-2.03650893156603
0.11044367402792,-2.03421811677548
0.110777333378792,-2.0318895817937
0.110955362674707,-2.03063011169434
0.111111007630825,-2.02957161314835
0.111444666981697,-2.02727328742241
0.11177833378315,-2.02493612940179
0.112112008035183,-2.02256061326394
0.112261385670104,-2.02148294448853
0.112445667386055,-2.02020294973685
0.112779334187508,-2.01785470134486
0.113113008439541,-2.01546814333782
0.113446667790413,-2.01304207676096
0.11354262192983,-2.01233601570129
0.113780342042446,-2.01064956586479
0.114114001393318,-2.00824878706839
0.114447668194771,-2.00580875683185
0.114781342446804,-2.00332889523991
0.114799958398079,-2.00318908691406
0.115115001797676,-2.00090524087444
0.115448668599129,-1.99844951509515
0.115782327950001,-1.99595334831002
0.116034111451535,-1.99404215812683
0.116116002202034,-1.99344134823115
0.116449676454067,-1.99096658685736
0.116783335804939,-1.98845170296015
0.117117002606392,-1.98589633891032
0.117246163523628,-1.98489511013031
0.117450676858425,-1.98336098257007
0.117784336209297,-1.98082502230459
0.11811800301075,-1.97824862946089
0.118436850729481,-1.97574806213379
0.118451662361622,-1.97563552405615
0.118785336613655,-1.97307574200153
0.119119010865688,-1.97047473967417
0.11945267021656,-1.96783363541121
0.119606459623537,-1.96660113334656
0.119786337018013,-1.965203133576
0.120119996368885,-1.96257743916845
0.120453670620918,-1.95990984982676
0.120756275347761,-1.95745420455933
0.120787337422371,-1.95720948283928
0.121120996773243,-1.95455489887948
0.121454671025276,-1.95185887748626
0.121788345277309,-1.94912115064621
0.121886453846749,-1.94830715656281
0.122122004628181,-1.94640814313944
0.122455671429634,-1.94368129888992
0.122789330780506,-1.94091235663729
0.122997753974105,-1.93916010856628
0.123123005032539,-1.93813594198828
0.123456671833992,-1.93537653984372
0.123790331184864,-1.93257416747531
0.124090844469578,-1.93001317977905
0.124124005436897,-1.9297380602777
0.124457664787769,-1.92694365114936
0.124791339039803,-1.92410594844663
0.125125005841255,-1.92122468593977
0.125166108077882,-1.92086625099182
0.125458672642708,-1.91838070109641
0.12579233944416,-1.9155054535873
0.126126006245613,-1.91258628485475
0.126224066787371,-1.9117192029953
0.126459673047066,-1.90968762191222
0.126793339848518,-1.90677235320294
0.12712699174881,-1.90381295548573
0.127265285166506,-1.90257215499878
0.127460673451424,-1.90086136017699
0.127794340252876,-1.89790395683101
0.128128007054329,-1.89490201186332
0.128290200383269,-1.89342522621155
0.128461673855782,-1.89190039986889
0.128795325756073,-1.88889880569378
0.129129007458687,-1.8858515171345
0.129299249403243,-1.88427829742432
0.129462674260139,-1.8828021659027
0.129796326160431,-1.87975356659869
0.130130007863045,-1.87665915964241
0.130292851416183,-1.87513136863708
0.130463674664497,-1.87356389168001
0.13079734146595,-1.87046607162509
0.131131008267403,-1.86732240539934
0.131271442329355,-1.86598443984985
0.131464660167694,-1.86418261318991
0.131798341870308,-1.86103354963518
0.132132008671761,-1.85783767656895
0.132235370559901,-1.85683727264404
0.132465660572052,-1.85465438113485
0.132799342274666,-1.85145157537744
0.133132994174957,-1.8482018091171
0.133185015224414,-1.84769034385681
0.133466675877571,-1.84497644298499
0.133800342679024,-1.84171783331875
0.134120785510518,-1.83854341506958
0.134133994579315,-1.83841507846472
0.134467676281929,-1.83514474883135
0.134801343083382,-1.83182782599345
0.135042774328006,-1.82939648628235
0.135134994983673,-1.82848520032258
0.135468676686287,-1.82515536357003
0.135802328586578,-1.82177728651069
0.135951623285677,-1.82024931907654
0.136136010289192,-1.81839633908419
0.136469677090645,-1.81500345136875
0.136803328990936,-1.81156270109209
0.136847553155083,-1.81110239028931
0.13713701069355,-1.80814252489569
0.137470662593842,-1.80468496436052
0.137730683296785,-1.80195546150208
0.137804329395294,-1.80119555900248
0.138138011097908,-1.79771952702678
0.138471662998199,-1.79419454461998
0.138601469554703,-1.79280853271484
0.138805344700813,-1.79066763619005
0.139139011502266,-1.78712260925502
0.139460271396288,-1.78366148471832
0.139472663402557,-1.78353011488435
0.139806345105171,-1.779962797664
0.140139997005463,-1.77634581832871
0.140307068980197,-1.77451455593109
0.140473663806915,-1.77271679754091
0.140807345509529,-1.76907573770317
0.141140997409821,-1.76538374729222
0.141142453035998,-1.76536750793457
0.141474679112434,-1.7617170353488
0.141808331012726,-1.75799985264706
0.141966304989232,-1.75622057914734
0.142141997814178,-1.75427060270978
0.142475679516792,-1.75052646204946
0.142779283172377,-1.74707353115082
0.142809331417084,-1.74673660147824
0.143142998218536,-1.74296343836977
0.14347667992115,-1.73913705323947
0.14358122141965,-1.73792660236359
0.143810331821442,-1.73531003208092
0.144144013524055,-1.731453258786
0.144372574806368,-1.72877955436707
0.144477665424347,-1.72756646343748
0.1448113322258,-1.72367753348634
0.145145013928413,-1.7197346508441
0.145153578055277,-1.71963262557983
0.145478665828705,-1.71580955416827
0.145812332630157,-1.7118322754621
0.145924204030681,-1.71048557758331
0.14614599943161,-1.70784885207102
0.146479666233063,-1.70383524917424
0.146684884753049,-1.70133864879608
0.146813347935677,-1.69979448854954
0.147146999835968,-1.69574299081396
0.147435771565217,-1.69219160079956
0.147480666637421,-1.69164584818974
0.147814348340034,-1.68755421636604
0.148148000240326,-1.68340796047899
0.148176985484102,-1.68304467201233
0.148481667041779,-1.67926891922523
0.148815333843231,-1.67508050050955
0.148908672001903,-1.67389762401581
0.149149000644684,-1.67088497914628
0.149482682347298,-1.66665203201182
0.149631044414782,-1.66475069522858
0.149816334247589,-1.66240105750467
0.150150001049042,-1.65812321481386
0.150344360304699,-1.65560364723206
0.150483667850494,-1.65381605738527
0.150817334651947,-1.64949087794487
0.151048728395696,-1.64645671844482
0.1511510014534,-1.64512871090751
0.151484668254852,-1.6407545710462
0.151744292610698,-1.63730978965759
0.151818335056305,-1.63633659252373
0.152152016758919,-1.63191113886139
0.152431182636631,-1.62816286087036
0.15248566865921,-1.62743792489966
0.152819335460663,-1.62296007426478
0.153109595838983,-1.61901581287384
0.153153002262115,-1.61843112295136
0.153486669063568,-1.61389852331374
0.153779608212631,-1.60986888408661
0.153820335865021,-1.60931333674602
0.154154002666473,-1.6047244392123
0.154441435438307,-1.60072183609009
0.154487669467926,-1.60008324574746
0.154821336269379,-1.59543586776893
0.155095186746373,-1.59157490730286
0.155155003070831,-1.59073810805611
0.155488669872284,-1.58602981576746
0.155740970464269,-1.58242785930634
0.155822336673737,-1.58127492341161
0.156156003475189,-1.57650451775689
0.156378960554501,-1.5732809305191
0.156489670276642,-1.57169174372411
0.156823337078094,-1.56685647039162
0.157009230523609,-1.56413400173187
0.157157003879547,-1.56198468031733
0.157490670681,-1.55708306566987
0.157631953020354,-1.55498695373535
0.157824337482452,-1.55215151588266
0.158158004283905,-1.54718121482399
0.15824723058759,-1.54584002494812
0.158491671085358,-1.5421890685021
0.15882533788681,-1.5371479659517
0.158855212536244,-1.5366929769516
0.159159004688263,-1.53209430475694
0.159455921239699,-1.52754604816437
0.159492671489716,-1.52698630914439
0.159826338291168,-1.52186333748181
0.160049475698062,-1.51839900016785
0.160160005092621,-1.51669239289461
0.160493671894073,-1.51149270162831
0.160636056174045,-1.50925207138062
0.160827338695526,-1.50625764763418
0.161161005496979,-1.5009788716898
0.161215783015946,-1.50010502338409
0.161494672298431,-1.49567818205344
0.161788683131211,-1.49095809459686
0.161828339099884,-1.49032439799291
0.162162005901337,-1.48494967385079
0.162354812257858,-1.48181104660034
0.162495672702789,-1.47952819425873
0.162829339504242,-1.47406811595017
0.162914387436887,-1.47266411781311
0.163163006305695,-1.46857703162477
0.163467476749444,-1.46351706981659
0.163496673107147,-1.46303375899681
0.1638303399086,-1.45746684142706
0.164014038007653,-1.45437014102936
0.164164006710052,-1.45185128620085
0.164497673511505,-1.4461923872815
0.164554354576802,-1.44522309303284
0.164831340312958,-1.44050276115385
0.165088367934428,-1.43607616424561
0.16516500711441,-1.43476046778162
0.165498673915863,-1.42898318489827
0.165616211634763,-1.42692923545837
0.165832340717316,-1.42316371778584
0.16613804246651,-1.41778230667114
0.166166007518768,-1.41729134807752
0.166499674320221,-1.41138812782936
0.166653756938389,-1.40863525867462
0.166833341121674,-1.40543481374386
0.167163672994417,-1.39948832988739
0.167167007923126,-1.39942843162967
0.167500674724579,-1.39339164052722
0.167667603415017,-1.39034128189087
0.16783432662487,-1.38730086742542
0.168165903348562,-1.38119435310364
0.168168008327484,-1.3811556563824
0.168501675128937,-1.37497697482636
0.168658354979206,-1.37204730510712
0.168835341930389,-1.3687432274175
0.169145298502473,-1.36290037631989
0.169169008731842,-1.36245404918191
0.169502675533295,-1.35612536638236
0.169626588462178,-1.35375332832336
0.169836342334747,-1.34974273500773
0.170102451697134,-1.34460639953613
0.1701700091362,-1.34330368332499
0.170503661036491,-1.33681627982387
0.170572871144935,-1.33545935153961
0.170837342739105,-1.33027802423362
0.171037904787648,-1.32631242275238
0.171171009540558,-1.32368196510327
0.171497730615085,-1.31716537475586
0.17150467634201,-1.31702688578641
0.171838343143463,-1.31032563268226
0.171952196505433,-1.30801844596863
0.172171995043755,-1.30356477413201
0.172401554937445,-1.29887139797211
0.172505676746368,-1.29674243567195
0.172839343547821,-1.2898599027031
0.172845861855292,-1.28972446918488
0.173172995448112,-1.28292553762269
0.173284988025029,-1.28057742118835
0.173506677150726,-1.27592706152087
0.173719175449278,-1.27143049240112
0.173840343952179,-1.2688647214784
0.17414847638937,-1.2622834444046
0.174174010753632,-1.26173757593613
0.174507677555084,-1.25455088397157
0.174572813171218,-1.25313651561737
0.174841329455376,-1.24729947622136
0.174992309114618,-1.24398958683014
0.17517501115799,-1.23997917359675
0.175407077116117,-1.23484253883362
0.175508677959442,-1.23259031699664
0.175817143018453,-1.22569561004639
0.175842329859734,-1.22513169089775
0.176176011562347,-1.21760475348532
0.176222465410754,-1.21654868125916
0.176509663462639,-1.21000737301695
0.176623141187393,-1.20740163326263
0.176843345165253,-1.20233478563607
0.177019256281459,-1.1982547044754
0.177177011966705,-1.19458748560097
0.177410871873222,-1.18910765647888
0.177510663866997,-1.1867636143943
0.177798010584232,-1.17996072769165
0.177844345569611,-1.17886084488229
0.178178012371063,-1.1708787265185
0.178180712292659,-1.17081367969513
0.178511664271355,-1.16281798267677
0.178558947403005,-1.1616667509079
0.178845345973969,-1.15467261641556
0.178932835103783,-1.15251970291138
0.17917899787426,-1.14644287989686
0.179302427600493,-1.14337277412415
0.179512679576874,-1.13812538068803
0.179667756736748,-1.13422572612762
0.179846346378326,-1.12971875527472
0.180028855078247,-1.12507879734039
0.180179998278618,-1.12122180516011
0.180385777539263,-1.11593174934387
0.180513679981232,-1.11263074803176
0.180738549253704,-1.10678482055664
0.180847331881523,-1.1039450760832
0.181087209375992,-1.09763777256012
0.181180998682976,-1.09516110948449
0.181431801420233,-1.08849084377289
0.18151468038559,-1.08627668803106
0.181772350588201,-1.07934379577637
0.181848332285881,-1.07728982185283
0.182108894085884,-1.07019686698914
0.182182013988495,-1.06819673494814
0.182441487119934,-1.06104981899261
0.182515680789948,-1.05899587628835
0.182770145936425,-1.05190289020538
0.182849332690239,-1.0496840833793
0.183094899893965,-1.04275596141815
0.183183014392853,-1.04025654013982
0.18341580051027,-1.03360903263092
0.183516666293144,-1.03071245143206
0.18373287540964,-1.0244619846344
0.183850333094597,-1.02104673036462
0.184046158192751,-1.01531493663788
0.184184014797211,-1.01125574780078
0.184355680053448,-1.00616800785065
0.184517666697502,-1.00133744868712
0.184661474335554,-0.997021079063416
0.184851348400116,-0.991285827011992
0.184963572943094,-0.987874150276184
0.185185000300407,-0.981098596139039
0.185262007057814,-0.978727221488953
0.18551866710186,-0.970770282324531
0.18555681734125,-0.969580054283142
0.185848009509902,-0.960433125495911
0.185852348804474,-0.960295928804033
0.186135563438122,-0.951286196708679
0.186186000704765,-0.949669961760037
0.18641957437725,-0.942139267921448
0.186519667506218,-0.938887954114658
0.186700073228111,-0.932992100715637
0.186853349208832,-0.927944444206203
0.186977080648547,-0.923845171928406
0.187187001109123,-0.916835544574408
0.187250629759941,-0.914698243141174
0.187520682811737,-0.905553947189028
0.18752076010874,-0.905551314353943
0.187787379490096,-0.896404147148132
0.187854334712029,-0.894087619672023
0.188050615018326,-0.887257218360901
0.188188001513481,-0.882434839669771
0.188310505048493,-0.878110289573669
0.188521683216095,-0.87058940880086
0.188567081398914,-0.868963360786438
0.188820305555573,-0.859816193580627
0.188855335116386,-0.858539979313823
0.189070181476079,-0.850669264793396
0.189189001917839,-0.846275165750193
0.189316811259208,-0.841522336006165
0.189522668719292,-0.833793143414939
0.189560223918082,-0.832375407218933
0.189800356950602,-0.823228359222412
0.189856335520744,-0.821075769324869
0.1900372562954,-0.814081430435181
0.190190017223358,-0.808114883329381
0.190271010573014,-0.804934501647949
0.190501604792761,-0.795787572860718
0.19052366912365,-0.79490403282531
0.190728972280237,-0.786640405654907
0.190857335925102,-0.781417139613562
0.190953263678872,-0.777493476867676
0.191174476328757,-0.768346548080444
0.191191017627716,-0.76765578969697
0.191392493951633,-0.759199619293213
0.191524669528008,-0.753587585680542
0.191607517162506,-0.750052452087402
0.191819492478353,-0.740905523300171
0.19185833632946,-0.739211254872977
0.19202835989799,-0.731758594512939
0.192192003130913,-0.724497217489247
0.192234291466136,-0.722611665725708
0.19243716338908,-0.713464498519897
0.192525669932365,-0.709425373626653
0.192637060831981,-0.704317569732666
0.192834041211558,-0.695170640945435
0.192859351634979,-0.693981697651588
0.193027973524798,-0.686023712158203
0.193193003535271,-0.678129595938067
0.193219079489922,-0.676876544952393
0.193407171263775,-0.667729616165161
0.193526670336723,-0.661838798025362
0.19359242245483,-0.65858268737793
0.193774752530891,-0.649435758590698
0.193860337138176,-0.6450837523642
0.193954222208223,-0.640288591384888
0.194130848361064,-0.631141662597656
0.194194003939629,-0.627826037966408
0.194304596146179,-0.621994733810425
0.194475559562935,-0.612847805023193
0.194527670741081,-0.610020445673176
0.1946436565318,-0.603700637817383
0.194809001307322,-0.594553709030151
0.194861337542534,-0.591616123835882
0.19497150693577,-0.58540678024292
0.195131282904501,-0.576259851455688
0.195195004343987,-0.572555905503298
0.195288264820697,-0.567112684249878
0.195442506966115,-0.557965755462646
0.1955286860466,-0.552771952844515
0.195594016940115,-0.548818826675415
0.195742768733843,-0.539671897888184
0.195862337946892,-0.532191436118121
0.195888871611885,-0.530524969100952
0.196032176825662,-0.521378040313721
0.196172893456134,-0.512231111526489
0.196196004748344,-0.510703359039677
0.196310832936137,-0.503084182739258
0.196446162504758,-0.493937015533447
0.196529671549797,-0.488187500810228
0.196578833654011,-0.484790086746216
0.196708799549288,-0.475643157958984
0.196836210315907,-0.466496229171753
0.19686333835125,-0.464511808923919
0.196960909959252,-0.457349061965942
0.19708301937954,-0.448202133178711
0.197197005152702,-0.439483238673415
0.197202581489216,-0.439055204391479
0.197319421130571,-0.429908275604248
0.197433739428967,-0.420761108398438
0.197530671954155,-0.41283196124826
0.197545508958213,-0.411614179611206
0.197654602275241,-0.402467250823975
0.197761187579753,-0.393320322036743
0.197864338755608,-0.384255268157294
0.197865267406638,-0.384173393249512
0.197966681852322,-0.375026226043701
0.198065601157377,-0.36587929725647
0.198162031622155,-0.356732368469238
0.19819800555706,-0.353232832378063
0.198255877404123,-0.347585439682007
0.198347186058301,-0.338438272476196
0.198436017858678,-0.329291343688965
0.198522378815509,-0.320144414901733
0.198531672358513,-0.319132262098897
0.198606147901338,-0.310997486114502
0.198687442967135,-0.301850318908691
0.19876627790156,-0.29270339012146
0.198842657777903,-0.283556461334229
0.198865339159966,-0.280752295368099
0.198916500679628,-0.274409532546997
0.198987862211454,-0.265262365341187
0.19905677891639,-0.256115436553955
0.199123255242125,-0.246968507766724
0.199187293492188,-0.237821578979492
0.199199005961418,-0.236083776078158
0.199248812363922,-0.228674411773682
0.199307880155333,-0.21952748298645
0.199364520749971,-0.210380554199219
0.19941873617895,-0.201233625411987
0.199470529693268,-0.192086458206177
0.199519900465524,-0.182939529418945
0.199532672762871,-0.180452534521397
0.199566795310815,-0.173792600631714
0.199611255149413,-0.164645671844482
0.199653303824657,-0.155498504638672
0.199692940554989,-0.14635157585144
0.199730167930712,-0.137204647064209
0.199764987300869,-0.128057718276978
0.199797399912184,-0.118910789489746
0.199827406939704,-0.109763860702515
0.199855009441001,-0.100616931915283
0.199866339564323,-0.096505087407574
0.199880185198718,-0.0914700031280518
0.199902943950952,-0.0823228359222412
0.199923304316302,-0.0731759071350098
0.199941267629961,-0.0640289783477783
0.199956834550989,-0.0548820495605469
0.199970005940286,-0.0457348823547363
0.199980781601745,-0.0365879535675049
0.199989162273339,-0.0274410247802734
0.199995148276649,-0.018294095993042
0.199998739875817,-0.00914692878723145
0.199999937021429,0
0.199998739875817,0.00914692878723145
0.199995148401599,0.0182938575744629
0.199989162273339,0.0274410247802734
0.199980781601745,0.0365879535675049
0.199970005940286,0.0457348823547363
0.199956834923699,0.0548818111419678
0.199941267629961,0.0640289783477783
0.199923304316302,0.0731759071350098
0.199902943950952,0.0823228359222412
0.199880185824353,0.0914697647094727
0.199866339564323,0.096505082709727
0.199855009441001,0.100616931915283
0.199827406939704,0.109763860702515
0.199797399912184,0.118910789489746
0.199764987300869,0.128057718276978
0.199730166989458,0.137204885482788
0.199692939565476,0.14635181427002
0.199653302755393,0.155498743057251
0.199611255149413,0.164645671844482
0.199566794109132,0.173792839050293
0.199532672762871,0.180452534130019
0.199519899232047,0.182939767837524
0.199470528367319,0.192086696624756
0.19941873617895,0.201233625411987
0.199364520749971,0.210380554199219
0.199307878644891,0.219527721405029
0.199248810731196,0.228674650192261
0.199199005961418,0.236083775228725
0.199187293492188,0.237821578979492
0.199123255242125,0.246968507766724
0.19905677891639,0.256115436553955
0.198987860310115,0.265262603759766
0.198916500679628,0.274409532546997
0.198865339159966,0.280752295368099
0.198842657777903,0.283556461334229
0.19876627790156,0.29270339012146
0.198687442967135,0.301850318908691
0.198606150079473,0.310997247695923
0.198531672358513,0.319132252677145
0.198522380911397,0.320144176483154
0.198436017858678,0.329291343688965
0.198347186058301,0.338438272476196
0.198255879850279,0.347585201263428
0.19819800555706,0.353232842188409
0.198162034221204,0.356732130050659
0.198065601157377,0.36587929725647
0.197966681852322,0.375026226043701
0.197865269892986,0.384173154830933
0.197864338755608,0.384255249342127
0.197761190573019,0.393320083618164
0.197654602275241,0.402467250823975
0.197545508958213,0.411614179611206
0.197530671954155,0.41283196124826
0.197433739428967,0.420761108398438
0.197319424148897,0.429908037185669
0.197202581489216,0.439055204391479
0.197197005152702,0.439483238673415
0.19708301937954,0.448202133178711
0.196960909959252,0.457349061965942
0.19686333835125,0.464511811531484
0.196836213620731,0.466495990753174
0.196708799549288,0.475643157958984
0.196578833654011,0.484790086746216
0.196529671549797,0.488187500810228
0.196446162504758,0.493937015533447
0.196310836529651,0.503083944320679
0.196196004748344,0.510703359043236
0.196172893456134,0.512231111526489
0.196032176825662,0.521378040313721
0.195888871611885,0.530524969100952
0.195862337946892,0.532191436118121
0.195742768733843,0.539671897888184
0.195594012978559,0.548819065093994
0.1955286860466,0.552771939214753
0.195442502918979,0.557965993881226
0.1952882611528,0.567112922668457
0.195195004343987,0.572555915359024
0.195131282904501,0.576259851455688
0.194971503243943,0.585407018661499
0.194861337542534,0.591616113820227
0.194808996541009,0.59455394744873
0.1946436522845,0.603700876235962
0.194527670741081,0.610020447834639
0.194475559562935,0.612847805023193
0.19430459186975,0.621994972229004
0.194194003939629,0.627826050897483
0.194130843964381,0.631141901016235
0.193954218137085,0.640288829803467
0.193860337138176,0.645083774230284
0.193774752530891,0.649435758590698
0.19359242245483,0.65858268737793
0.193526670336723,0.661838798025362
0.193407171263775,0.667729616165161
0.193219079489922,0.676876544952393
0.193193003535271,0.678129595938067
0.193027973524798,0.686023712158203
0.192859351634979,0.693981697651588
0.192834041211558,0.695170640945435
0.192637060831981,0.704317569732666
0.192525669932365,0.709425365181776
0.192437157833392,0.713464736938477
0.192234297038896,0.722611427307129
0.192192003130913,0.724497225474934
0.19202835989799,0.731758594512939
0.19185833632946,0.739211260605116
0.191819498105776,0.740905284881592
0.191607517162506,0.750052452087402
0.191524669528008,0.753587585680542
0.191392493951633,0.759199619293213
0.191191017627716,0.767655789427271
0.191174482087595,0.768346309661865
0.190953263678872,0.777493476867676
0.190857335925102,0.781417157804019
0.190728979624042,0.786640167236328
0.19052366912365,0.794903993009245
0.190501609493878,0.795787334442139
0.190271010573014,0.804934501647949
0.190190017223358,0.808114863793415
0.190037261495079,0.814081192016602
0.189856335520744,0.821075766277268
0.189800356950602,0.823228359222412
0.189560219210295,0.832375526428223
0.189522668719292,0.833793096152806
0.189316815539331,0.841522216796875
0.189189001917839,0.846275186387525
0.189070177906253,0.850669384002686
0.188855335116386,0.858539950143527
0.188820307948629,0.859816074371338
0.188567085002325,0.868963241577148
0.188521683216095,0.870589422800721
0.188310502632488,0.878110408782959
0.188188001513481,0.882434841515974
0.188050617448139,0.887257099151611
0.187854334712029,0.894087636772789
0.187787377046162,0.896404266357422
0.18752075642793,0.905551433563232
0.187520682811737,0.905553941028598
0.187250634461339,0.914698123931885
0.187187001109123,0.916835579092729
0.186977076923978,0.923845291137695
0.186853349208832,0.927944443772049
0.186700077548854,0.932991981506348
0.186519667506218,0.938887945560151
0.186419577267463,0.942139148712158
0.186186000704765,0.949669926893453
0.186135558571886,0.951286315917969
0.185852348804474,0.960295850979169
0.185848010782049,0.960433006286621
0.185556813653905,0.969580173492432
0.18551866710186,0.970770287123762
0.18526200151852,0.978727340698242
0.185185000300407,0.981098537671491
0.184963575966584,0.987874031066895
0.184851348400116,0.991285802043348
0.184661468945894,0.997021198272705
0.184517666697502,1.00133740750471
0.184355683986245,1.00616788864136
0.184184014797211,1.01125576970977
0.184046153918277,1.01531505584717
0.183850333094597,1.02104673116192
0.183732868768209,1.02446222305298
0.183516666293144,1.03071248963145
0.18341580545475,1.03360891342163
0.183183014392853,1.0402565700014
0.183094896490654,1.04275608062744
0.182849332690239,1.04968410820447
0.182770143225571,1.05190300941467
0.182515680789948,1.05899580274817
0.182441479538383,1.0610499382019
0.182182013988495,1.06819672813577
0.182108894085884,1.07019686698914
0.181848332285881,1.07728982185283
0.181772350588201,1.07934379577637
0.18151468038559,1.08627671056235
0.181431806302818,1.0884907245636
0.181180998682976,1.09516113014995
0.181087206568601,1.09763789176941
0.180847331881523,1.10394509017553
0.180738549253704,1.10678482055664
0.180513679981232,1.11263074803176
0.180385777539263,1.11593174934387
0.180179998278618,1.12122174706072
0.180028847769918,1.12507891654968
0.179846346378326,1.12971875566278
0.179667762518032,1.13422560691833
0.179512679576874,1.13812539570076
0.179302427600493,1.14337277412415
0.17917899787426,1.14644289713523
0.17893284684217,1.1525194644928
0.178845345973969,1.15467266091633
0.178558953317093,1.16166663169861
0.178511664271355,1.16281801028447
0.178180709312613,1.17081379890442
0.178178012371063,1.17087877241177
0.177844345569611,1.17886077513768
0.17779801618438,1.17996048927307
0.177510663866997,1.18676357155168
0.177410871873222,1.18910765647888
0.177177011966705,1.19458751444416
0.177019254669813,1.19825482368469
0.176843345165253,1.20233489337798
0.176623148398308,1.20740151405334
0.176509663462639,1.21000738896907
0.176222465410754,1.21654868125916
0.176176011562347,1.21760475857548
0.175842329859734,1.22513166496687
0.175817152432922,1.22569537162781
0.175508677959442,1.23259031010501
0.175407077116117,1.23484253883362
0.17517501115799,1.23997924054016
0.174992307367561,1.24398970603943
0.174841329455376,1.24729946451984
0.174572813171218,1.25313639640808
0.174507677555084,1.25455078001957
0.174174010753632,1.26173761970215
0.174148472640096,1.26228356361389
0.173840343952179,1.26886466814394
0.173719163521594,1.2714307308197
0.173506677150726,1.27592707688444
0.173284988025029,1.28057742118835
0.173172995448112,1.28292551480462
0.172845855114982,1.28972458839417
0.172839343547821,1.28985988379598
0.172505676746368,1.29674251468616
0.172401565059133,1.29887127876282
0.172171995043755,1.30356481684638
0.171952196505433,1.30801844596863
0.171838343143463,1.31032564061715
0.17150467634201,1.31702698541813
0.171497723587872,1.31716561317444
0.171171009540558,1.32368186977153
0.171037904787648,1.32631230354309
0.170837342739105,1.33027794883267
0.170572864133121,1.3354594707489
0.170503661036491,1.33681626904667
0.1701700091362,1.34330365073523
0.170102436795228,1.34460663795471
0.169836342334747,1.34974268949621
0.169626588462178,1.35375332832336
0.169502675533295,1.3561253617573
0.169169008731842,1.36245403290186
0.169145291260497,1.36290049552917
0.168835341930389,1.36874318861945
0.168658360574859,1.37204718589783
0.168501675128937,1.3749769867382
0.168168008327484,1.38115565587808
0.168165903348562,1.38119435310364
0.16783432662487,1.3873008446572
0.167667588470974,1.39034152030945
0.167500674724579,1.39339162320396
0.167167007923126,1.39942844791842
0.167163680556614,1.3994882106781
0.166833341121674,1.40543480866381
0.166653749299759,1.40863537788391
0.166499674320221,1.41138804400969
0.166166007518768,1.41729105733568
0.166138039572419,1.41778206825256
0.165832340717316,1.42316367567364
0.165616211634763,1.42692923545837
0.165498673915863,1.42898316179171
0.16516500711441,1.43476038122839
0.165088348157596,1.43607640266418
0.164831340312958,1.44050270841959
0.164554354576802,1.44522309303284
0.164497673511505,1.44619238542671
0.164164006710052,1.45185127404472
0.16401402627206,1.45437026023865
0.1638303399086,1.45746667597124
0.163496673107147,1.46303357532992
0.163467444662956,1.46351742744446
0.163163006305695,1.46857700872067
0.162914387436887,1.47266411781311
0.162829339504242,1.47406811052913
0.162495672702789,1.47952816885615
0.162354795457757,1.48181128501892
0.162162005901337,1.48494965683311
0.161828339099884,1.49032442072815
0.161788690631487,1.49095797538757
0.161494672298431,1.49567818587524
0.161215783015946,1.50010514259338
0.161161005496979,1.50097897604828
0.160827338695526,1.50625771043157
0.160636047448449,1.50925230979919
0.160493671894073,1.51149277797023
0.160160005092621,1.51669238641534
0.160049475698062,1.51839900016785
0.159826338291168,1.52186327861104
0.159492671489716,1.52698629282907
0.159455912271849,1.52754616737366
0.159159004688263,1.53209433683646
0.158855194386396,1.53669333457947
0.15882533788681,1.53714804312152
0.158491671085358,1.54218910151458
0.15824723058759,1.54584002494812
0.158158004283905,1.54718120921448
0.157824337482452,1.55215149051872
0.157631939732461,1.55498719215393
0.157490670681,1.55708311537358
0.157157003879547,1.56198468578867
0.157009235800175,1.56413388252258
0.156823337078094,1.56685633957838
0.156489670276642,1.57169159354595
0.156378941334063,1.57328104972839
0.156156003475189,1.5765043451598
0.155822336673737,1.58127499201945
0.155740950959005,1.5824282169342
0.155488669872284,1.58602986375821
0.155155003070831,1.59073809009978
0.155095186746373,1.59157490730286
0.154821336269379,1.59543590949857
0.154487669467926,1.60008333841554
0.154441425389616,1.60072207450867
0.154154002666473,1.60472452863199
0.153820335865021,1.60931340879974
0.153779587807996,1.60986924171448
0.153486669063568,1.61389861887676
0.153153002262115,1.61843111782704
0.153109586825246,1.61901593208313
0.152819335460663,1.62296006273454
0.15248566865921,1.62743788490872
0.152431161587366,1.62816309928894
0.152152016758919,1.63191111277091
0.151818335056305,1.63633657303288
0.151744292610698,1.63730978965759
0.151484668254852,1.64075455398173
0.1511510014534,1.64512879411064
0.15104872086114,1.6464569568634
0.150817334651947,1.6494910372768
0.150483667850494,1.65381607629104
0.150344360304699,1.65560364723206
0.150150001049042,1.65812320822418
0.149816334247589,1.66240114609221
0.149631050647831,1.66475081443787
0.149482682347298,1.66665221560131
0.149149000644684,1.67088508320727
0.148908686604856,1.67389750480652
0.148815333843231,1.6750805226216
0.148481667041779,1.67926898872736
0.148176985484102,1.68304467201233
0.148148000240326,1.68340796417209
0.147814348340034,1.68755426261135
0.147480666637421,1.69164593715366
0.14743575655061,1.69219183921814
0.147146999835968,1.69574299283029
0.146813347935677,1.69979454996555
0.14668489215578,1.70133852958679
0.146479666233063,1.70383523500829
0.14614599943161,1.70784900618829
0.145924208137259,1.7104856967926
0.145812332630157,1.71183240714009
0.145478665828705,1.71580963587819
0.145153602987233,1.71963238716125
0.145145013928413,1.71973470878682
0.1448113322258,1.72367764758565
0.144477665424347,1.72756649023457
0.144372574806368,1.72877955436707
0.144144013524055,1.73145324123644
0.143810331821442,1.73530998800334
0.143581247328323,1.73792624473572
0.14347667992115,1.73913704701324
0.143142998218536,1.74296334605597
0.142809331417084,1.74673648441175
0.142779285554323,1.74707341194153
0.142475679516792,1.75052657510644
0.142141997814178,1.75427060917764
0.141966304989232,1.75622057914734
0.141808331012726,1.7579998653124
0.141474679112434,1.76171707342394
0.141142480500642,1.76536726951599
0.141140997409821,1.76538381493802
0.140807345509529,1.7690757287395
0.140473663806915,1.77271677395278
0.140307075986751,1.7745144367218
0.140139997005463,1.7763458360042
0.139806345105171,1.7799627512085
0.139472663402557,1.78353006041219
0.139460300081487,1.78366112709045
0.139139011502266,1.78712243036546
0.138805344700813,1.79066728816051
0.138601463863929,1.79280829429626
0.138471662998199,1.79419434232839
0.138138011097908,1.79771941661535
0.137804329395294,1.80119552636853
0.137730683296785,1.80195546150208
0.137470662593842,1.80468498695501
0.13713701069355,1.80814225800907
0.136847551131279,1.81110215187073
0.136803328990936,1.81156247467171
0.136469677090645,1.81500331463298
0.136136010289192,1.81839625896182
0.135951623285677,1.82024931907654
0.135802328586578,1.82177728651069
0.135468676686287,1.82515536357003
0.135134994983673,1.82848520032258
0.135042774328006,1.82939648628235
0.134801343083382,1.83182784827613
0.134467676281929,1.8351448003072
0.134133994579315,1.83841515737908
0.134120818287364,1.838543176651
0.133800342679024,1.84171788965367
0.133466675877571,1.84497646800733
0.133185015224414,1.84769034385681
0.133132994174957,1.84820180499326
0.132799342274666,1.85145161194678
0.132465660572052,1.85465444735456
0.132235393042347,1.85683703422546
0.132132008671761,1.85783756793316
0.131798341870308,1.86103332483827
0.131464660167694,1.86418257122927
0.131271459929814,1.86598420143127
0.131131008267403,1.86732234501415
0.13079734146595,1.87046586501242
0.130463674664497,1.87356379404231
0.130292851416183,1.87513136863708
0.130130007863045,1.87665914811053
0.129796326160431,1.87975370132274
0.129462674260139,1.88280238693576
0.129299286835264,1.88427805900574
0.129129007458687,1.88585146146842
0.128795325756073,1.88889877190659
0.128461673855782,1.8919003883144
0.128290200383269,1.89342522621155
0.128128007054329,1.89490196649355
0.127794340252876,1.89790382079538
0.127460673451424,1.90086141496202
0.127265265633538,1.90257239341736
0.12712699174881,1.9038129701445
0.126793339848518,1.906772333214
0.126459673047066,1.90968785142834
0.126224078587677,1.91171908378601
0.126126006245613,1.91258617694574
0.12579233944416,1.91550559048225
0.125458672642708,1.91838062106769
0.125166108077882,1.92086625099182
0.125125005841255,1.92122467659701
0.124791339039803,1.92410599066125
0.124457664787769,1.92694372885877
0.124124005436897,1.92973782903023
0.124090850814151,1.93001294136047
0.123790331184864,1.9325743875995
0.123456671833992,1.9353765903305
0.123123005032539,1.93813595540234
0.122997753974105,1.93916010856628
0.122789330780506,1.94091230891987
0.122455671429634,1.94368117692638
0.122122004628181,1.94640823759976
0.121886421998347,1.94830727577209
0.121788345277309,1.94912094702284
0.121454671025276,1.95185870254965
0.121120996773243,1.95455490908555
0.120787337422371,1.95720978022392
0.120756340925484,1.95745396614075
0.120453670620918,1.95990981374891
0.120119996368885,1.96257758223816
0.119786337018013,1.96520318273759
0.119606459623537,1.96660113334656
0.11945267021656,1.96783360328552
0.119119010865688,1.97047463870698
0.118785336613655,1.97307557323811
0.118451662361622,1.97563528857092
0.118436850729481,1.97574782371521
0.11811800301075,1.97824842363106
0.117784336209297,1.98082485005171
0.117450676858425,1.98336097242815
0.117246163523628,1.98489499092102
0.117117002606392,1.98589623274958
0.116783335804939,1.98845138867339
0.116449676454067,1.99096667872437
0.116116002202034,1.99344131479076
0.116034111451535,1.99404215812683
0.115782327950001,1.99595338277806
0.115448668599129,1.99844940021552
0.115115001797676,2.00090536068409
0.114800013312389,2.00318884849548
0.114781342446804,2.00332906656807
0.114447668194771,2.00580887901265
0.114114001393318,2.00824868053304
0.113780342042446,2.01064967095615
0.11354262192983,2.01233601570129
0.113446667790413,2.01304209516474
0.113113008439541,2.01546822497806
0.112779334187508,2.01785484519174
0.112445667386055,2.02020315479183
0.112261385670104,2.0214831829071
0.112112008035183,2.0225607955042
0.11177833378315,2.02493618780761
0.111444666981697,2.02727306948707
0.111111007630825,2.02957179972481
0.110955424170146,2.03062987327576
0.110777333378792,2.03188975134234
0.11044367402792,2.03421823443438
0.110109999775887,2.03650884638139
0.109776332974434,2.03876012029924
0.109623733547334,2.03977704048157
0.109442673623562,2.04103380035507
0.109108999371529,2.04331853388936
0.108775340020657,2.04556399018925
0.108441673219204,2.04777267591983
0.108265378659297,2.04892373085022
0.108107998967171,2.04999594455662
0.107774339616299,2.05223981550369
0.107440665364265,2.05444451426601
0.107106998562813,2.05661287942009
0.10687921322569,2.05807089805603
0.106773339211941,2.0587791707135
0.106439672410488,2.06098391757807
0.106105998158455,2.0631511820601
0.105772338807583,2.06528121604589
0.105463943211362,2.06721806526184
0.10543867200613,2.06738423886614
0.105105005204678,2.06955543200635
0.104771330952644,2.07168722546608
0.104437671601772,2.07378284058706
0.10410400480032,2.07584143982682
0.104018198262702,2.07636475563049
0.103770337998867,2.0779508601505
0.103436663746834,2.08005099942805
0.103103004395962,2.08211624936037
0.102769337594509,2.08414443298028
0.102540968259294,2.0855119228363
0.102435670793056,2.08617474656164
0.102102003991604,2.08824700068978
0.101768337190151,2.09028431510884
0.101434670388699,2.09228398295449
0.101101003587246,2.09424871174991
0.101030521161771,2.09465909004211
0.100767336785793,2.09627321187188
0.100433669984341,2.09828449443133
0.100100003182888,2.10025958750829
0.0997663363814354,2.10219986149522
0.0994853952302123,2.10380578041077
0.0994326695799828,2.104124094228
0.0990990027785301,2.10611601506958
0.0987653359770775,2.10806950203489
0.0984316691756248,2.10998836326685
0.0980980023741722,2.11187301323014
0.0979038130004455,2.11295294761658
0.0977643430233002,2.11377391567551
0.0974306687712669,2.11570976461483
0.0970970019698143,2.11761226998151
0.0967633351683617,2.11947819461714
0.0964296758174896,2.1213098328743
0.0962838269379608,2.12209963798523
0.0960960015654564,2.12317902716836
0.0957623347640038,2.12506651141873
0.0954286679625511,2.12691738067431
0.0950950086116791,2.12873545430922
0.0947613343596458,2.13051897423227
0.0946232228163282,2.13124680519104
0.0944276675581932,2.13234386570611
0.0940940007567406,2.13418586310467
0.0937603414058685,2.13599318564326
0.0934266746044159,2.1377659356233
0.0930930003523827,2.13950490507298
0.0929199113790826,2.14039397239685
0.09275933355093,2.14127468966374
0.092425674200058,2.14307724624108
0.0920920073986053,2.14484428505262
0.0917583331465721,2.14657547565338
0.0914246663451195,2.14827446479412
0.0911717366191209,2.1495406627655
0.0910910069942474,2.14997367576001
0.0907573401927948,2.15173974326726
0.0904236659407616,2.15346975777356
0.0900899991393089,2.15516522450517
0.0897563397884369,2.15682792796455
0.0894226729869843,2.15845990953414
0.0893754641266384,2.15868782997131
0.0890890061855316,2.160174716492
0.0887553319334984,2.16187160503123
0.0884216725826263,2.16353737042456
0.0880880057811737,2.16516819186059
0.0877543389797211,2.16676793088764
0.0875279030851747,2.16783499717712
0.0874206647276878,2.16838066901079
0.0870870053768158,2.17005171356848
0.0867533385753632,2.17169066480143
0.0864196717739105,2.173295756504
0.0860859975218773,2.17486608690967
0.0857523381710052,2.17640813482153
0.0856262078874963,2.17698168754578
0.0854186713695526,2.1780048403828
0.0850850045681,2.17962185814965
0.0847513377666473,2.18120450894382
0.0844176709651947,2.18275324361034
0.0840840041637421,2.18426983841024
0.0837503373622894,2.1857567801561
0.083665668842412,2.18612885475159
0.0834166705608368,2.18732114316965
0.0830830037593842,2.18888676304528
0.0827493369579315,2.19042230121425
0.0824156701564789,2.19192090937686
0.0820820033550262,2.19339048332862
0.0817483365535736,2.19482944997253
0.0816431322152897,2.19527554512024
0.081414669752121,2.1963368818503
0.0810810029506683,2.19786095902775
0.0807473361492157,2.19935002213758
0.0804136693477631,2.20080630409537
0.0800800025463104,2.20223286681044
0.0797463357448578,2.20362676724537
0.0795530110075318,2.20442271232605
0.0794126689434052,2.20505965240228
0.0790790021419525,2.20654377148126
0.0787453353404999,2.20799283921235
0.0784116685390472,2.20941207625649
0.0780780017375946,2.21080122941388
0.077744334936142,2.2121597264761
0.0774106681346893,2.21348759616869
0.0773897047754358,2.21356987953186
0.0770770013332367,2.21493123560946
0.0767433345317841,2.21635314533911
0.0764096677303314,2.21774193772032
0.0760760083794594,2.21909585091599
0.0757423341274261,2.22042318078004
0.0754086673259735,2.22171936523476
0.0751464854018823,2.22271656990051
0.0750750005245209,2.22302066335502
0.0747413411736488,2.22441876327035
0.0744076669216156,2.2257824370284
0.074074000120163,2.22711446550411
0.0737403333187103,2.22841738104605
0.0734066739678383,2.22968637249552
0.0730729997158051,2.23092585006091
0.0728160996120293,2.23186373710632
0.0727393329143524,2.23218005180158
0.0724056661128998,2.23352945433943
0.0720720067620277,2.23484401006388
0.0717383399605751,2.23612712865457
0.0714046657085419,2.2373806800746
0.0710709989070892,2.2386026474265
0.0707373395562172,2.23979986324713
0.0704036727547646,2.24096690164248
0.070390869279158,2.24101090431213
0.0700699985027313,2.2422665930514
0.0697363317012787,2.2435447368913
0.0694026723504066,2.24478914634858
0.069069005548954,2.24600217144664
0.0687353312969208,2.24718460132027
0.0684016644954681,2.2483393352588
0.0680680051445961,2.24946466359225
0.067858554318924,2.25015759468079
0.0677343383431435,2.2506314894147
0.0674006715416908,2.25187728406429
0.0670669972896576,2.25309011677252
0.0667333379387856,2.2542740884838
0.0663996711373329,2.25542417770481
0.0660660043358803,2.25654535767948
0.065732330083847,2.25763965255576
0.065398670732975,2.25870670563822
0.0652076275495174,2.2593047618866
0.0650650039315224,2.25982629427132
0.0647313371300697,2.2610173843801
0.0643976628780365,2.26217980602101
0.0640640035271645,2.26330927724978
0.0637303367257118,2.26441096313535
0.0633966699242592,2.26548230986602
0.0630630031228065,2.26652334075002
0.0627293363213539,2.26753633682061
0.062421567168158,2.26845145225525
0.0623956695199013,2.26854300353712
0.0620620027184486,2.2696982569009
0.061728335916996,2.27081890862088
0.0613946653902531,2.27191188513941
0.0610610023140907,2.27297186937287
0.0607273355126381,2.27400057517091
0.0603936687111855,2.2750008784294
0.0600599981844425,2.27597534005596
0.0597263351082802,2.27692396743065
0.0594830727936086,2.27759861946106
0.0593926683068275,2.2779025462045
0.0590590015053749,2.27899773443231
0.0587253384292126,2.28006115312736
0.0583916679024696,2.28109456833749
0.058058001101017,2.28209674522267
0.0577243342995644,2.28307035133074
0.057390671223402,2.28401282486597
0.0570570006966591,2.28493227542264
0.0567233338952065,2.28582133182166
0.0563896670937538,2.28668904572777
0.0563674573224303,2.28674578666687
0.0560560040175915,2.2877315693822
0.0557223334908485,2.28875166812916
0.0553886666893959,2.28974477986976
0.0550549998879433,2.29070306610815
0.0547213368117809,2.29162961013934
0.0543876700103283,2.29252934000371
0.0540539994835854,2.29339875099063
0.0537203326821327,2.294246042834
0.0533866696059704,2.29507010319255
0.0530529990792274,2.2958647066429
0.0530412373010325,2.29589247703552
0.0527193360030651,2.29686557992976
0.0523856654763222,2.29783071750595
0.0520520024001598,2.29876631362037
0.0517183318734169,2.29966940660952
0.0513846687972546,2.3005403990716
0.0510510019958019,2.30138461923909
0.0507173351943493,2.30219967974337
0.0503836683928967,2.30299578418288
0.050050001591444,2.30375883913093
0.0497163347899914,2.30450011078546
0.0494664690976593,2.30503964424133
0.0493826679885387,2.30528129262365
0.0490490011870861,2.30622175311724
0.0487153343856335,2.30712079122946
0.0483816675841808,2.30799279998123
0.0480480007827282,2.30882855970731
0.0477143339812756,2.30963684006037
0.0473806671798229,2.3104158062459
0.0470470003783703,2.31117167845238
0.0467133373022079,2.31189854270804
0.046379666775465,2.3125907657152
0.0460460036993027,2.3132707532187
0.0457123331725597,2.31393135683962
0.0455790653758677,2.31418681144714
0.0453786700963974,2.31472925320725
0.0450449995696545,2.3155948028422
0.0447113364934921,2.31643993240985
0.0443776659667492,2.31723655397783
0.0440440028905869,2.31800375729149
0.0437103323638439,2.31873927377675
0.0433766692876816,2.31945286791633
0.0430429987609386,2.32013858810556
0.0427093356847763,2.32079822687002
0.0423756688833237,2.32142880814287
0.042042002081871,2.32203920183339
0.0417083352804184,2.32262800911726
0.0413746684789658,2.32319612419882
0.0412912517786026,2.3233335018158
0.0410410016775131,2.32396551262571
0.0407073348760605,2.32478585611359
0.0403736680746078,2.325559900115
0.0400400012731552,2.32629928502048
0.0397063344717026,2.32700494212383
0.0393726676702499,2.32768341944149
0.0390390008687973,2.32833609574672
0.0387053340673447,2.32894098347095
0.038371667265892,2.32953507036314
0.0380380041897297,2.33010960804196
0.0377043336629868,2.33064896721908
0.0373706705868244,2.33117113867377
0.0370370000600815,2.33167235307375
0.0367033369839191,2.33215553274652
0.0364705435931683,2.33248066902161
0.0363696664571762,2.3327282629306
0.0360360033810139,2.33352122699143
0.0357023328542709,2.33425289693744
0.0353686697781086,2.3349554995715
0.0350349992513657,2.33563201336064
0.0347013361752033,2.3362519328432
0.0343676656484604,2.33684274554253
0.034034002572298,2.33741111658057
0.0337003357708454,2.3379408454895
0.0333666689693928,2.33845234618766
0.0330330021679401,2.33894841242036
0.0326993353664875,2.33941396554181
0.0323656685650349,2.33985262842321
0.0320320017635822,2.34027457766643
0.0316983349621296,2.3406756188102
0.031364668160677,2.3410629220007
0.0310310013592243,2.34143752242034
0.0308545419695572,2.34162735939026
0.0306973326951265,2.34201176007043
0.030363667756319,2.3427868594586
0.0300299990922213,2.34349637192029
0.0296963341534138,2.34413430816639
0.0293626692146063,2.34474524256876
0.0290290005505085,2.34530894385366
0.028695335611701,2.34584363177419
0.0283616669476032,2.34633071249332
0.0280280020087957,2.34680500120487
0.027694333344698,2.34724066699225
0.0273606684058905,2.34764523255198
0.0270269997417927,2.34803496148054
0.0266933348029852,2.34838417139602
0.0263596680015326,2.34873025255906
0.0260260012000799,2.34905574003949
0.0256923343986273,2.34936929434984
0.0253586675971746,2.34967046918939
0.025025000795722,2.34993515138536
0.0246913339942694,2.35019817059614
0.0243576671928167,2.35043773121869
0.0240240003913641,2.35068814201595
0.0238988753408194,2.35077452659607
0.0236903335899115,2.35146401156133
0.023356668651104,2.35247632514599
0.0230230018496513,2.35320981137164
0.0226893350481987,2.35389161400089
0.0223556682467461,2.35454511460457
0.0220220014452934,2.35505864288234
0.0216883346438408,2.35553671158466
0.0213546678423882,2.35596091061636
0.0210210010409355,2.35635971280273
0.0206873342394829,2.35667636651479
0.0203536674380302,2.35695149295631
0.0200200006365776,2.35723431916072
0.019686333835125,2.35755246758302
0.0193526670336723,2.35773764617636
0.0190190020948648,2.35797379144547
0.0186853352934122,2.35814949895214
0.0183516684919596,2.3583276260666
0.0180180016905069,2.3585064324367
0.0176843348890543,2.35865407085207
0.0173506680876017,2.35881534096489
0.017017001286149,2.35893854200526
0.0166833344846964,2.35905769032864
0.0163496676832438,2.35918624317227
0.0160160008817911,2.35931068459756
0.0156823340803385,2.35941008753579
0.0153486663475633,2.3595070913223
0.0150149995461106,2.35960014675857
0.0146813346073031,2.35966367543666
0.0143476678058505,2.35975033741355
0.0140140010043979,2.35984941592229
0.0136803342029452,2.35991379469376
0.0136326675170234,2.35992169380188
0.0136803342029452,2.35994422259589
0.0140140010043979,2.36011538842145
0.0143476678058505,2.36035236756363
0.0146813346073031,2.36053278733944
0.0150149995461106,2.3606413091932
0.0153486663475633,2.36079453900605
0.0156823340803385,2.36093218530927
0.0160160008817911,2.36105668457755
0.0163496676832438,2.36120769596267
0.0166833344846964,2.36134313892674
0.017017001286149,2.36144365533141
0.0173506680876017,2.36152990309747
0.0176843348890543,2.3616514007551
0.0180180016905069,2.3617429967157
0.0183516684919596,2.36183851077084
0.0186853352934122,2.36192253232002
0.0190190020948648,2.3619824106043
0.0193526670336723,2.36208342748494
0.019686333835125,2.36210968138698
0.0200200006365776,2.36224103314536
0.0203536674380302,2.36230870537615
0.0206873342394829,2.36234377829056
0.0210210010409355,2.36240181591919
0.0213546678423882,2.36246777883097
0.0216883346438408,2.36252836041358
0.0220220014452934,2.36258683450394
0.0223556682467461,2.36263312848287
0.0226893350481987,2.3626998941475
0.0230230018496513,2.36273797721239
0.023356668651104,2.36275223458793
0.0236903335899115,2.36280847086506
0.0240240003913641,2.36287125310205
0.0243576671928167,2.36291109992237
0.0246913339942694,2.36293676764765
0.025025000795722,2.36297293951037
0.0253586675971746,2.36300268424185
0.0256923343986273,2.36304430018415
0.0260260012000799,2.36307301957578
0.0263596680015326,2.36310647457091
0.0266933348029852,2.36314262215739
0.0270269997417927,2.36316846601221
0.0273606684058905,2.36318963754524
0.027694333344698,2.36321727756303
0.0280280020087957,2.36324724974456
0.0283616669476032,2.36328136475152
0.028695335611701,2.36329578229379
0.0290290005505085,2.36332535853584
0.0293626692146063,2.36334010175815
0.0296963341534138,2.36336681286144
0.0300299990922213,2.36338127173226
0.030363667756319,2.36340109867341
0.0306973326951265,2.36342729517251
0.0310310013592243,2.36345102281281
0.031364668160677,2.36347095328749
0.0316983349621296,2.3634944813757
0.0320320017635822,2.3635057385099
0.0323656685650349,2.36351913687574
0.0326993353664875,2.36353705229004
0.0330330021679401,2.3635493226752
0.0333666689693928,2.36357636702139
0.0337003357708454,2.36359449611207
0.034034002572298,2.36359807818827
0.0343676656484604,2.36361286129059
0.0347013361752033,2.36363001176827
0.0350349992513657,2.3636349227746
0.0353686697781086,2.36366027863275
0.0357023328542709,2.36367211699668
0.0360360033810139,2.36367726576767
0.0363696664571762,2.36369989480687
0.0367033369839191,2.36370573068028
0.0370370000600815,2.36371517699144
0.0373706705868244,2.36372561644907
0.0377043336629868,2.36373569703913
0.0380380041897297,2.36374285421594
0.038371667265892,2.3637583825882
0.0387053340673447,2.36377136120011
0.0390390008687973,2.36377293185184
0.0393726676702499,2.36378523273047
0.0397063344717026,2.36380116191666
0.0400400012731552,2.36381140898611
0.0403736680746078,2.3638185735869
0.0407073348760605,2.3638282053023
0.0410410016775131,2.36383866695801
0.0413746684789658,2.36384431729998
0.0417083352804184,2.36385199270045
0.042042002081871,2.36386016895646
0.0423756688833237,2.36386805816644
0.0427093356847763,2.36387151258963
0.0430429987609386,2.36388244030498
0.0433766692876816,2.36388795776705
0.0437103323638439,2.36390198089721
0.0440440028905869,2.36390303139611
0.0443776659667492,2.36391128031998
0.0447113364934921,2.36390991982292
0.0450449995696545,2.3639243367269
0.0453786700963974,2.36392813133904
0.0457123331725597,2.36393422784168
0.0460460036993027,2.36394556128384
0.046379666775465,2.36395032035004
0.0467133373022079,2.36394968837024
0.0470470003783703,2.36395312543723
0.0473806671798229,2.3639666922724
0.0477143339812756,2.36396806511724
0.0480480007827282,2.36397545103258
0.0483816675841808,2.36397880169734
0.0487153343856335,2.3639847897301
0.0490490011870861,2.36398792529271
0.0493826679885387,2.36399383787511
0.0497163347899914,2.36399677216616
0.050050001591444,2.36400260753527
0.0503836683928967,2.36400377547722
0.0507173351943493,2.3640144146878
0.0510510019958019,2.36401386075206
0.0513846687972546,2.36402011794626
0.0517183318734169,2.36402193431197
0.0520520024001598,2.36402776241302
0.0523856654763222,2.36403140824787
0.0527193360030651,2.36403568622188
0.0530529990792274,2.36404288785813
0.0533866696059704,2.36404463377866
0.0537203326821327,2.36405255753579
0.0540539994835854,2.36405483626646
0.0543876700103283,2.36405637428051
0.0547213368117809,2.36405937518032
0.0550549998879433,2.36406392675795
0.0553886666893959,2.36406690537558
0.0557223334908485,2.36407191595397
0.0560560040175915,2.3640756430132
0.0563896670937538,2.36408043611004
0.0567233338952065,2.36408118369942
0.0570570006966591,2.36408467246763
0.057390671223402,2.36408858003454
0.0577243342995644,2.36408994238255
0.058058001101017,2.36409260593094
0.0583916679024696,2.36409844523787
0.0587253384292126,2.36410154888773
0.0590590015053749,2.36410340604648
0.0593926683068275,2.36410267399546
0.0597263351082802,2.36410652818093
0.0600599981844425,2.3641100856596
0.0603936687111855,2.36411377290283
0.0607273355126381,2.3641148408254
0.0610610023140907,2.36411588594535
0.0613946653902531,2.36412013554284
0.061728335916996,2.36412346206254
0.0620620027184486,2.3641263713642
0.0623956695199013,2.3641285017917
0.0627293363213539,2.36413348940438
0.0630630031228065,2.36413220067573
0.0633966699242592,2.36413317591488
0.0637303367257118,2.36413592210482
0.0640640035271645,2.3641423163157
0.0643976628780365,2.36414382688862
0.0647313371300697,2.36414472879203
0.0650650039315224,2.36414561247305
0.065398670732975,2.36414817529721
0.065732330083847,2.364149566722
0.0660660043358803,2.36415251454116
0.0663996711373329,2.36415336400031
0.0667333379387856,2.36415473928934
0.0670669972896576,2.36415816088192
0.0674006715416908,2.36415900377571
0.0677343383431435,2.36416133620355
0.0680680051445961,2.36416400296246
0.0684016644954681,2.36416438939743
0.0687353312969208,2.36416762363898
0.069069005548954,2.36417022352058
0.0694026723504066,2.36417060549604
0.0697363317012787,2.36417233428153
0.0700699985027313,2.36417530792264
0.0704036727547646,2.36417514531075
0.0707373395562172,2.36417726453458
0.0710709989070892,2.36418112521394
0.0714046657085419,2.36418179616536
0.0717383399605751,2.36418432246198
0.0720720067620277,2.36418587704135
0.0724056661128998,2.3641852289634
0.0727393329143524,2.36418810877398
0.0730729997158051,2.36419003696765
0.0734066739678383,2.36418942563264
0.0737403333187103,2.36419097668765
0.074074000120163,2.36419452244473
0.0744076669216156,2.36419480783304
0.0747413411736488,2.3641962170307
0.0750750005245209,2.3641992504917
0.0754086673259735,2.36419953783123
0.0757423341274261,2.36420097100882
0.0760760083794594,2.36420274291459
0.0764096677303314,2.36420212289485
0.0767433345317841,2.36420431008425
0.0770770013332367,2.3642061044515
0.0774106681346893,2.36420782044372
0.077744334936142,2.3642084139014
0.0780780017375946,2.36421047364547
0.0784116685390472,2.36421176680529
0.0787453353404999,2.36421308316551
0.0790790021419525,2.36421260047077
0.0794126689434052,2.36421317421045
0.0797463357448578,2.36421619373665
0.0800800025463104,2.36421606949173
0.0804136693477631,2.36421877330785
0.0807473361492157,2.36421927845475
0.0810810029506683,2.36421881044315
0.081414669752121,2.36422238354163
0.0817483365535736,2.36422090769165
0.0820820033550262,2.36422279617522
0.0824156701564789,2.36422399157563
0.0827493369579315,2.36422385306102
0.0830830037593842,2.36422736119364
0.0834166705608368,2.36422757866039
0.0837503373622894,2.36422869906879
0.0840840041637421,2.36422987600587
0.0844176709651947,2.36422977107053
0.0847513377666473,2.36423025812422
0.0850850045681,2.36423168842729
0.0854186713695526,2.36423342290982
0.0857523381710052,2.36423422974276
0.0860859975218773,2.36423566610884
0.0864196717739105,2.36423552206775
0.0867533385753632,2.3642363283993
0.0870870053768158,2.36423802945151
0.0874206647276878,2.3642384933782
0.0877543389797211,2.3642392590542
0.0880880057811737,2.36424031955764
0.0884216725826263,2.36424166806187
0.0887553319334984,2.36424299634358
0.0890890061855316,2.36424263434686
0.0894226729869843,2.36424420177111
0.0897563397884369,2.36424551266803
0.0900899991393089,2.36424484749201
0.0904236659407616,2.36424584412849
0.0907573401927948,2.36424714416267
0.0910910069942474,2.3642481391216
0.0914246663451195,2.36424914862914
0.0917583331465721,2.36424929822585
0.0920920073986053,2.36424866348806
0.092425674200058,2.36425048070967
0.09275933355093,2.36425221576095
0.0930930003523827,2.36425291459903
0.0934266746044159,2.36425281601096
0.0937603414058685,2.36425301562286
0.0940940007567406,2.3642544704506
0.0944276675581932,2.36425465556
0.0947613343596458,2.36425584099795
0.0950950086116791,2.36425601397657
0.0954286679625511,2.36425743371388
0.0957623347640038,2.3642576188545
0.0960960015654564,2.36425852028132
0.0964296758174896,2.36425943434469
0.0967633351683617,2.36426005827387
0.0970970019698143,2.36426049621563
0.0974306687712669,2.36426162759298
0.0977643430233002,2.36426249601073
0.0980980023741722,2.36426199632768
0.0984316691756248,2.36426287414861
0.0987653359770775,2.3642639826833
0.0990990027785301,2.36426319563358
0.0994326695799828,2.36426543783341
0.0997663363814354,2.36426541022726
0.100100003182888,2.36426647286244
0.100433669984341,2.36426620428697
0.100767336785793,2.36426682637796
0.101101003587246,2.36426834347126
0.101434670388699,2.3642678382443
0.101768337190151,2.36426912230069
0.102102003991604,2.36427036827332
0.102435670793056,2.36426947299115
0.102769337594509,2.36427072160771
0.103103004395962,2.36427130821095
0.103436663746834,2.36427232890589
0.103770337998867,2.36427166330447
0.10410400480032,2.36427288667094
0.104437671601772,2.3642730720318
0.104771330952644,2.36427325503106
0.105105005204678,2.36427343571356
0.10543867200613,2.36427461728157
0.105772338807583,2.36427582278366
0.106105998158455,2.36427558403379
0.106439672410488,2.36427656011824
0.106773339211941,2.36427673381412
0.107106998562813,2.36427632573235
0.107440665364265,2.36427729780763
0.107774339616299,2.36427729757602
0.108107998967171,2.36427861883358
0.108441673219204,2.36427861047216
0.108775340020657,2.36428012507515
0.109108999371529,2.36427990955529
0.109442673623562,2.36428121878494
0.109776332974434,2.36428083866002
0.110109999775887,2.36428101178226
0.11044367402792,2.36428120010534
0.110777333378792,2.36428231245136
0.111111007630825,2.36428229979827
0.111444666981697,2.3642830296068
0.11177833378315,2.36428375072714
0.112112008035183,2.36428338803348
0.112445667386055,2.36428411499516
0.112779334187508,2.36428481706258
0.113113008439541,2.36428517497867
0.113446667790413,2.36428536169838
0.113780342042446,2.36428571226335
0.114114001393318,2.36428607457957
0.114447668194771,2.3642871205743
0.114781342446804,2.36428696537264
0.115115001797676,2.36428781645416
0.115448668599129,2.36428765901868
0.115782327950001,2.36428817556817
0.116116002202034,2.36428886084952
0.116449676454067,2.36428871516786
0.116783335804939,2.36428973478367
0.117117002606392,2.36428974266069
0.117450676858425,2.36429024771135
0.117784336209297,2.36429043683693
0.11811800301075,2.36429077807959
0.118451662361622,2.36429097643647
0.118785336613655,2.36429115831592
0.119119010865688,2.36429213906447
0.11945267021656,2.36429310891092
0.119786337018013,2.36429312598473
0.120119996368885,2.36429268825189
0.120453670620918,2.36429380123933
0.120787337422371,2.36429337821199
0.121120996773243,2.36429387445087
0.121454671025276,2.36429450458108
0.121788345277309,2.36429438838378
0.122122004628181,2.36429443777056
0.122455671429634,2.36429521805667
0.122789330780506,2.36429556122553
0.123123005032539,2.36429588772704
0.123456671833992,2.36429592152667
0.123790331184864,2.36429656224467
0.124124005436897,2.36429718338621
0.124457664787769,2.36429693778273
0.124791339039803,2.3642972797458
0.125125005841255,2.36429745550798
0.125458672642708,2.36429807122591
0.12579233944416,2.36429842016734
0.126126006245613,2.36429903645516
0.126459673047066,2.36429878286835
0.126793339848518,2.3642988422816
0.12712699174881,2.36429931330679
0.127460673451424,2.3642997675761
0.127794340252876,2.36430010861471
0.128128007054329,2.36430029130993
0.128461673855782,2.36430075680579
0.128795325756073,2.36430080424865
0.129129007458687,2.36430154402952
0.129462674260139,2.36430159266874
0.129796326160431,2.36430191960247
0.130130007863045,2.36430209890715
0.130463674664497,2.36430243110027
0.13079734146595,2.36430274327532
0.131131008267403,2.36430280674686
0.131464660167694,2.36430300542131
0.131798341870308,2.36430294266419
0.132132008671761,2.36430363865014
0.132465660572052,2.36430396930869
0.132799342274666,2.36430415820103
0.133132994174957,2.36430447763996
0.133466675877571,2.36430479915997
0.133800342679024,2.36430474513628
0.134133994579315,2.36430492649094
0.134467676281929,2.36430574984901
0.134801343083382,2.36430520108047
0.135134994983673,2.36430588136243
0.135468676686287,2.36430607908933
0.135802328586578,2.36430639201005
0.136136010289192,2.36430633712716
0.136469677090645,2.36430666072028
0.136803328990936,2.3643067304387
0.13713701069355,2.36430681427937
0.137470662593842,2.3643073644289
0.137804329395294,2.36430744438443
0.138138011097908,2.3643082320644
0.138471662998199,2.36430806244276
0.138805344700813,2.36430850310668
0.139139011502266,2.36430823644585
0.139472663402557,2.36430865788133
0.139806345105171,2.36430919531893
0.140139997005463,2.36430928269284
0.140473663806915,2.3643089031863
0.140807345509529,2.36430955016119
0.141140997409821,2.36431009625968
0.141474679112434,2.36430995714875
0.141808331012726,2.3643100343823
0.142141997814178,2.36431079809454
0.142475679516792,2.36431042668333
0.142809331417084,2.36431052298172
0.143142998218536,2.36431061394234
0.14347667992115,2.36431157097603
0.143810331821442,2.3643114427068
0.144144013524055,2.36431152818269
0.144477665424347,2.36431215699899
0.1448113322258,2.36431192894617
0.145145013928413,2.36431223781397
0.145478665828705,2.36431211369689
0.145812332630157,2.36431241890804
0.14614599943161,2.3643125187507
0.146479666233063,2.36431323945666
0.146813347935677,2.36431291647086
0.147146999835968,2.36431332493182
0.147480666637421,2.36431351838715
0.147814348340034,2.3643138296073
0.148148000240326,2.36431371512119
0.148481667041779,2.36431391235649
0.148815333843231,2.36431390834455
0.149149000644684,2.3643142203016
0.149482682347298,2.36431471523404
0.149816334247589,2.36431471565029
0.150150001049042,2.36431491597739
0.150483667850494,2.36431511844976
0.150817334651947,2.36431571542771
0.1511510014534,2.36431512349788
0.151484668254852,2.364315624723
0.151818335056305,2.36431562885252
0.152152016758919,2.36431611205186
0.15248566865921,2.36431583084723
0.152819335460663,2.36431622758734
0.153153002262115,2.36431632888635
0.153486669063568,2.36431634112179
0.153820335865021,2.36431701998903
0.154154002666473,2.36431693060712
0.154487669467926,2.36431723441118
0.154821336269379,2.3643173402403
0.155155003070831,2.36431735882
0.155488669872284,2.36431774286007
0.155822336673737,2.36431775955727
0.156156003475189,2.36431796095344
0.156489670276642,2.36431779609291
0.156823337078094,2.36431818244606
0.157157003879547,2.36431829531345
0.157490670681,2.36431831285457
0.157824337482452,2.36431869566004
0.158158004283905,2.36431863170757
0.158491671085358,2.36431918940483
0.15882533788681,2.36431920982072
0.159159004688263,2.36431924374666
0.159492671489716,2.36431961815194
0.159826338291168,2.36431955508367
0.160160005092621,2.36431984734888
0.160493671894073,2.36431995884857
0.160827338695526,2.36432007609768
0.161161005496979,2.3643202824651
0.161494672298431,2.36432022458616
0.161828339099884,2.36432042535896
0.162162005901337,2.36432045961998
0.162495672702789,2.36432057895193
0.162829339504242,2.36432078231122
0.163163006305695,2.36432106867126
0.163496673107147,2.3643211029739
0.1638303399086,2.36432139209662
0.164164006710052,2.36432126073373
0.164497673511505,2.36432121372259
0.164831340312958,2.36432158500702
0.16516500711441,2.36432182624315
0.165498673915863,2.36432179000662
0.165832340717316,2.36432187078367
0.166166007518768,2.36432215497999
0.166499674320221,2.36432227738208
0.166833341121674,2.36432256381415
0.167167007923126,2.36432268665998
0.167500674724579,2.36432244703931
0.16783432662487,2.36432297245451
0.168168008327484,2.36432289599417
0.168501675128937,2.3643230672368
0.168835341930389,2.36432294850033
0.169169008731842,2.36432335445345
0.169502675533295,2.36432328359545
0.169836342334747,2.3643235649134
0.1701700091362,2.36432334104246
0.170503661036491,2.36432358408995
0.170837342739105,2.3643238310317
0.171171009540558,2.36432376547055
0.17150467634201,2.36432408355323
0.171838343143463,2.36432421690695
0.172171995043755,2.36432423233689
0.172505676746368,2.36432447203985
0.172839343547821,2.36432456463217
0.173172995448112,2.36432465651237
0.173506677150726,2.3643246007393
0.173840343952179,2.36432473184778
0.174174010753632,2.36432494177875
0.174507677555084,2.36432525561857
0.174841329455376,2.364325238026
0.17517501115799,2.36432522602141
0.175508677959442,2.36432531843078
0.175842329859734,2.36432537910548
0.176176011562347,2.36432572979415
0.176509663462639,2.36432561296163
0.176843345165253,2.36432603220265
0.177177011966705,2.36432591245223
0.177510663866997,2.3643261923066
0.177844345569611,2.36432596859463
0.178178012371063,2.36432621065132
0.178511664271355,2.36432648887602
0.178845345973969,2.36432637746021
0.17917899787426,2.36432658279337
0.179512679576874,2.36432668426411
0.179846346378326,2.36432681982585
0.180179998278618,2.36432685279901
0.180513679981232,2.36432698928454
0.180847331881523,2.36432691801791
0.181180998682976,2.36432726177457
0.18151468038559,2.36432719505619
0.181848332285881,2.36432729672502
0.182182013988495,2.3643275699215
0.182515680789948,2.36432767692153
0.182849332690239,2.3643276795502
0.183183014392853,2.36432765103275
0.183516666293144,2.36432779003816
0.183850333094597,2.36432793047488
0.184184014797211,2.36432810069132
0.184517666697502,2.36432810659069
0.184851348400116,2.36432805370763
0.185185000300407,2.36432838836729
0.18551866710186,2.36432846582629
0.185852348804474,2.3643285053488
0.186186000704765,2.36432851918103
0.186519667506218,2.36432878971235
0.186853349208832,2.36432883470935
0.187187001109123,2.36432887704887
0.187520682811737,2.36432901989602
0.187854334712029,2.36432922560234
0.188188001513481,2.36432901614975
0.188521683216095,2.36432935186088
0.188855335116386,2.36432933532602
0.189189001917839,2.3643294156512
0.189522668719292,2.3643295581655
0.189856335520744,2.36432969968209
0.190190017223358,2.36432957762445
0.19052366912365,2.36432975362531
0.190857335925102,2.36432989969194
0.191191017627716,2.36432989058139
0.191524669528008,2.36432987931514
0.19185833632946,2.36433008466413
0.192192003130913,2.36433016111713
0.192525669932365,2.36433018602262
0.192859351634979,2.3643303525019
0.193193003535271,2.36433028598641
0.193526670336723,2.3643304950952
0.193860337138176,2.3643305731541
0.194194003939629,2.36433053860568
0.194527670741081,2.36433076918298
0.194861337542534,2.364330855063
0.195195004343987,2.36433087592584
0.1955286860466,2.36433081032513
0.195862337946892,2.36433110295568
0.196196004748344,2.36433110134709
0.196529671549797,2.36433121646849
0.19686333835125,2.36433138897313
0.197197005152702,2.36433138486791
0.197530671954155,2.3643312977463
0.197864338755608,2.36433147030061
0.19819800555706,2.3643315881601
0.198531672358513,2.3643316426784
0.198865339159966,2.36433186986212
0.199199005961418,2.36433176406451
0.199532672762871,2.36433187495612
0.199866339564323,2.36433204934154
0.200200006365776,2.36433202484501


==> 3D Painleve (SIADS)/Figs/asymptotics/data/Cepsm.txt <==
Var1,Var2
0.196950003504753,-2.21875463177322
0.196791879906669,-2.21356964111328
0.196613341569901,-2.20732565999725
0.196471870997507,-2.20442271232605
0.196276679635048,-2.20021129165737
0.195975069933478,-2.19527578353882
0.195940002799034,-2.19467542741489
0.195603340864182,-2.18999421450795
0.195282673346269,-2.18612861633301
0.195266678929329,-2.18592783815041
0.194930016994476,-2.1822504860612
0.194593340158463,-2.17892687908092
0.194376325191116,-2.17698168754578
0.194256663322449,-2.17586822988597
0.193920001387596,-2.17300555726707
0.193583339452744,-2.17034601016167
0.193246677517891,-2.1678563682554
0.19324352088536,-2.16783475875854
0.192910000681877,-2.16546917833449
0.192573338747025,-2.16321031707599
0.192236676812172,-2.16107490364067
0.191900014877319,-2.15904376072657
0.191837376860124,-2.15868782997131
0.191563338041306,-2.1570760555557
0.191226676106453,-2.15518542117532
0.1908900141716,-2.15337983537705
0.190553337335587,-2.15164417761421
0.190216675400734,-2.14998100709496
0.190123257192395,-2.14954090118408
0.18987999856472,-2.14835540578005
0.189543336629868,-2.1467781044525
0.189206674695015,-2.1452566161474
0.188870012760162,-2.14378713161995
0.188533335924149,-2.14236513008433
0.188196673989296,-2.14099220504458
0.188044398701869,-2.14039373397827
0.187860012054443,-2.13964431010155
0.187523350119591,-2.13832418743667
0.187186673283577,-2.13704362973455
0.186849996447563,-2.13580043390381
0.186513334512711,-2.13459279731314
0.186176672577858,-2.13341840953689
0.185840010643005,-2.13227603996875
0.185528060532844,-2.13124680519104
0.185503333806992,-2.13116243900302
0.185166671872139,-2.13005310050422
0.184830009937286,-2.12897488714765
0.184493348002434,-2.12792112767278
0.18415667116642,-2.12689501221291
0.183820009231567,-2.12589345647684
0.183483347296715,-2.12491611652024
0.183146670460701,-2.12396063842994
0.182810008525848,-2.12302830443511
0.182473331689835,-2.12211769421379
0.182466527137895,-2.12209987640381
0.182136669754982,-2.121206346554
0.181800007820129,-2.120314577261
0.181463345885277,-2.11944121001524
0.181126669049263,-2.11858703979227
0.18079000711441,-2.11775209967432
0.180453345179558,-2.11693339302896
0.180116683244705,-2.11613353524971
0.179780006408691,-2.11534998653987
0.179443329572678,-2.11458211482712
0.179106667637825,-2.11382794515094
0.178770005702972,-2.11309065035035
0.178705224762865,-2.112952709198
0.17843334376812,-2.11235336869603
0.178096666932106,-2.11162612458175
0.177760004997253,-2.11091370607097
0.177423343062401,-2.11021431498714
0.177086681127548,-2.10952779483364
0.176750004291534,-2.10885438999361
0.176413342356682,-2.1081947560662
0.176076665520668,-2.10754730955195
0.175740003585815,-2.10690972457547
0.175403341650963,-2.10628589742008
0.175066664814949,-2.10567235357985
0.174730002880096,-2.10507007151462
0.174393340945244,-2.104478625515
0.174056679010391,-2.10389849398611
0.174001685957531,-2.10380578041077
0.173720002174377,-2.10331354220765
0.173383340239525,-2.10273887445433
0.173046678304672,-2.10217279941788
0.17271001636982,-2.10161673332767
0.172373339533806,-2.10106916231975
0.172036662697792,-2.10053270402628
0.171700000762939,-2.100004531669
0.171363338828087,-2.0994853430421
0.171026676893234,-2.09897520674943
0.17069000005722,-2.09847310625114
0.170353338122368,-2.09797984379247
0.170016676187515,-2.09749439916768
0.169680014252663,-2.09701698373571
0.169343337416649,-2.09654720495028
0.169006675481796,-2.09608574539109
0.168669998645782,-2.09563150938712
0.16833333671093,-2.09518549201716
0.167996674776077,-2.09474474259459
0.167929213841756,-2.09465885162354
0.167659997940063,-2.09430282983272
0.167323336005211,-2.0938648062486
0.166986674070358,-2.09343298414565
0.166650012135506,-2.09301001830871
0.166313335299492,-2.09259199628391
0.165976673364639,-2.09218025662724
0.165640011429787,-2.0917768929074
0.165303349494934,-2.09137852937761
0.16496667265892,-2.09098699949341
0.164629995822906,-2.0906006289674
0.164293333888054,-2.09022116297694
0.163956671953201,-2.08984714162173
0.163620010018349,-2.08947960664696
0.163283333182335,-2.08911700023211
0.162946671247482,-2.08875991782781
0.16261000931263,-2.08840863534197
0.162273347377777,-2.08806398930427
0.161936670541763,-2.08772363826029
0.161600008606911,-2.08738818748379
0.161263331770897,-2.08705898433337
0.160926669836044,-2.08673390515649
0.160590007901192,-2.08641420318363
0.160253331065178,-2.08609966569253
0.159916669130325,-2.0857898558386
0.159610492113485,-2.0855119228363
0.159580007195473,-2.08548308270148
0.15924334526062,-2.08517285451115
0.158906668424606,-2.08486644569695
0.158570006489754,-2.08456548163524
0.158233344554901,-2.08426816942163
0.157896682620049,-2.08397697339598
0.157560005784035,-2.08368890392718
0.157223328948021,-2.08340508833174
0.156886667013168,-2.08312639924835
0.156550005078316,-2.08285076863184
0.156213343143463,-2.08258080692421
0.155876666307449,-2.08231419134937
0.155540004372597,-2.08205215849065
0.155203342437744,-2.08179272741826
0.154866680502892,-2.08153834939232
0.154530003666878,-2.08128690104302
0.154193341732025,-2.08104042358061
0.153856664896011,-2.08079683012892
0.153520002961159,-2.08055867970472
0.153183341026306,-2.08032176831561
0.152846664190292,-2.08009044633181
0.15251000225544,-2.07986125365168
0.152173340320587,-2.0796355001331
0.151836678385735,-2.0794150006694
0.151500001549721,-2.07919606516703
0.151163339614868,-2.07898151580723
0.150826677680016,-2.0787701692682
0.150490015745163,-2.07856143200444
0.150153338909149,-2.0783568710625
0.149816662073135,-2.07815461630607
0.149480000138283,-2.07795572946549
0.14914333820343,-2.07776028029252
0.148806676268578,-2.07756785944896
0.148469999432564,-2.07737883690548
0.148133337497711,-2.07719277009827
0.147796675562859,-2.07700869612806
0.147460013628006,-2.07682817308744
0.147123336791992,-2.07665009496022
0.14678667485714,-2.07647611711908
0.146567869911323,-2.07636499404907
0.146449998021126,-2.07630213872086
0.146113336086273,-2.07612491487096
0.145776674151421,-2.07595140715779
0.145439997315407,-2.07578067010432
0.145103335380554,-2.07561317948174
0.144766673445702,-2.07544701214897
0.144430011510849,-2.07528479955834
0.144093334674835,-2.07512367970113
0.143756672739983,-2.07496672684975
0.143419995903969,-2.07481250461339
0.143083348870277,-2.07465863903336
0.142746672034264,-2.07450895244775
0.142410010099411,-2.07436159294836
0.142073333263397,-2.07421665240602
0.141736671328545,-2.07407289180935
0.141400009393692,-2.07393276957333
0.141063332557678,-2.07379555646383
0.140726670622826,-2.07365963509469
0.140390008687973,-2.07352620014686
0.14005334675312,-2.07339474891102
0.139716669917107,-2.07326633518998
0.139380007982254,-2.07313945595862
0.13904333114624,-2.07301517888977
0.138706684112549,-2.0728926615863
0.138370007276535,-2.07277251021731
0.138033330440521,-2.07265463709588
0.137696668505669,-2.07253771355237
0.137360006570816,-2.07242425846273
0.137023344635963,-2.0723125346209
0.13668666779995,-2.07220118102274
0.136350005865097,-2.07209302818325
0.136013329029083,-2.07198726554101
0.135676681995392,-2.07188372592427
0.135340005159378,-2.07178214289839
0.135003343224525,-2.07168205197701
0.134666666388512,-2.07158368703801
0.134330004453659,-2.0714871445906
0.133993342518806,-2.07139184541399
0.133656665682793,-2.07129827048418
0.13332000374794,-2.07120728066122
0.132983341813087,-2.07111930750278
0.132646679878235,-2.07103063863003
0.132310003042221,-2.07094453603784
0.131973341107368,-2.07086035609728
0.131636664271355,-2.07077880418663
0.131300017237663,-2.07069738137062
0.130963340401649,-2.07061849373803
0.130626663565636,-2.07054031304099
0.130290001630783,-2.07046489706614
0.12995333969593,-2.07039029973772
0.129616677761078,-2.07031737278447
0.129280000925064,-2.07024519558508
0.128943338990211,-2.07017570395351
0.128606662154198,-2.07010767494883
0.128270015120506,-2.07004152966907
0.127933338284492,-2.06997588869138
0.12759667634964,-2.06991189422876
0.127259999513626,-2.06985021784148
0.126923337578773,-2.06978895740666
0.126586675643921,-2.06973027063883
0.126249998807907,-2.06967322021514
0.125913336873055,-2.06961674212553
0.125576674938202,-2.06956055384784
0.125240013003349,-2.06950648826247
0.124903336167336,-2.06945535384002
0.124566674232483,-2.06940444914265
0.12423000484705,-2.0693534178795
0.123893342912197,-2.06930506704196
0.123556673526764,-2.06925815092478
0.12321999669075,-2.06921240073366
0.122883342206478,-2.0691668594098
0.122546665370464,-2.069124019357
0.122210003435612,-2.06908152657928
0.121873334050179,-2.06903956926543
0.121536672115326,-2.06899974962491
0.121200002729893,-2.06896234708334
0.12086334079504,-2.06892499080807
0.120526671409607,-2.06888830326846
0.120190009474754,-2.06885382060758
0.119853340089321,-2.06881974118975
0.119516663253307,-2.06878699534425
0.119180008769035,-2.06875523641414
0.118843331933022,-2.06872411000209
0.118506669998169,-2.06869392662666
0.118170000612736,-2.06866710053614
0.117833338677883,-2.0686384175673
0.11749666929245,-2.06861077807887
0.117160007357597,-2.06858697911741
0.116823337972164,-2.06856259213583
0.116486676037312,-2.06854035734888
0.116150006651878,-2.06851747214796
0.115813329815865,-2.06849577232702
0.115476675331593,-2.06847619755401
0.115139998495579,-2.06845683940637
0.114803336560726,-2.06843734145396
0.114466667175293,-2.06841950648758
0.11413000524044,-2.06840434960999
0.113793335855007,-2.06838806769122
0.113456673920155,-2.06837300516173
0.113120004534721,-2.06835907342436
0.112783342599869,-2.0683464728136
0.112446673214436,-2.0683345563679
0.112109996378422,-2.06832243351049
0.11177334189415,-2.06831377024399
0.111436665058136,-2.06830354924063
0.111100003123283,-2.06829425653346
0.11076333373785,-2.06828817145562
0.110426671802998,-2.06827989672933
0.110090002417564,-2.0682744182914
0.109753340482712,-2.06826970696794
0.109416671097279,-2.06826515580028
0.109080009162426,-2.0682612726076
0.108743339776993,-2.06825643739006
0.108406662940979,-2.06825604078699
0.108070008456707,-2.06825478221231
0.107733331620693,-2.06825268291803
0.107396669685841,-2.06825289074451
0.107060000300407,-2.06825415102271
0.106723338365555,-2.06825569609541
0.106386668980122,-2.06825851770869
0.106049999594688,-2.0682595403371
0.105713337659836,-2.06826562073863
0.105376668274403,-2.06826718432787
0.10504000633955,-2.06827357295599
0.104703336954117,-2.06827728598224
0.104366667568684,-2.0682846296063
0.104030005633831,-2.06829077452755
0.103693336248398,-2.06829847573639
0.103356674313545,-2.06830807945006
0.103019997477531,-2.06831648688596
0.102683335542679,-2.06832481731949
0.102346666157246,-2.06833610175213
0.102010004222393,-2.06834533755116
0.10167333483696,-2.06835883522148
0.101336672902107,-2.06836977053332
0.101000003516674,-2.06838252538126
0.100663334131241,-2.0683955736938
0.100326672196388,-2.06840826976517
0.099990002810955,-2.06842310511996
0.0996533408761024,-2.06843520718462
0.0993166714906693,-2.06845273805248
0.0989800021052361,-2.06846752541198
0.0986433327198029,-2.06848393225871
0.0983066707849503,-2.06849992570175
0.0979700013995171,-2.0685168030684
0.0976333394646645,-2.06853660734809
0.0972966700792313,-2.06855509901854
0.0969600006937981,-2.06857179384426
0.0966233387589455,-2.06858984969639
0.0962866693735123,-2.06860959224141
0.0959500074386597,-2.06863228786095
0.0956133380532265,-2.06865120180538
0.0952766686677933,-2.06867193625795
0.0949399992823601,-2.06869344133025
0.0946033373475075,-2.06871683690201
0.0942666679620743,-2.06873826301722
0.0939300060272217,-2.06875935129507
0.0935933366417885,-2.06878264600769
0.0932566672563553,-2.06880858859364
0.0929200053215027,-2.06883261263612
0.0925833359360695,-2.06885476229561
0.0922466740012169,-2.06888078692534
0.0919100046157837,-2.06890591016733
0.0915733352303505,-2.06893043406823
0.0912366658449173,-2.06895692691027
0.0909000039100647,-2.0689840831285
0.0905633345246315,-2.06901163244988
0.0902266725897789,-2.06903998918598
0.0898900032043457,-2.06906498489908
0.0895533338189125,-2.06909239832907
0.0892166718840599,-2.06912203382406
0.0888800024986267,-2.0691483519719
0.0885433405637741,-2.06917873393419
0.0882066711783409,-2.06920683330173
0.0878700017929077,-2.06923731383565
0.0875333324074745,-2.06926441298819
0.0871966704726219,-2.06929685315271
0.0868600010871887,-2.06932572762382
0.0865233391523361,-2.06935536212879
0.0861866697669029,-2.06938740620062
0.0858500003814697,-2.06941800450776
0.0855133384466171,-2.06945084998787
0.0851766690611839,-2.06948420086077
0.0848400071263313,-2.06951475105018
0.0845033377408981,-2.06954649446105
0.0841666683554649,-2.06957964783054
0.0838299989700317,-2.06961217425047
0.0834933370351791,-2.0696434506602
0.0831566676497459,-2.06967715177817
0.0828200057148933,-2.06971265140655
0.0824833363294601,-2.06974320593492
0.0821466669440269,-2.06977762356942
0.0818100050091743,-2.06981615025332
0.0814733356237411,-2.06984650189605
0.0811366736888885,-2.0698805806175
0.0808000043034554,-2.06991599033258
0.0804633349180222,-2.06995217224252
0.080126665532589,-2.06998803852764
0.0797900035977364,-2.07002097705413
0.0794533342123032,-2.07005813886019
0.0791166722774506,-2.07008967350799
0.0787800028920174,-2.07012731522153
0.0784433335065842,-2.07016578896031
0.0781066715717316,-2.07020117410414
0.0777700021862984,-2.07023888418581
0.0774333402514458,-2.07027403925594
0.0770966708660126,-2.0703093616832
0.0767600014805794,-2.0703496076637
0.0764233320951462,-2.07038467383873
0.0760866701602936,-2.07042314424338
0.0757500007748604,-2.07045751029376
0.0754133388400078,-2.07049801798872
0.0750766694545746,-2.07053405398163
0.0747400000691414,-2.07057298118672
0.0744033381342888,-2.07060922906713
0.0740666687488556,-2.07064893041354
0.073730006814003,-2.07068652921231
0.0733933374285698,-2.07072475881756
0.0730566680431366,-2.07076349265206
0.0727199986577034,-2.07080187520754
0.0723833367228508,-2.07083784046682
0.0720466673374176,-2.07087646906226
0.0717099979519844,-2.07091467425575
0.0713733360171318,-2.07095634440769
0.0710366666316986,-2.07099671388128
0.070700004696846,-2.07103307773429
0.0703633353114128,-2.07107033383532
0.0700266733765602,-2.07111111254169
0.069690003991127,-2.07115063137053
0.0693533420562744,-2.07118990026353
0.0690166652202606,-2.07122677049519
0.068680003285408,-2.07126615650371
0.0683433338999748,-2.07131011605464
0.0680066645145416,-2.0713463673345
0.067670002579689,-2.07138679120117
0.0673333331942558,-2.07142498883588
0.0669966712594032,-2.07146366178407
0.06666000187397,-2.07150187365042
0.0663233399391174,-2.07154045077439
0.0659866705536842,-2.07157939001424
0.0656500086188316,-2.0716244496719
0.0653133317828178,-2.07165619145269
0.0649766698479652,-2.07170201967405
0.064640000462532,-2.07174237592411
0.0643033310770988,-2.07178463476676
0.0639666691422462,-2.07181582730891
0.063629999756813,-2.07185872592129
0.0632933378219604,-2.07189649621482
0.0629566684365273,-2.07193853494044
0.0626200065016747,-2.07197848227196
0.0622833371162415,-2.07201869972783
0.0619466714560986,-2.07205351643429
0.0616099983453751,-2.07209766218117
0.0612733326852322,-2.07213797165236
0.0609366670250893,-2.07217492313519
0.0606000013649464,-2.07221565490175
0.0602633357048035,-2.07225322649028
0.0599266700446606,-2.0722969736722
0.0595900043845177,-2.07232915522773
0.0592533349990845,-2.07237265610161
0.0589166693389416,-2.072410740043
0.0585800036787987,-2.07244807106422
0.0582433380186558,-2.07249294009979
0.0579066649079323,-2.07253074542807
0.0575699992477894,-2.07256623640922
0.0572333335876465,-2.0726069188815
0.0568966679275036,-2.07264973483946
0.0565600022673607,-2.0726867457899
0.0562233366072178,-2.07272195715677
0.0558866709470749,-2.072758334542
0.0555500015616417,-2.07280027293214
0.0552133359014988,-2.07283683306691
0.0548766702413559,-2.07287231478157
0.054540004581213,-2.07291275099449
0.0542033314704895,-2.07295398589103
0.0538666658103466,-2.07298942525869
0.0535300001502037,-2.07302787700334
0.0531933344900608,-2.073062677984
0.0528566688299179,-2.0731046426237
0.052520003169775,-2.07313930572621
0.0521833337843418,-2.07318257481252
0.0518466681241989,-2.0732174098752
0.0515099987387657,-2.07324725774597
0.0511733330786228,-2.07328558572277
0.0508366674184799,-2.07332624550897
0.050500001758337,-2.0733579415863
0.0501633360981941,-2.07339566489872
0.0498266704380512,-2.07343873237394
0.049490001052618,-2.07348039764036
0.0491533353924751,-2.07350939848195
0.0488166697323322,-2.07356040837103
0.048480000346899,-2.07360158669321
0.0481433346867561,-2.07363132024204
0.0478066690266132,-2.07366561088534
0.04746999964118,-2.07369209837656
0.0471333339810371,-2.07373561822869
0.0467966683208942,-2.07376572138034
0.0464600026607513,-2.07379755875655
0.0461233370006084,-2.07383768207433
0.0457866676151752,-2.07388235371518
0.0454500019550323,-2.0739118197646
0.0451133362948895,-2.07393892032796
0.0447766669094563,-2.07398931634721
0.0444400012493134,-2.07402444403167
0.0441033355891705,-2.07404123332704
0.0437666662037373,-2.07408686433778
0.0434300005435944,-2.07411583580098
0.0430933348834515,-2.0741587790307
0.0427566692233086,-2.07418288752846
0.0424200035631657,-2.07421636258562
0.0420833341777325,-2.07426124321358
0.0417466685175896,-2.07429110181292
0.0414100028574467,-2.0743003330627
0.0410733334720135,-2.07435926782968
0.0407366678118706,-2.07438283703467
0.0404000021517277,-2.07442873237777
0.0400633327662945,-2.07445552289486
0.0397266671061516,-2.0744696350785
0.0393900014460087,-2.07453193077965
0.0390533357858658,-2.07453929923211
0.0387166701257229,-2.07457017497575
0.0383800007402897,-2.07461228305157
0.0380433350801468,-2.07462689595855
0.0377066694200039,-2.07467628625723
0.0373700000345707,-2.07470121224595
0.0370333343744278,-2.07473050023689
0.0366966687142849,-2.07478093453296
0.0363599993288517,-2.07480700420015
0.0360233336687088,-2.07480714316794
0.0356866680085659,-2.0748821356519
0.035350002348423,-2.07491220866933
0.0350133366882801,-2.07494272109939
0.0346766710281372,-2.07495476552526
0.034340001642704,-2.07498789305215
0.0340033322572708,-2.07501489728757
0.0336666665971279,-2.07502078668191
0.033330000936985,-2.07506152272224
0.0329933352768421,-2.07509422114761
0.0326566658914089,-2.07514037330294
0.032320000231266,-2.0751804687994
0.0319833345711231,-2.07519228030474
0.0316466689109802,-2.0752106390822
0.0313100032508373,-2.07525810995022
0.0309733357280493,-2.07533593773842
0.0306366663426161,-2.07526251061937
0.0303000006824732,-2.07531592255867
0.0299633350223303,-2.07533766641473
0.0296266674995422,-2.07543548976026
0.0292900018393993,-2.07543207401067
0.0289533324539661,-2.07540601684201
0.0286166667938232,-2.07550660885674
0.0282800011336803,-2.07554145487942
0.0279433354735374,-2.07561629353045
0.0276066679507494,-2.07564189782727
0.0272700022906065,-2.07559598441673
0.0269333329051733,-2.07547827886075
0.0265966672450304,-2.07570771257321
0.0262600015848875,-2.07570692446592
0.0259233340620995,-2.07587496723448
0.0255866665393114,-2.07604957449025
0.0252500008791685,-2.07621504048832
0.0249133352190256,-2.07636499404907
0.0249133352190256,-2.07636499404907
0.0245766676962376,-2.07638304719799
0.0242400001734495,-2.07638948381825
0.0239033345133066,-2.07640852124249
0.0235666669905186,-2.07642838232896
0.0232300013303757,-2.07642940904053
0.0228933338075876,-2.07644367730746
0.0225566681474447,-2.07643838297443
0.0222200006246567,-2.07644636035407
0.0218833331018686,-2.07646838811976
0.0215466674417257,-2.07646334812205
0.0212100017815828,-2.07649342206637
0.0208733342587948,-2.0764740591777
0.0205366667360067,-2.07651276349636
0.0202000010758638,-2.07648524948095
0.0198633335530758,-2.07650288744787
0.0195266678929329,-2.0765130278199
0.0191900003701448,-2.07651533284402
0.0188533347100019,-2.07651797965379
0.0185166671872139,-2.07652072133129
0.0181799996644258,-2.07653160477379
0.017843334004283,-2.07652606137711
0.0175066683441401,-2.07652894843299
0.017170000821352,-2.07652285092172
0.016833333298564,-2.07652577990666
0.0164966676384211,-2.07651925772902
0.016160000115633,-2.07650372401046
0.0158233344554901,-2.07651525160615
0.0154866678640246,-2.0765559528964
0.0151500003412366,-2.07651064578135
0.0148133337497711,-2.0765031353684
0.0144766662269831,-2.07649523509424
0.0141400005668402,-2.076548136116
0.0138033339753747,-2.07650985491222
0.0134666664525867,-2.07649144928576
0.0131300007924438,-2.07649307239849
0.0127933332696557,-2.07649519944106
0.0124566676095128,-2.07647519801036
0.0121200000867248,-2.0765101833949
0.0117833334952593,-2.07647862049363
0.0114466669037938,-2.07646867460208
0.0111100003123283,-2.07648181306296
0.0107733337208629,-2.07647149127945
0.0104366671293974,-2.07646153155606
0.0101000005379319,-2.07645047936484
0.00976333394646645,-2.07643905824978
0.00942666735500097,-2.07644027741358
0.00908999983221292,-2.07641573983985
0.00875333417207003,-2.07640348042546
0.00841666664928198,-2.07640391715029
0.00808000005781651,-2.0763913161463
0.00774333393201232,-2.07636499404907
0.00808000005781651,-2.07634215468027
0.00841666664928198,-2.07633038938121
0.00875333417207003,-2.07632999213374
0.00908999983221292,-2.07631790438521
0.00942666735500097,-2.07629325156118
0.00976333394646645,-2.07629258903161
0.0101000005379319,-2.07627927762278
0.0104366671293974,-2.07626570322459
0.0107733337208629,-2.07625191093801
0.0111100003123283,-2.0762374184953
0.0114466669037938,-2.07624822170176
0.0117833334952593,-2.0762330002943
0.0121200000867248,-2.07619063455688
0.0124566676095128,-2.07622806040827
0.0127933332696557,-2.07619792250193
0.0131300007924438,-2.07619428486327
0.0134666664525867,-2.07619076229277
0.0138033339753747,-2.07615744082236
0.0141400005668402,-2.07609239635089
0.0144766662269831,-2.07616276076051
0.0148133337497711,-2.07614189240991
0.0151500003412366,-2.07611954233514
0.0154866678640246,-2.07602808181313
0.0158233344554901,-2.07608728119273
0.016160000115633,-2.07609648620546
0.0164966676384211,-2.07605084891271
0.016833333298564,-2.07602054005387
0.017170000821352,-2.07600783784581
0.0175066683441401,-2.07597267762264
0.017843334004283,-2.0759570218028
0.0181799996644258,-2.07591769980918
0.0185166671872139,-2.07592050254802
0.0188533347100019,-2.07589400169972
0.0191900003701448,-2.07586843354361
0.0195266678929329,-2.07583993007049
0.0198633335530758,-2.07583214935747
0.0202000010758638,-2.07585857648751
0.0205366667360067,-2.07568992635861
0.0208733342587948,-2.07581395988005
0.0212100017815828,-2.07563966801513
0.0215466674417257,-2.07573415493143
0.0218833331018686,-2.07561930107034
0.0222200006246567,-2.07567027248914
0.0225566681474447,-2.07561966931378
0.0228933338075876,-2.07539361346084
0.0232300013303757,-2.07533722245291
0.0235666669905186,-2.07495773755587
0.0239033345133066,-2.07484046618144
0.0242400001734495,-2.07392574946086
0.024394306121394,-2.06721782684326
0.0245766676962376,-2.06713742787488
0.0249133352190256,-2.06699764630162
0.0252500008791685,-2.06683377105094
0.0255866665393114,-2.06666979402006
0.0259233340620995,-2.06651216858166
0.0262600015848875,-2.0663431390645
0.0265966672450304,-2.0661453805785
0.0269333329051733,-2.06596762885458
0.0272700022906065,-2.06572341937763
0.0276066679507494,-2.06550047437958
0.0279433354735374,-2.06526910047901
0.0282800011336803,-2.06502782612686
0.0286166667938232,-2.06476860587684
0.0289533324539661,-2.06450792712249
0.0292900018393993,-2.06419674606358
0.0296266674995422,-2.06387369592387
0.0299633350223303,-2.06357147598822
0.0303000006824732,-2.06319719880492
0.0306366663426161,-2.0628140992725
0.0309733357280493,-2.062360964015
0.0313100032508373,-2.06192596428162
0.0316466689109802,-2.06148001715678
0.0319833345711231,-2.06091636696362
0.032320000231266,-2.06034342694727
0.0326566658914089,-2.05969622781459
0.0329933352768421,-2.05903045325578
0.033330000936985,-2.05826662406432
0.0334101594274952,-2.05807089805603
0.0336666665971279,-2.05786687733959
0.0340033322572708,-2.05757833788515
0.034340001642704,-2.05728411273507
0.0346766710281372,-2.05698900325324
0.0350133366882801,-2.05666718402192
0.035350002348423,-2.05633525555658
0.0356866680085659,-2.05598152207466
0.0360233336687088,-2.05565163659597
0.0363599993288517,-2.05525305386513
0.0366966687142849,-2.05484434405526
0.0370333343744278,-2.05442854279022
0.0373700000345707,-2.0540009343296
0.0377066694200039,-2.05352690531346
0.0380433350801468,-2.05303568966114
0.0383800007402897,-2.05251519423265
0.0387166701257229,-2.05196333337401
0.0390533357858658,-2.05137816791942
0.0393900014460087,-2.05073753199574
0.0397266671061516,-2.05011350826235
0.0400633327662945,-2.04937582884192
0.0402700595819114,-2.0489239692688
0.0404000021517277,-2.04878314881161
0.0407366678118706,-2.04840425740589
0.0410733334720135,-2.04800366882465
0.0414100028574467,-2.0476033793303
0.0417466685175896,-2.04716127986709
0.0420833341777325,-2.04672122534276
0.0424200035631657,-2.04625875560755
0.0427566692233086,-2.04578071937636
0.0430933348834515,-2.04526957427486
0.0434300005435944,-2.04474633905472
0.0437666662037373,-2.04418574653057
0.0441033355891705,-2.04361882779406
0.0444400012493134,-2.04300073188525
0.0447766669094563,-2.0423714859819
0.0451133362948895,-2.04171655098811
0.0454500019550323,-2.04101118323671
0.0457866676151752,-2.04025868412246
0.0459985045318523,-2.03977704048157
0.0461233370006084,-2.03960717630037
0.0464600026607513,-2.03914009681031
0.0467966683208942,-2.03865154982303
0.0471333339810371,-2.03813252802041
0.04746999964118,-2.03761166735782
0.0478066690266132,-2.03705566306091
0.0481433346867561,-2.03648234543086
0.048480000346899,-2.03588673733175
0.0488166697323322,-2.03527474145959
0.0491533353924751,-2.03464389155286
0.049490001052618,-2.03396774843129
0.0498266704380512,-2.03327718208609
0.0501633360981941,-2.0325498759645
0.050500001758337,-2.03178895550112
0.0508366674184799,-2.03098925888053
0.0509837929628731,-2.03063011169434
0.0511733330786228,-2.03032204647756
0.0515099987387657,-2.02976123996452
0.0518466681241989,-2.02917488054796
0.0521833337843418,-2.02856751516754
0.052520003169775,-2.02795006444393
0.0528566688299179,-2.02730198202263
0.0531933344900608,-2.02663407162411
0.0535300001502037,-2.02593901322595
0.0538666658103466,-2.02521849998597
0.0542033314704895,-2.02447242284995
0.054540004581213,-2.02369388294583
0.0548766702413559,-2.0228894226319
0.0552133359014988,-2.02204355243085
0.055428564974552,-2.02148294448853
0.0555500015616417,-2.02125611540771
0.0558866709470749,-2.02062087164077
0.0562233366072178,-2.01996003091643
0.0565600022673607,-2.01927466921228
0.0568966679275036,-2.01857026780056
0.0572333335876465,-2.01784775259671
0.0575699992477894,-2.01709369322637
0.0579066649079323,-2.01631294126096
0.0582433380186558,-2.01550785198771
0.0585800036787987,-2.01468143532446
0.0589166693389416,-2.01380989841736
0.0592533349990845,-2.01291157683434
0.0594644400449622,-2.01233601570129
0.0595900043845177,-2.01207776466795
0.0599266700446606,-2.01135359801531
0.0602633357048035,-2.01062220485632
0.0606000013649464,-2.00986039407595
0.0609366670250893,-2.00908012851279
0.0612733326852322,-2.00827242788894
0.0616099983453751,-2.00743637099432
0.0619466714560986,-2.00657631722443
0.0622833371162415,-2.00568548445342
0.0626200065016747,-2.00476352866346
0.0629566684365273,-2.00381145149034
0.0631698296861498,-2.00318908691406
0.0632933378219604,-2.00290673890856
0.063629999756813,-2.0021225248755
0.0639666691422462,-2.0013148603971
0.0643033310770988,-2.00047597714419
0.064640000462532,-1.99961995590089
0.0649766698479652,-1.99873927067042
0.0653133317828178,-1.99783048171248
0.0656500086188316,-1.99688230749703
0.0659866705536842,-1.9959178056607
0.0663233399391174,-1.99491428119579
0.0666070904450718,-1.99404215812683
0.06666000187397,-1.99391100843669
0.0669966712594032,-1.99306248849766
0.0673333331942558,-1.99219015673753
0.067670002579689,-1.99128915021147
0.0680066645145416,-1.99036508777612
0.0683433338999748,-1.98941029490225
0.068680003285408,-1.98843833853779
0.0690166652202606,-1.98743040303281
0.0693533420562744,-1.98638707219026
0.069690003991127,-1.9853131471443
0.0698183837567786,-1.98489511013031
0.0700266733765602,-1.98433558949754
0.0703633353114128,-1.98340911476982
0.070700004696846,-1.9824562964171
0.0710366666316986,-1.98147645535953
0.0713733360171318,-1.98047065637725
0.0717099979519844,-1.97943826099462
0.0720466673374176,-1.97837363838515
0.0723833367228508,-1.9772784627649
0.0727199986577034,-1.97614292631805
0.0728354601894446,-1.97574806213379
0.0730566680431366,-1.97511212768375
0.0733933374285698,-1.97411998907442
0.073730006814003,-1.97310133318865
0.0740666687488556,-1.97205345067541
0.0744033381342888,-1.97098017242757
0.0747400000691414,-1.96987474725289
0.0750766694545746,-1.96873899123472
0.0754133388400078,-1.96757185606383
0.0756861678574725,-1.96660113334656
0.0757500007748604,-1.96640693731562
0.0760866701602936,-1.96536250746662
0.0764233320951462,-1.96429230711886
0.0767600014805794,-1.96319232112233
0.0770966708660126,-1.96206810585133
0.0774333402514458,-1.96091014747702
0.0777700021862984,-1.95972031204515
0.0781066715717316,-1.95849959798894
0.078387980153046,-1.95745420455933
0.0784433335065842,-1.95727590844184
0.0787800028920174,-1.95617212361598
0.0791166722774506,-1.95504204173432
0.0794533342123032,-1.95387729361552
0.0797900035977364,-1.9526873129143
0.080126665532589,-1.951463983777
0.0804633349180222,-1.95020997436145
0.0808000043034554,-1.9489246993723
0.0809579818579247,-1.94830715656281
0.0811366736888885,-1.94769518811153
0.0814733356237411,-1.94652154657121
0.0818100050091743,-1.94531264422544
0.0821466669440269,-1.94408240489823
0.0824833363294601,-1.94281786549279
0.0828200057148933,-1.94151723590973
0.0831566676497459,-1.94018576868187
0.0834103410037801,-1.93916010856628
0.0834933370351791,-1.93886314072645
0.0838299989700317,-1.93763494974078
0.0841666683554649,-1.93637876676944
0.0845033377408981,-1.93509298763055
0.0848400071263313,-1.93377285900342
0.0851766690611839,-1.93242092403582
0.0855133384466171,-1.93103791153088
0.0857567494184945,-1.93001317977905
0.0858500003814697,-1.92966258754796
0.0861866697669029,-1.92837417847585
0.0865233391523361,-1.92705906281649
0.0868600010871887,-1.92570851649627
0.0871966704726219,-1.92432737686094
0.0875333324074745,-1.92291298486466
0.0878700017929077,-1.9214621549727
0.0880060025344818,-1.92086625099182
0.0882066711783409,-1.92007548493035
0.0885433405637741,-1.91871918090676
0.0888800024986267,-1.91733390130437
0.0892166718840599,-1.91591296278393
0.0895533338189125,-1.9144614120646
0.0898900032043457,-1.91297408604435
0.0901673756528976,-1.9117192029953
0.0902266725897789,-1.91147616548815
0.0905633345246315,-1.91007732137115
0.0909000039100647,-1.90864503346425
0.0912366658449173,-1.90718199312017
0.0915733352303505,-1.90568309046793
0.0919100046157837,-1.90414956829864
0.0922466740012169,-1.90258057575643
0.092248452145239,-1.90257215499878
0.0925833359360695,-1.90112766760732
0.0929200053215027,-1.89964166060169
0.0932566672563553,-1.89812487527423
0.0935933366417885,-1.89657510133819
0.0939300060272217,-1.89498803792971
0.0942537036800268,-1.89342522621155
0.0942666679620743,-1.89336785787229
0.0946033373475075,-1.89185836302789
0.0949399992823601,-1.89031560123506
0.0952766686677933,-1.88873914530956
0.0956133380532265,-1.88712664769108
0.0959500074386597,-1.885477340072
0.0961901755129451,-1.88427829742432
0.0962866693735123,-1.88383468060813
0.0966233387589455,-1.88226010557885
0.0969600006937981,-1.88065111747671
0.0972966700792313,-1.87900627707649
0.0976333394646645,-1.8773253493495
0.0979700013995171,-1.8756109604838
0.0980624068913437,-1.87513136863708
0.0983066707849503,-1.87395911080678
0.0986433327198029,-1.87231363130723
0.0989800021052361,-1.87063246550412
0.0993166714906693,-1.8689139185239
0.0996533408761024,-1.86716092845241
0.099874468985058,-1.86598443984985
0.099990002810955,-1.86541350112652
0.100326672196388,-1.86372502681808
0.100663334131241,-1.86200021902162
0.101000003516674,-1.86023950363269
0.101336672902107,-1.85844021100354
0.101630468871252,-1.85683727264404
0.10167333483696,-1.85661923568219
0.102010004222393,-1.8548841627733
0.102346666157246,-1.85310972106285
0.102683335542679,-1.85130113655742
0.103019997477531,-1.84945116660461
0.103334155053663,-1.84769034385681
0.103356674313545,-1.84757225940187
0.103693336248398,-1.84578261453693
0.104030005633831,-1.84395597951604
0.104366667568684,-1.84209023392236
0.104703336954117,-1.84018790760885
0.104988330699794,-1.83854341506958
0.10504000633955,-1.83826356940219
0.105376668274403,-1.83641534639971
0.105713337659836,-1.83452591073873
0.106049999594688,-1.83260327507687
0.106386668980122,-1.83063635744566
0.106595341009855,-1.82939648628235
0.106723338365555,-1.82868080556257
0.107060000300407,-1.8267686009638
0.107396669685841,-1.82481718884255
0.107733331620693,-1.82282737872297
0.108070008456707,-1.82079454818995
0.108159007330691,-1.82024931907654
0.108406662940979,-1.81881777777482
0.108743339776993,-1.81683646297491
0.109080009162426,-1.8148133163148
0.109416671097279,-1.81275152303633
0.109680779970073,-1.81110239028931
0.109753340482712,-1.81067369373728
0.110090002417564,-1.80865762414384
0.110426671802998,-1.8066006423119
0.11076333373785,-1.80450207882217
0.111100003123283,-1.80236377192682
0.111163315068183,-1.80195546150208
0.111436665058136,-1.80028410527323
0.11177334189415,-1.79818654243417
0.112109996378422,-1.79605068607697
0.112446673214436,-1.79387009996678
0.112607938733705,-1.79280853271484
0.112783342599869,-1.79171134493936
0.113120004534721,-1.78957184831222
0.113456673920155,-1.78739081016616
0.113793335855007,-1.78516611568733
0.11401712513782,-1.78366148471832
0.11413000524044,-1.78293875497719
0.114466667175293,-1.78075181479853
0.114803336560726,-1.77852208744733
0.115139998495579,-1.77624792420403
0.115392350489491,-1.77451455593109
0.115476675331593,-1.7739618305878
0.115813329815865,-1.77172196553378
0.116150006651878,-1.76943961069854
0.116486676037312,-1.76711323137458
0.116735214443226,-1.76536750793457
0.116823337972164,-1.76477582588806
0.117160007357597,-1.76247970943847
0.11749666929245,-1.7601424600425
0.117833338677883,-1.7577576350933
0.11804678325956,-1.75622057914734
0.118170000612736,-1.75537102765711
0.118506669998169,-1.75301796742632
0.118843331933022,-1.75061853898997
0.119180008769035,-1.74817339800074
0.119329150325509,-1.74707353115082
0.119516663253307,-1.74574732035259
0.119853340089321,-1.74332823741553
0.120190009474754,-1.74086374336746
0.120526671409607,-1.73835532132804
0.120583340348208,-1.73792660236359
0.12086334079504,-1.73589214976698
0.121200002729893,-1.73340526310375
0.121536672115326,-1.73087293037774
0.121809924705045,-1.72877955436707
0.121873334050179,-1.72831228037649
0.122210003435612,-1.72579892283011
0.122546665370464,-1.72323778178373
0.122883342206478,-1.72063137912128
0.12301034384858,-1.71963262557983
0.12321999669075,-1.71804465127745
0.123556673526764,-1.71545568110628
0.123893342912197,-1.71281915468004
0.124186170742571,-1.71048557758331
0.12423000484705,-1.7101486486291
0.124566674232483,-1.70752376791721
0.124903336167336,-1.70485364071401
0.125240013003349,-1.70213674695885
0.125337431694453,-1.70133864879608
0.125576674938202,-1.69944596910194
0.125913336873055,-1.69673803924627
0.126249998807907,-1.69398294583697
0.12646557150056,-1.69219160079956
0.126586675643921,-1.69121867961682
0.126923337578773,-1.68847254257437
0.127259999513626,-1.68567718682378
0.127571840109754,-1.68304467201233
0.12759667634964,-1.68284173596772
0.127933338284492,-1.68005263888419
0.128270015120506,-1.67721311042402
0.128606662154198,-1.67432715982768
0.128656053461984,-1.67389762401581
0.128943338990211,-1.67147698312584
0.129280000925064,-1.66859400681694
0.129616677761078,-1.66565896542071
0.129719337005786,-1.66475069522858
0.12995333969593,-1.66274291419707
0.130290001630783,-1.65981033173622
0.130626663565636,-1.65682786703653
0.130762736734059,-1.65560364723206
0.130963340401649,-1.65385158530408
0.131300017237663,-1.6508662933663
0.131636664271355,-1.64782932900393
0.131786648496174,-1.64645671844482
0.131973341107368,-1.64479659593456
0.132310003042221,-1.64175720115653
0.132646679878235,-1.63866392307919
0.132791894269079,-1.63730978965759
0.132983341813087,-1.63557358865826
0.13332000374794,-1.63247825491822
0.133656665682793,-1.62932591372121
0.133779111121438,-1.62816286087036
0.133993342518806,-1.62618207675393
0.134330004453659,-1.62302085247121
0.134666666388512,-1.61980851262459
0.134748572201582,-1.61901581287384
0.135003343224525,-1.61661396728577
0.135340005159378,-1.6133886679785
0.135676681995392,-1.61011231264807
0.13570135822806,-1.60986888408661
0.136013329029083,-1.60686857389145
0.136350005865097,-1.60357522883664
0.136637175808571,-1.60072183609009
0.13668666779995,-1.60024200468128
0.137023344635963,-1.59693206027664
0.137360006570816,-1.59356984680054
0.137556782299282,-1.59157490730286
0.137696668505669,-1.59019012865231
0.138033330440521,-1.58680677408536
0.138370007276535,-1.58337016136892
0.138461036716861,-1.58242785930634
0.138706684112549,-1.57994343369901
0.13904333114624,-1.5764860393598
0.139350461207933,-1.5732809305191
0.139380007982254,-1.57297943727779
0.139716669917107,-1.56949866437188
0.14005334675312,-1.5659609775338
0.140224674886703,-1.56413400173187
0.140390008687973,-1.56240914137211
0.140726670622826,-1.55884606174354
0.141063332557678,-1.55522452765497
0.14108514603699,-1.55498695373535
0.141400009393692,-1.55163011108239
0.141736671328545,-1.5479814308114
0.141931198764964,-1.54584002494812
0.142073333263397,-1.54430739861017
0.142410010099411,-1.54063001526984
0.142746672034264,-1.53689168309976
0.142764334025025,-1.5366929769516
0.143083348870277,-1.53317543886437
0.143419995903969,-1.5294020901878
0.143583413973808,-1.52754604816437
0.143756672739983,-1.52561622844024
0.144093334674835,-1.52181226571807
0.144390393803895,-1.51839900016785
0.144430011510849,-1.51795232736042
0.144766673445702,-1.51411174501809
0.145103335380554,-1.51020720467618
0.145184625273204,-1.50925207138062
0.145439997315407,-1.50630650743446
0.145776674151421,-1.50236237695966
0.145966594219667,-1.50010502338409
0.146113336086273,-1.4983919058114
0.146449998021126,-1.49440570133823
0.146736999152389,-1.49095809459686
0.14678667485714,-1.49037164838581
0.147123336791992,-1.48634394943355
0.147460013628006,-1.48225029946047
0.147495669361026,-1.48181104660034
0.147796675562859,-1.47816553792065
0.148133337497711,-1.47402482693165
0.148242621300573,-1.47266411781311
0.148469999432564,-1.46987939407255
0.148806676268578,-1.46569012488046
0.148978952402667,-1.46351706981659
0.14914333820343,-1.46147664306379
0.149480000138283,-1.45723601874875
0.149704388823583,-1.45437014102936
0.149816662073135,-1.45295838164065
0.150153338909149,-1.44866360844522
0.150419290178415,-1.44522309303284
0.150490015745163,-1.4443219467368
0.150826677680016,-1.43997204199047
0.151123886765693,-1.43607616424561
0.151163339614868,-1.43556657320589
0.151500001549721,-1.43116110429366
0.15181834969239,-1.42692923545837
0.151836678385735,-1.42668906109126
0.152173340320587,-1.42222610958071
0.152503082550325,-1.41778230667114
0.15251000225544,-1.41769034669778
0.152846664190292,-1.41315828236846
0.153178113802382,-1.40863525867462
0.153183341026306,-1.4085648915252
0.153520002961159,-1.40396716657619
0.153843602902442,-1.39948832988739
0.153856664896011,-1.39930991784845
0.154193341732025,-1.3946448831706
0.15449980892687,-1.39034128189087
0.154530003666878,-1.38992269598431
0.154866680502892,-1.38518714800011
0.155146668576497,-1.38119435310364
0.155203342437744,-1.38039620587151
0.155540004372597,-1.37558913871664
0.155784859175747,-1.37204730510712
0.155876666307449,-1.37073545102597
0.156213343143463,-1.36585577436937
0.156414517334897,-1.36290037631989
0.156550005078316,-1.36093358129604
0.156886667013168,-1.35597384748255
0.157035428826147,-1.35375332832336
0.157223328948021,-1.3509809696909
0.157560005784035,-1.34594324355241
0.157648166624952,-1.34460639953613
0.157896682620049,-1.3408804404227
0.158233344554901,-1.33576444377034
0.158253133651275,-1.33545935153961
0.158570006489754,-1.33062767068414
0.158849370249815,-1.32631242275238
0.158906668424606,-1.32543672956903
0.15924334526062,-1.32021874989561
0.159437656005178,-1.31716537475586
0.159580007195473,-1.31495163278068
0.159916669130325,-1.30964408363577
0.160018408817445,-1.30801844596863
0.160253331065178,-1.30430255235264
0.160590007901192,-1.29890619097293
0.160592148960509,-1.29887139797211
0.160926669836044,-1.29348895996481
0.161157360490785,-1.28972446918488
0.161263331770897,-1.28801163792106
0.161600008606911,-1.28250050079678
0.161715818726965,-1.28057742118835
0.161936670541763,-1.27694414363416
0.162267309437811,-1.27143049240112
0.162273347377777,-1.27133071173827
0.16261000931263,-1.26569983028686
0.162811259707047,-1.2622834444046
0.162946671247482,-1.26000489976142
0.163283333182335,-1.25426127331121
0.163348386938652,-1.25313651561737
0.163620010018349,-1.24848046625964
0.163878651456329,-1.24398958683014
0.163956671953201,-1.24264610124113
0.164293333888054,-1.23676577510858
0.164402054236334,-1.23484253883362
0.164629995822906,-1.23084288353695
0.164919143487701,-1.22569561004639
0.16496667265892,-1.2248561176827
0.165303349494934,-1.21883519124177
0.165429382351261,-1.21654868125916
0.165640011429787,-1.21275650482375
0.165933845429621,-1.20740163326263
0.165976673364639,-1.20662689399075
0.166313335299492,-1.20044721934865
0.166431162383309,-1.1982547044754
0.166650012135506,-1.19421161851095
0.166922934656144,-1.18910765647888
0.166986674070358,-1.18792396422762
0.167323336005211,-1.18157994947913
0.167408165486644,-1.17996072769165
0.167659997940063,-1.17518636145285
0.167887594980697,-1.17081367969513
0.167996674776077,-1.16873174778029
0.16833333671093,-1.16221156211285
0.168361119720702,-1.1616667509079
0.168669998645782,-1.15564856960716
0.168828421342033,-1.15251970291138
0.169006675481796,-1.14902092755117
0.169290545269572,-1.14337277412415
0.169343337416649,-1.1423286450383
0.169680014252663,-1.13557585678656
0.169746472210891,-1.13422572612762
0.170016676187515,-1.12876850602769
0.170196888743002,-1.12507879734039
0.170353338122368,-1.12189362267759
0.170642228267781,-1.11593174934387
0.17069000005722,-1.11495122634782
0.171026676893234,-1.10794824179835
0.17108185302864,-1.10678482055664
0.171363338828087,-1.10088092850052
0.171515865803394,-1.09763777256012
0.171700000762939,-1.09374261142594
0.171944946255658,-1.08849084377289
0.172036662697792,-1.08653405260042
0.172369385506422,-1.07934379577637
0.172373339533806,-1.07925875278093
0.17271001636982,-1.07190656953628
0.172787304258242,-1.07019686698914
0.173046678304672,-1.06448580636041
0.173200629796931,-1.06104981899261
0.173383340239525,-1.0569901035477
0.173609362407474,-1.05190289020538
0.173720002174377,-1.0494233066684
0.174013005606623,-1.04275596141815
0.174056679010391,-1.04176625474285
0.174393340945244,-1.03404307048529
0.174411987377787,-1.03360903263092
0.174730002880096,-1.0262360316636
0.174805472724632,-1.0244619846344
0.175066664814949,-1.01834599324444
0.175194329697649,-1.01531493663788
0.175403341650963,-1.01037094342665
0.175578728651908,-1.00616800785065
0.175740003585815,-1.00231689859673
0.175958365278574,-0.997021079063416
0.176076665520668,-0.994161732724335
0.176333647761972,-0.987874150276184
0.176413342356682,-0.985930580436261
0.176704557475163,-0.978727221488953
0.176750004291534,-0.977606553358363
0.177070792088109,-0.969580054283142
0.177086681127548,-0.969183664694971
0.177423343062401,-0.960665031559165
0.177432378738065,-0.960433125495911
0.177760004997253,-0.952048717651894
0.177789405053822,-0.951286196708679
0.178096666932106,-0.943339080318706
0.17814235890975,-0.942139267921448
0.17843334376812,-0.93451851390703
0.17849084908759,-0.932992100715637
0.178770005702972,-0.925600783338183
0.178835344083823,-0.923845171928406
0.179106667637825,-0.916572074690482
0.179175479847268,-0.914698243141174
0.179443329572678,-0.907420855913078
0.17951123700424,-0.905551314353943
0.179780006408691,-0.898167644622597
0.179843278177704,-0.896404147148132
0.180116683244705,-0.888799290254719
0.180171308173917,-0.887257218360901
0.180453345179558,-0.879310328899622
0.180495271251916,-0.878110289573669
0.18079000711441,-0.869689267766267
0.180815059227019,-0.868963360786438
0.181126669049263,-0.859949380785134
0.18113120123335,-0.859816193580627
0.181442901692903,-0.850669264793396
0.181463345885277,-0.850070119622267
0.181750644035539,-0.841522336006165
0.181800007820129,-0.840055522890142
0.182054776440754,-0.832375407218933
0.182136669754982,-0.829909540329809
0.182355187422298,-0.823228359222412
0.182473331689835,-0.819619978898434
0.182651881924028,-0.814081430435181
0.182810008525848,-0.809181216710428
0.182944932956055,-0.804934501647949
0.183146670460701,-0.798590511594629
0.183234335605482,-0.795787572860718
0.183483347296715,-0.787832275298565
0.183520098437912,-0.786640405654907
0.183802297660484,-0.777493476867676
0.183820009231567,-0.776919473958758
0.184080322633165,-0.768346548080444
0.18415667116642,-0.765833248871824
0.184354963972522,-0.759199619293213
0.184493348002434,-0.754571849184194
0.184626199314927,-0.750052452087402
0.184830009937286,-0.74312121734916
0.184894189561972,-0.740905523300171
0.185159177351223,-0.731758594512939
0.185166671872139,-0.7314997038665
0.185419317739169,-0.722611665725708
0.185503333806992,-0.719655897710589
0.185676487353216,-0.713464498519897
0.185840010643005,-0.70761687995015
0.185930702808304,-0.704317569732666
0.186176672577858,-0.695368099327491
0.186182006196742,-0.695170640945435
0.186428742130057,-0.686023712158203
0.186513334512711,-0.682886227532833
0.186672546451603,-0.676876544952393
0.186849996447563,-0.670175490060018
0.186913613880007,-0.667729616165161
0.187151287813369,-0.65858268737793
0.187186673283577,-0.657218617110245
0.187384962597012,-0.649435758590698
0.187523350119591,-0.644000170220569
0.187616102338508,-0.640288591384888
0.187844455542875,-0.631141662597656
0.187860012054443,-0.630516981092056
0.18806832452975,-0.621994733810425
0.188196673989296,-0.616738722710386
0.188289970020449,-0.612847805023193
0.188508990295434,-0.603700637817383
0.188533335924149,-0.602680939422018
0.188723340592539,-0.594553709030151
0.188870012760162,-0.58827240989708
0.188935663841644,-0.58540678024292
0.189144719447098,-0.576259851455688
0.189206674695015,-0.573541761127776
0.189350291956469,-0.567112684249878
0.189543336629868,-0.558458822443324
0.189554110686775,-0.557965755462646
0.189753177541644,-0.548818826675415
0.18987999856472,-0.542980823229068
0.189950435578675,-0.539671897888184
0.190144533522929,-0.530524969100952
0.190216675400734,-0.527113775693172
0.190335377023515,-0.521378040313721
0.190524215108999,-0.512231111526489
0.190553337335587,-0.510813762775808
0.190708432565052,-0.503084182739258
0.1908900141716,-0.494017108960374
0.190891584658203,-0.493937015533447
0.191069903003429,-0.484790086746216
0.191226676106453,-0.476731090292843
0.191247312031935,-0.475643157958984
0.191419809390682,-0.466496229171753
0.191563338041306,-0.458864041041892
0.191591194198758,-0.457349061965942
0.191758361112039,-0.448202133178711
0.191900014877319,-0.440426432595978
0.191924361014978,-0.439055204391479
0.192085681945509,-0.429908275604248
0.192236676812172,-0.421318953893105
0.19224623898052,-0.420761108398438
0.19240182979,-0.411614179611206
0.192556884700484,-0.402467250823975
0.192573338747025,-0.401488629911222
0.19270683078937,-0.393320322036743
0.192855644942443,-0.384173393249512
0.192910000681877,-0.380807184837466
0.193000933205961,-0.375026226043701
0.193143896823365,-0.36587929725647
0.193246677517891,-0.359261452527885
0.193284788591202,-0.356732368469238
0.19342141197641,-0.347585439682007
0.193557283456979,-0.338438272476196
0.193583339452744,-0.33666621527154
0.193688596351182,-0.329291343688965
0.193818210617404,-0.320144414901733
0.193920001387596,-0.312904906525653
0.193945941859148,-0.310997486114502
0.194068967881428,-0.301850318908691
0.194191087363666,-0.29270339012146
0.194256663322449,-0.287740396942053
0.194310120845883,-0.283556461334229
0.194425702707984,-0.274409532546997
0.194540285741492,-0.265262365341187
0.194593340158463,-0.260974916269033
0.194651254634829,-0.256115436553955
0.194758951715621,-0.246968507766724
0.194865556855591,-0.237821578979492
0.194930016994476,-0.232218013144266
0.194969216733344,-0.228674411773682
0.195068934365016,-0.21952748298645
0.19516747751543,-0.210380554199219
0.195264776636343,-0.201233625411987
0.195266678929329,-0.201051359843033
0.195356192870311,-0.192086458206177
0.195446270968314,-0.182939529418945
0.195535035604041,-0.173792600631714
0.195603340864182,-0.166633526319269
0.195621432676786,-0.164645671844482
0.195702984836381,-0.155498504638672
0.195783167800846,-0.14635157585144
0.195861910269535,-0.137204647064209
0.195939138505295,-0.128057718276978
0.195940002799034,-0.127952616534068
0.196010207127413,-0.118910789489746
0.196079760848989,-0.109763860702515
0.19614777687018,-0.100616931915283
0.196214179057142,-0.0914700031280518
0.196276679635048,-0.0826339850243972
0.196278734449176,-0.0823228359222412
0.196337231780688,-0.0731759071350098
0.196394141738378,-0.0640289783477783
0.196449383942773,-0.0548820495605469
0.196502879976764,-0.0457348823547363
0.196554548283809,-0.0365879535675049
0.196604312620894,-0.0274410247802734
0.196613341569901,-0.0257049846439745
0.196648437924023,-0.018294095993042
0.19669002494993,-0.00914692878723145
0.196729850678283,0
0.196767825359113,0.00914692878723145
0.196803860528717,0.0182938575744629
0.196837871352282,0.0274410247802734
0.196869773728667,0.0365879535675049
0.196899489941012,0.0457348823547363
0.196926945616442,0.0548818111419678
0.196950003504753,0.0632792184445645
NaN,NaN
0.196950003504753,0.233686211320243
0.196939193896997,0.237821578979492
0.196912891987892,0.246968507766724
0.196884310684859,0.256115436553955
0.196853522836591,0.265262603759766
0.196820607648531,0.274409532546997
0.196785645847255,0.283556461334229
0.196748722571867,0.29270339012146
0.196709926212028,0.301850318908691
0.196669347006846,0.310997247695923
0.196627077856244,0.320144176483154
0.196613341569901,0.322994653899874
0.196579546940307,0.329291343688965
0.196528402760948,0.338438272476196
0.196475345517771,0.347585201263428
0.196420454132124,0.356732130050659
0.196363806798065,0.36587929725647
0.196305488448596,0.375026226043701
0.196276679635048,0.37941253065885
0.196242952313044,0.384173154830933
0.196176210647774,0.393320083618164
0.196107729279157,0.402467250823975
0.196037589822416,0.411614179611206
0.195965868492656,0.420761108398438
0.195940002799034,0.423982168372602
0.195889283141948,0.429908037185669
0.195809219092265,0.439055204391479
0.195727568519041,0.448202133178711
0.195644406148943,0.457349061965942
0.195603340864182,0.461779080139956
0.195557272332077,0.466495990753174
0.195466217397121,0.475643157958984
0.195373686447172,0.484790086746216
0.195279753199678,0.493937015533447
0.195266678929329,0.495187875005972
0.195179977547271,0.503083944320679
0.195078063907643,0.512231111526489
0.194974804111682,0.521378040313721
0.194930016994476,0.52528815009366
0.194867368218421,0.530524969100952
0.194756425669579,0.539671897888184
0.194644205007263,0.548819065093994
0.194593340158463,0.552912608926442
0.194527869682575,0.557965993881226
0.19440791842456,0.567112922668457
0.194286776536957,0.576259851455688
0.194256663322449,0.578506643680335
0.194160637454948,0.585407018661499
0.194032077796736,0.59455394744873
0.193920001387596,0.602457250704708
0.193901699872247,0.603700876235962
0.193765586930824,0.612847805023193
0.193628408864905,0.621994972229004
0.193583339452744,0.624972058265903
0.193486745911786,0.631141901016235
0.193342380522785,0.640288829803467
0.193246677517891,0.646306399701904
0.193195197508221,0.649435758590698
0.193043458590999,0.65858268737793
0.192910000681877,0.666577157637485
0.192890181706348,0.667729616165161
0.192731569111404,0.676876544952393
0.192573338747025,0.68595291456497
0.192572064460337,0.686023712158203
0.192406116959604,0.695170640945435
0.19223938481539,0.704317569732666
0.192236676812172,0.704465079294745
0.192066651009466,0.713464736938477
0.191900014877319,0.722247021749724
0.191892896771706,0.722611427307129
0.191713050859297,0.731758594512939
0.191563338041306,0.739342233423549
0.191531676121843,0.740905284881592
0.19134535324476,0.750052452087402
0.191226676106453,0.7558551413179
0.191156290231335,0.759199619293213
0.190962926103779,0.768346309661865
0.1908900141716,0.771781018172622
0.19076576554196,0.777493476867676
0.190566153397864,0.786640167236328
0.190553337335587,0.787224888651737
0.19036050570048,0.795787334442139
0.190216675400734,0.802155895061181
0.190152339611842,0.804934501647949
0.189939844301234,0.814081192016602
0.18987999856472,0.816649233183895
0.189723036012214,0.823228359222412
0.189543336629868,0.830742689980104
0.189503348277734,0.832375526428223
0.189278696812434,0.841522216796875
0.189206674695015,0.84444776487852
0.189049887693738,0.850669384002686
0.188870012760162,0.857794000528217
0.188817818163257,0.859816074371338
0.188581202555784,0.868963241577148
0.188533335924149,0.870810245944156
0.188339502405026,0.878110408782959
0.188196673989296,0.883482357764619
0.188094147370665,0.887257099151611
0.187860012054443,0.895866815758953
0.187845075301923,0.896404266357422
0.187590474194866,0.905551433563232
0.187523350119591,0.907960873900932
0.187331538776568,0.914698123931885
0.187186673283577,0.919782935316523
0.187068466495246,0.923845291137695
0.186849996447563,0.931349343766481
0.186801160021275,0.932991981506348
0.186529085579213,0.942139148712158
0.186513334512711,0.942668517852319
0.186251564099054,0.951286315917969
0.186176672577858,0.953751971760979
0.185969563171752,0.960433006286621
0.185840010643005,0.964613001672902
0.185682918857822,0.969580173492432
0.185503333806992,0.975260579297594
0.185391603945442,0.978727340698242
0.185166671872139,0.985710234724201
0.185095469342299,0.987874031066895
0.184830009937286,0.99594670220266
0.184794037120471,0.997021198272705
0.184493348002434,1.00601047791002
0.184487975576447,1.00616788864136
0.184176093629043,1.01531505584717
0.18415667116642,1.01588545099202
0.183858972930942,1.02446222305298
0.183820009231567,1.02558647129045
0.183536599546305,1.03360891342163
0.183483347296715,1.03511887502271
0.183209116841659,1.04275608062744
0.183146670460701,1.04449844393431
0.182876023921992,1.05190300941467
0.182810008525848,1.05371287134164
0.182537375502339,1.0610499382019
0.182473331689835,1.06277735516076
0.18219311131675,1.07019686698914
0.182136669754982,1.0716950142269
0.18184318105456,1.07934379577637
0.181800007820129,1.08047196113138
0.181487745353578,1.0884907245636
0.181463345885277,1.08911910822603
0.181126669049263,1.09763408720941
0.181126515772661,1.09763789176941
0.18079000711441,1.10601591029806
0.18075859662854,1.10678482055664
0.180453345179558,1.11428127294542
0.18038487344498,1.11593174934387
0.180116683244705,1.12241879095507
0.180004735222554,1.12507891654968
0.179780006408691,1.13043876753837
0.17961844845836,1.13422560691833
0.179443329572678,1.13834641903773
0.179226263956882,1.14337277412415
0.179106667637825,1.14615360621076
0.178827700536215,1.1525194644928
0.178770005702972,1.15384185153082
0.17843334376812,1.1614227759592
0.178422337434409,1.16166663169861
0.178096666932106,1.16891507625044
0.178009798549374,1.17081379890442
0.177760004997253,1.17629998484289
0.17759060264672,1.17996048927307
0.177423343062401,1.18359315138736
0.17716505165663,1.18910765647888
0.177086681127548,1.19078979140477
0.176750004291534,1.19789343632907
0.176732575331359,1.19825482368469
0.176413342356682,1.20491086526323
0.176291819425583,1.20740151405334
0.176076665520668,1.21183663299989
0.175844595589135,1.21654868125916
0.175740003585815,1.21868531673219
0.175403341650963,1.22543624972653
0.175390215840857,1.22569537162781
0.175066664814949,1.23212304435737
0.174927454527268,1.23484253883362
0.174730002880096,1.23872507044233
0.174457733988579,1.24398970603943
0.174393340945244,1.24524341800074
0.174056679010391,1.25168567926728
0.173979731959506,1.25313639640808
0.173720002174377,1.25806797660915
0.173493871914583,1.26228356361389
0.173383340239525,1.26435947284022
0.173046678304672,1.27058350843277
0.173000110249819,1.2714307308197
0.17271001636982,1.27674902981971
0.172497857639057,1.28057742118835
0.172373339533806,1.28284231900425
0.172036662697792,1.28885615257807
0.171987297659434,1.28972458839417
0.171700000762939,1.29482071203599
0.171467853697467,1.29887127876282
0.171363338828087,1.30071058856501
0.171026676893234,1.30653901831725
0.170939832472407,1.30801844596863
0.17069000005722,1.31231238825718
0.170402960373779,1.31716561317444
0.170353338122368,1.31801239132894
0.170016676187515,1.3236665796034
0.169856530626164,1.32631230354309
0.169680014252663,1.32925644422017
0.169343337416649,1.33478458575771
0.169301564475348,1.3354594707489
0.169006675481796,1.34027081089907
0.168736440934919,1.34460663795471
0.168669998645782,1.3456836315472
0.16833333671093,1.35105536724978
0.168161660171918,1.35375332832336
0.167996674776077,1.35637353401041
0.167659997940063,1.36162787511506
0.167577188553743,1.36290049552917
0.167323336005211,1.36684437445142
0.166986674070358,1.37199174619338
0.166982988011669,1.37204718589783
0.166650012135506,1.37711177571602
0.166377458962172,1.38119435310364
0.166313335299492,1.38216608053445
0.165976673364639,1.38718881578009
0.165761581963014,1.39034152030945
0.165640011429787,1.39214497404109
0.165303349494934,1.39706851331043
0.165135075887758,1.3994882106781
0.16496667265892,1.4019399462403
0.164629995822906,1.40676823211513
0.164497624535354,1.40863537788391
0.164293333888054,1.41155398563096
0.163956671953201,1.41629057094545
0.163848901113685,1.41778206825256
0.163620010018349,1.4209918534869
0.163283333182335,1.42564092140062
0.163188599865399,1.42692923545837
0.162946671247482,1.43026423108217
0.16261000931263,1.4348283501399
0.16251642574046,1.43607640266418
0.162273347377777,1.4393639245596
0.161936670541763,1.44384825959956
0.161831895726131,1.44522309303284
0.161600008606911,1.44831017640262
0.161263331770897,1.45271595808016
0.161135051242021,1.45437026023865
0.160926669836044,1.45709800810536
0.160590007901192,1.46143369054288
0.160425545385182,1.46351742744446
0.160253331065178,1.46573333849975
0.159916669130325,1.47000069695485
0.159703164598194,1.47266411781311
0.159580007195473,1.47422503648896
0.15924334526062,1.47842622617942
0.158967605117951,1.48181128501892
0.158906668424606,1.48257175628596
0.158570006489754,1.4867078265151
0.158233344554901,1.49077926138246
0.158218333830398,1.49095797538757
0.157896682620049,1.49485257269536
0.157560005784035,1.49886362442732
0.157454227248529,1.50010514259338
0.157223328948021,1.50286279058106
0.156886667013168,1.50681862783451
0.156676373986325,1.50925230979919
0.156550005078316,1.51074130833285
0.156213343143463,1.51464302987369
0.155883921880359,1.51839900016785
0.155876666307449,1.51848328094075
0.155540004372597,1.52233577841839
0.155203342437744,1.52612858355259
0.155075508403035,1.52754616737366
0.154866680502892,1.52990653608371
0.154530003666878,1.53365495148517
0.154252146668725,1.53669333457947
0.154193341732025,1.53734919725546
0.153856664896011,1.54105518520915
0.153520002961159,1.54469274045208
0.153412413644412,1.54584002494812
0.153183341026306,1.54833290438292
0.152846664190292,1.55193239452541
0.152556606500236,1.55498719215393
0.15251000225544,1.5554884254637
0.152173340320587,1.55905768291814
0.151836678385735,1.56256096188205
0.15168344502287,1.56413388252258
0.151500001549721,1.56605813171713
0.151163339614868,1.56953185341455
0.150826677680016,1.57294722811332
0.150793327376965,1.57328104972839
0.150490015745163,1.57638538566249
0.150153338909149,1.57977135761756
0.149885022852021,1.5824282169342
0.149816662073135,1.58312093235791
0.149480000138283,1.58648138156142
0.14914333820343,1.58978625940781
0.148958197917405,1.59157490730286
0.148806676268578,1.59307394058651
0.148469999432564,1.59635574174375
0.148133337497711,1.59957785497593
0.148012186895255,1.60072207450867
0.147796675562859,1.60280806375495
0.147460013628006,1.60601437721477
0.147123336791992,1.60916687952606
0.14704719698095,1.60986924171448
0.14678667485714,1.61233389929365
0.146449998021126,1.61546626375469
0.146113336086273,1.61854856119381
0.146061562040659,1.61901593208313
0.145776674151421,1.62165560143823
0.145439997315407,1.62472307278342
0.145103335380554,1.62773707308172
0.145055105801797,1.62816309928894
0.144766673445702,1.63078063505567
0.144430011510849,1.63378342656826
0.144093334674835,1.63673902441502
0.144027312291316,1.63730978965759
0.143756672739983,1.63971551492469
0.143419995903969,1.64265886035357
0.143083348870277,1.64555582426266
0.142977015154677,1.6464569568634
0.142746672034264,1.64846598287376
0.142410010099411,1.65135546102681
0.142073333263397,1.65419431326443
0.141903846409856,1.65560364723206
0.141736671328545,1.65703588719443
0.141400009393692,1.65987366799188
0.141063332557678,1.6626607322157
0.140806980716421,1.66475081443787
0.140726670622826,1.66542612672356
0.140390008687973,1.66821628682963
0.14005334675312,1.67095840091593
0.139716669917107,1.67365316926838
0.139685732264976,1.67389750480652
0.139380007982254,1.67639005800169
0.13904333114624,1.67908814036208
0.138706684112549,1.68173994111837
0.138538502786989,1.68304467201233
0.138370007276535,1.6843957846189
0.138033330440521,1.68705387163558
0.137696668505669,1.68966785944885
0.137365691474696,1.69219183921814
0.137360006570816,1.69223670501117
0.137023344635963,1.69485822317912
0.13668666779995,1.69743635586923
0.136350005865097,1.69996853807514
0.136165088970576,1.70133852958679
0.136013329029083,1.70250343295148
0.135676681995392,1.70504646387016
0.135340005159378,1.7075443902619
0.135003343224525,1.71000106645918
0.134935999321974,1.7104856967926
0.134666666388512,1.71249631201087
0.134330004453659,1.71496722302129
0.133993342518806,1.71739679619624
0.133678128218827,1.71963238716125
0.133656665682793,1.71979051550905
0.13332000374794,1.72223741939263
0.132983341813087,1.72463821383507
0.132646679878235,1.72700074073168
0.132388967358634,1.72877955436707
0.132310003042221,1.72934661347618
0.131973341107368,1.73172879136929
0.131636664271355,1.73406833440916
0.131300017237663,1.73636858395761
0.131068218300361,1.73792624473572
0.130963340401649,1.73866056504786
0.130626663565636,1.74098494393203
0.130290001630783,1.74326597729324
0.12995333969593,1.74550822165641
0.129714621455836,1.74707341194153
0.129616677761078,1.74774354190694
0.129280000925064,1.75001309192678
0.128943338990211,1.75224051402725
0.128606662154198,1.75442947388464
0.128326370130552,1.75622057914734
0.128270015120506,1.75659705864019
0.127933338284492,1.75881743590989
0.12759667634964,1.76099649374653
0.127259999513626,1.76313591964783
0.126923337578773,1.76523879768762
0.126902489649764,1.76536726951599
0.126586675643921,1.76740499732325
0.126249998807907,1.76953799083408
0.125913336873055,1.77163377114298
0.125576674938202,1.77369431770412
0.125440568383647,1.7745144367218
0.125240013003349,1.77578210585022
0.124903336167336,1.77787382863471
0.124566674232483,1.7799297431202
0.12423000484705,1.78195024640583
0.123939745378764,1.78366112709045
0.123893342912197,1.78394867747261
0.123556673526764,1.7860060916658
0.12321999669075,1.78802579563589
0.122883342206478,1.79001015043921
0.122546665370464,1.79195820344176
0.122397592019888,1.79280829429626
0.122210003435612,1.79393525193017
0.121873334050179,1.79592440773302
0.121536672115326,1.79787742666047
0.121200002729893,1.799793910235
0.12086334079504,1.80167673105396
0.120812840387225,1.80195546150208
0.120526671409607,1.80362287622641
0.120190009474754,1.80554756648057
0.119853340089321,1.80743879493266
0.119516663253307,1.8092948234175
0.11918282334438,1.81110215187073
0.119180008769035,1.81111828523114
0.118843331933022,1.81302400164463
0.118506669998169,1.81489342070825
0.118170000612736,1.81672575358338
0.117833338677883,1.81852762312635
0.117505921657338,1.82024931907654
0.11749666929245,1.82030095330965
0.117160007357597,1.82215071991504
0.116823337972164,1.82396815833574
0.116486676037312,1.82574914310215
0.116150006651878,1.82750102078996
0.115813329815865,1.82921918755091
0.115778100622636,1.82939648628235
0.115476675331593,1.83101077798391
0.115139998495579,1.83278223544789
0.114803336560726,1.83452068789724
0.114466667175293,1.83622552318082
0.11413000524044,1.83789834132959
0.113998352722634,1.838543176651
0.113793335855007,1.83961497303893
0.113456673920155,1.84134540723292
0.113120004534721,1.84304161271138
0.112783342599869,1.84470555662788
0.112446673214436,1.84633920264022
0.112163350661747,1.84769034385681
0.112109996378422,1.84796290126057
0.11177334189415,1.8496563134231
0.111436665058136,1.85131862440171
0.111100003123283,1.85294884017968
0.11076333373785,1.85454587771035
0.110426671802998,1.85611522200379
0.11026938181976,1.85683703422546
0.110090002417564,1.85772174946395
0.109753340482712,1.8593516483232
0.109416671097279,1.86095271885536
0.109080009162426,1.86252177512287
0.108743339776993,1.86406269818475
0.108406662940979,1.86557124396095
0.108313254528438,1.86598420143127
0.108070008456707,1.86714441934644
0.107733331620693,1.86872220644461
0.107396669685841,1.87026637135798
0.107060000300407,1.87178143279334
0.106723338365555,1.87326699209059
0.106386668980122,1.87472416213969
0.106291368043404,1.87513136863708
0.106049999594688,1.87624863635476
0.105713337659836,1.87777276424377
0.105376668274403,1.87927272912556
0.10504000633955,1.88073898209466
0.104703336954117,1.88217854032958
0.104366667568684,1.88358770983122
0.104199323466225,1.88427805900574
0.104030005633831,1.88503847624213
0.103693336248398,1.88652272404043
0.103356674313545,1.88797676677199
0.103019997477531,1.88940206032477
0.102683335542679,1.89080171563885
0.102346666157246,1.89216884471201
0.102032499360767,1.89342522621155
0.102010004222393,1.89352368367507
0.10167333483696,1.89496881899072
0.101336672902107,1.89638975105357
0.101000003516674,1.89778045808115
0.100663334131241,1.89914277558142
0.100326672196388,1.90047767660602
0.099990002810955,1.90178480812385
0.0997842463143801,1.90257239341736
0.0996533408761024,1.90312382474272
0.0993166714906693,1.90451274932263
0.0989800021052361,1.90587579065484
0.0986433327198029,1.90721005451007
0.0983066707849503,1.9085154415779
0.0979700013995171,1.90979687414316
0.0976333394646645,1.91104857482896
0.0974503066851044,1.91171908378601
0.0972966700792313,1.91234198765785
0.0969600006937981,1.91368466457151
0.0966233387589455,1.91499705869734
0.0962866693735123,1.91628094213052
0.0959500074386597,1.91753610588357
0.0956133380532265,1.9187695888206
0.0952766686677933,1.91997562840875
0.0950235552436359,1.92086625099182
0.0949399992823601,1.9211941180185
0.0946033373475075,1.92249120084219
0.0942666679620743,1.92376192897704
0.0939300060272217,1.92500643879213
0.0935933366417885,1.92622339885141
0.0932566672563553,1.92741136315433
0.0929200053215027,1.92857797173513
0.0925833359360695,1.92972182415355
0.0924960447929342,1.93001294136047
0.0922466740012169,1.93094724698662
0.0919100046157837,1.93218444338135
0.0915733352303505,1.93339432685623
0.0912366658449173,1.93457738112121
0.0909000039100647,1.93573332290763
0.0905633345246315,1.93686533744299
0.0902266725897789,1.93797286083414
0.0898900032043457,1.93905936883935
0.0898582898108422,1.93916010856628
0.0895533338189125,1.94025784169142
0.0892166718840599,1.94144146640702
0.0888800024986267,1.94260073670231
0.0885433405637741,1.94373102068344
0.0882066711783409,1.94483833075836
0.0878700017929077,1.94592037247977
0.0875333324074745,1.94698079310023
0.0871966704726219,1.94801576695486
0.0871003978395623,1.94830727577209
0.0868600010871887,1.94914103823793
0.0865233391523361,1.9502848327179
0.0861866697669029,1.95139919678159
0.0858500003814697,1.95248916953896
0.0855133384466171,1.95355548626415
0.0851766690611839,1.95459326118157
0.0848400071263313,1.95561187222319
0.0845033377408981,1.95661018581484
0.084211407403816,1.95745396614075
0.0841666683554649,1.95760388433926
0.0838299989700317,1.9587156812155
0.0834933370351791,1.95980004513705
0.0831566676497459,1.96085648998155
0.0828200057148933,1.96188775949377
0.0824833363294601,1.96290106300835
0.0821466669440269,1.96388454719314
0.0818100050091743,1.96484358135217
0.0814733356237411,1.96578809642823
0.0811749809549987,1.96660113334656
0.0811366736888885,1.96672393941399
0.0808000043034554,1.96779179219756
0.0804633349180222,1.96882559733347
0.080126665532589,1.96983834210269
0.0797900035977364,1.97082652512416
0.0794533342123032,1.9717873315246
0.0791166722774506,1.97273086421237
0.0787800028920174,1.97364528858761
0.0784433335065842,1.97453964638008
0.0781066715717316,1.97541476311229
0.0779761696761154,1.97574782371521
0.0777700021862984,1.976376116605
0.0774333402514458,1.97737982705831
0.0770966708660126,1.97835912488175
0.0767600014805794,1.97930721845107
0.0764233320951462,1.98023745982846
0.0760866701602936,1.98113981213948
0.0757500007748604,1.98202605676072
0.0754133388400078,1.98288483690221
0.0750766694545746,1.98372436418361
0.0747400000691414,1.98454390670254
0.0745928037135781,1.98489499092102
0.0744033381342888,1.98544538111455
0.0740666687488556,1.9864019024454
0.073730006814003,1.98733611909579
0.0733933374285698,1.98824219725531
0.0730566680431366,1.98912080240718
0.0727199986577034,1.98997948628576
0.0723833367228508,1.99081972205655
0.0720466673374176,1.99163536171311
0.0717099979519844,1.99242888941511
0.0713733360171318,1.99320187062762
0.0710366666316986,1.99395877702711
0.0709989981634633,1.99404215812683
0.070700004696846,1.99486659366751
0.0703633353114128,1.99576788824022
0.0700266733765602,1.99664349589026
0.069690003991127,1.99749294069478
0.0693533420562744,1.99832104869068
0.0690166652202606,1.9991291039269
0.068680003285408,1.99990853063705
0.0683433338999748,2.00066510617264
0.0680066645145416,2.00141057276331
0.067670002579689,2.00213368723509
0.0673333331942558,2.0028383392923
0.0671621611978434,2.00318884849548
0.0669966712594032,2.00362442788624
0.06666000187397,2.00448846619738
0.0663233399391174,2.00533126407685
0.0659866705536842,2.0061413468009
0.0656500086188316,2.00692416400557
0.0653133317828178,2.00769922710426
0.0649766698479652,2.00843762148037
0.064640000462532,2.00915827162604
0.0643033310770988,2.00985629041761
0.0639666691422462,2.01054919745584
0.063629999756813,2.01121087430697
0.0632933378219604,2.01185985729352
0.0630370802844916,2.01233601570129
0.0629566684365273,2.0125357259258
0.0626200065016747,2.01336174488406
0.0622833371162415,2.01415648551617
0.0619466714560986,2.01493476230796
0.0616099983453751,2.01567773097276
0.0612733326852322,2.01639937425172
0.0609366670250893,2.01709974386796
0.0606000013649464,2.0177795690177
0.0602633357048035,2.0184393875656
0.0599266700446606,2.01907357108563
0.0595900043845177,2.01970381817065
0.0592533349990845,2.02029909591397
0.0589166693389416,2.02089031095858
0.0585800036787987,2.02146085913113
0.05856644667235,2.0214831829071
0.0582433380186558,2.0222301713267
0.0579066649079323,2.0229874881828
0.0575699992477894,2.02372236160716
0.0572333335876465,2.02443147524846
0.0568966679275036,2.02510548855014
0.0565600022673607,2.02576584937209
0.0562233366072178,2.02640409754785
0.0558866709470749,2.02702163237022
0.0555500015616417,2.02761430199763
0.0552133359014988,2.02819580292684
0.0548766702413559,2.02875705502003
0.054540004581213,2.02929476957158
0.0542033314704895,2.02981703047072
0.0538666658103466,2.03032883743725
0.0536628944897338,2.03062987327576
0.0535300001502037,2.03092739588093
0.0531933344900608,2.03166497307663
0.0528566688299179,2.03235533264059
0.052520003169775,2.0330333940866
0.0521833337843418,2.03367892901103
0.0518466681241989,2.03430207157103
0.0515099987387657,2.03490670332895
0.0511733330786228,2.03548077715487
0.0508366674184799,2.03603147059255
0.050500001758337,2.0365770977678
0.0501633360981941,2.03709098984764
0.0498266704380512,2.03759057691346
0.049490001052618,2.03806876880172
0.0491533353924751,2.03853948256549
0.0488166697323322,2.03898624969905
0.048480000346899,2.03941837937476
0.0481987613503162,2.03977704048157
0.0481433346867561,2.03989686611958
0.0478066690266132,2.04059750772394
0.04746999964118,2.04127315340432
0.0471333339810371,2.04190030497315
0.0467966683208942,2.04252267947269
0.0464600026607513,2.04309511434782
0.0461233370006084,2.04363819162818
0.0457866676151752,2.04416344319523
0.0454500019550323,2.04467948494715
0.0451133362948895,2.04517143301418
0.0447766669094563,2.04563252956342
0.0444400012493134,2.04608088916786
0.0441033355891705,2.04652656963261
0.0437666662037373,2.0469371351102
0.0434300005435944,2.04734163764531
0.0430933348834515,2.04772394390429
0.0427566692233086,2.04810640944423
0.0424200035631657,2.04846180988246
0.0420833341777325,2.04880741829166
0.0419689948969292,2.04892373085022
0.0417466685175896,2.04938404839472
0.0414100028574467,2.05006392396131
0.0410733334720135,2.05066219110255
0.0407366678118706,2.05125607627322
0.0404000021517277,2.0517992310197
0.0400633327662945,2.05232141519451
0.0397266671061516,2.05283508885443
0.0393900014460087,2.0532684974314
0.0390533357858658,2.05373689593674
0.0387166701257229,2.05415595264479
0.0383800007402897,2.05456388138028
0.0380433350801468,2.05495438533547
0.0377066694200039,2.05531136199177
0.0373700000345707,2.05566733390727
0.0370333343744278,2.05599785859529
0.0366966687142849,2.05631651829451
0.0363599993288517,2.05663559583554
0.0360233336687088,2.05693770092944
0.0356866680085659,2.0571976176019
0.035350002348423,2.05748302256175
0.0350133366882801,2.05774282599013
0.0346766710281372,2.05800288937792
0.0345821673409981,2.05807089805603
0.034340001642704,2.05860742717683
0.0340033322572708,2.05932051106229
0.0336666665971279,2.05996506898463
0.033330000936985,2.06053536039845
0.0329933352768421,2.06107592410559
0.0326566658914089,2.06152767636055
0.032320000231266,2.06199698555336
0.0319833345711231,2.06241679243195
0.0316466689109802,2.06284124653587
0.0313100032508373,2.06316092904441
0.0309733357280493,2.06347973631495
0.0306366663426161,2.06385036420045
0.0303000006824732,2.06413772257406
0.0299633350223303,2.06442402146079
0.0296266674995422,2.0646740347015
0.0292900018393993,2.06492732390633
0.0289533324539661,2.06516823672204
0.0286166667938232,2.06539315638813
0.0282800011336803,2.06560863632652
0.0279433354735374,2.06580914140313
0.0276066679507494,2.06600033092794
0.0272700022906065,2.066178614443
0.0269333329051733,2.06638774204822
0.0265966672450304,2.06653653782941
0.0262600015848875,2.06669387229876
0.0259233340620995,2.06685063148402
0.0255866665393114,2.06698384713962
0.0252500008791685,2.06713706173754
0.0250597115930008,2.06721806526184
0.0252500008791685,2.07464975118637
0.0255866665393114,2.07490960034457
0.0259233340620995,2.07499957796353
0.0262600015848875,2.07500248259686
0.0265966672450304,2.0749927520752
0.0269333329051733,2.07491390129616
0.0272700022906065,2.07514872165085
0.0276066679507494,2.07524475272821
0.0279433354735374,2.07514519691467
0.0282800011336803,2.07513067835853
0.0286166667938232,2.07512341908046
0.0289533324539661,2.0750919152232
0.0292900018393993,2.07508910445148
0.0296266674995422,2.07510834211832
0.0299633350223303,2.07497889345342
0.0303000006824732,2.07500569550496
0.0306366663426161,2.07495447297453
0.0309733357280493,2.07502575559714
0.0313100032508373,2.07497673646949
0.0316466689109802,2.07489926380347
0.0319833345711231,2.07491970558961
0.032320000231266,2.07486036576723
0.0326566658914089,2.0748760924093
0.0329933352768421,2.07481308494295
0.033330000936985,2.07480344290754
0.0336666665971279,2.07475723102892
0.0340033322572708,2.07473524122151
0.034340001642704,2.07471311166604
0.0346766710281372,2.07466203045447
0.0350133366882801,2.07465303286345
0.035350002348423,2.07462637911844
0.0356866680085659,2.07461326173011
0.0360233336687088,2.07451665511498
0.0363599993288517,2.07452095638622
0.0366966687142849,2.07449523152458
0.0370333343744278,2.07445602800047
0.0373700000345707,2.07440009219124
0.0377066694200039,2.07437600155551
0.0380433350801468,2.07433979911613
0.0383800007402897,2.07431156824628
0.0387166701257229,2.07427614129434
0.0390533357858658,2.07423680707028
0.0393900014460087,2.07422894579645
0.0397266671061516,2.07416533548425
0.0400633327662945,2.07415980714639
0.0404000021517277,2.07411077202705
0.0407366678118706,2.07407201759379
0.0410733334720135,2.07403972594969
0.0414100028574467,2.07398742201045
0.0417466685175896,2.07397866249084
0.0420833341777325,2.0739347393833
0.0424200035631657,2.07389541589831
0.0427566692233086,2.07385032680405
0.0430933348834515,2.07382682822521
0.0434300005435944,2.07378046838425
0.0437666662037373,2.07375003207355
0.0441033355891705,2.07369736505763
0.0444400012493134,2.07367210323062
0.0447766669094563,2.07363386043392
0.0451133362948895,2.07358405565858
0.0454500019550323,2.07355371603729
0.0457866676151752,2.07351911862691
0.0461233370006084,2.07346650695974
0.0464600026607513,2.07342010620009
0.0467966683208942,2.07337548524491
0.0471333339810371,2.07334833537257
0.04746999964118,2.07330313389608
0.0478066690266132,2.07327217837118
0.0481433346867561,2.07322780406002
0.048480000346899,2.073188771519
0.0488166697323322,2.07314876376409
0.0491533353924751,2.07309313473784
0.049490001052618,2.07305970617386
0.0498266704380512,2.07300808026561
0.0501633360981941,2.07296339153134
0.050500001758337,2.07291826983956
0.0508366674184799,2.07288421254132
0.0511733330786228,2.0728363035493
0.0515099987387657,2.07279078234521
0.0518466681241989,2.07274917907116
0.0521833337843418,2.07271549692485
0.052520003169775,2.07266328118475
0.0528566688299179,2.07262706208333
0.0531933344900608,2.07257529270966
0.0535300001502037,2.07253507733668
0.0538666658103466,2.07248761877307
0.0542033314704895,2.07244816408601
0.054540004581213,2.07239988126468
0.0548766702413559,2.07234988872698
0.0552133359014988,2.07231053323841
0.0555500015616417,2.07226992939733
0.0558866709470749,2.07221609574777
0.0562233366072178,2.07217685221996
0.0565600022673607,2.0721303970203
0.0568966679275036,2.07208771168346
0.0572333335876465,2.0720361225055
0.0575699992477894,2.07199262399268
0.0579066649079323,2.07194810851905
0.0582433380186558,2.07190284780772
0.0585800036787987,2.07184685152161
0.0589166693389416,2.07180641204705
0.0592533349990845,2.07175867581197
0.0595900043845177,2.0717071618767
0.0599266700446606,2.07166525627311
0.0602633357048035,2.07161438425567
0.0606000013649464,2.07157211316183
0.0609366670250893,2.07151915241564
0.0612733326852322,2.07147152831161
0.0616099983453751,2.07142607839673
0.0619466714560986,2.07137736661529
0.0622833371162415,2.07133100656855
0.0626200065016747,2.07128224162424
0.0629566684365273,2.07123196323241
0.0632933378219604,2.07118300097742
0.063629999756813,2.07113203068559
0.0639666691422462,2.07108413830714
0.0643033310770988,2.07104435631354
0.064640000462532,2.07098963421482
0.0649766698479652,2.07094065279984
0.0653133317828178,2.07088730989068
0.0656500086188316,2.07084477936059
0.0659866705536842,2.0707920975118
0.0663233399391174,2.07074066968606
0.06666000187397,2.07069496918608
0.0669966712594032,2.0706436178317
0.0673333331942558,2.07059660009759
0.067670002579689,2.07054729719526
0.0680066645145416,2.0704964756732
0.0683433338999748,2.07045090904273
0.068680003285408,2.0703957202425
0.0690166652202606,2.07034522507134
0.0693533420562744,2.07029731821109
0.069690003991127,2.07024821403116
0.0700266733765602,2.07019702685236
0.0703633353114128,2.07014753205558
0.070700004696846,2.07009921168673
0.0710366666316986,2.07005026877136
0.0713733360171318,2.06999786376953
0.0717099979519844,2.06994556588452
0.0720466673374176,2.06989486109817
0.0723833367228508,2.06984713075543
0.0727199986577034,2.06979777118093
0.0730566680431366,2.06974901241213
0.0733933374285698,2.06969709792329
0.073730006814003,2.06964601128775
0.0740666687488556,2.06959968828959
0.0744033381342888,2.06954570478811
0.0747400000691414,2.06949645709449
0.0750766694545746,2.06944654015023
0.0754133388400078,2.06939595889466
0.0757500007748604,2.0693442445068
0.0760866701602936,2.06929732156765
0.0764233320951462,2.06924556296779
0.0767600014805794,2.06919785398383
0.0770966708660126,2.06914472254294
0.0774333402514458,2.06909575492861
0.0777700021862984,2.06904761782004
0.0781066715717316,2.06899667682442
0.0784433335065842,2.06894659021555
0.0787800028920174,2.06889423108377
0.0791166722774506,2.06884361803532
0.0794533342123032,2.06879746707005
0.0797900035977364,2.06874737981
0.080126665532589,2.0686999925421
0.0804633349180222,2.06864997840635
0.0808000043034554,2.06859753729631
0.0811366736888885,2.06855040771651
0.0814733356237411,2.06849959653474
0.0818100050091743,2.06845523014975
0.0821466669440269,2.06840076231566
0.0824833363294601,2.06835166116757
0.0828200057148933,2.0683071100141
0.0831566676497459,2.06825729658305
0.0834933370351791,2.06820716422033
0.0838299989700317,2.06815911212752
0.0841666683554649,2.06811111404651
0.0845033377408981,2.06806284554708
0.0848400071263313,2.0680173410232
0.0851766690611839,2.0679686508134
0.0855133384466171,2.06791969896325
0.0858500003814697,2.06787164030839
0.0861866697669029,2.06782534893343
0.0865233391523361,2.06777598123441
0.0868600010871887,2.06773052146235
0.0871966704726219,2.06768360327124
0.0875333324074745,2.06763593436498
0.0878700017929077,2.06758992706688
0.0882066711783409,2.06754319017063
0.0885433405637741,2.06749813743439
0.0888800024986267,2.0674484857202
0.0892166718840599,2.06740583842638
0.0895533338189125,2.06736021437231
0.0898900032043457,2.06731246144387
0.0902266725897789,2.06727002244157
0.0905633345246315,2.06722468264233
0.090611430151122,2.06721806526184
0.0909000039100647,2.06717246032886
0.0912366658449173,2.06711945702776
0.0915733352303505,2.06706918289481
0.0919100046157837,2.06701843120118
0.0922466740012169,2.06696780187716
0.0925833359360695,2.06691671286813
0.0929200053215027,2.06687131716426
0.0932566672563553,2.06682152311754
0.0935933366417885,2.06677042139518
0.0939300060272217,2.06672262575969
0.0942666679620743,2.06667659195543
0.0946033373475075,2.06662860627915
0.0949399992823601,2.06658074121895
0.0952766686677933,2.06653330195733
0.0956133380532265,2.06648951040083
0.0959500074386597,2.0664446980535
0.0962866693735123,2.06639719321461
0.0966233387589455,2.06635146911362
0.0969600006937981,2.06630840999253
0.0972966700792313,2.06626667078795
0.0976333394646645,2.06622353826682
0.0979700013995171,2.06617676894285
0.0983066707849503,2.06613668004466
0.0986433327198029,2.06609491682255
0.0989800021052361,2.06605386829051
0.0993166714906693,2.06601345410764
0.0996533408761024,2.06596974903218
0.099990002810955,2.06593404897121
0.100326672196388,2.06589383101364
0.100663334131241,2.06585572120991
0.101000003516674,2.06581673051167
0.101336672902107,2.0657786696091
0.10167333483696,2.06574235913257
0.102010004222393,2.06570377865225
0.102346666157246,2.06566902600783
0.102683335542679,2.06563153720741
0.103019997477531,2.06559801411559
0.103356674313545,2.06556421429728
0.103693336248398,2.06552939320531
0.104030005633831,2.06549516948287
0.104366667568684,2.0654630722517
0.104703336954117,2.06542986326285
0.10504000633955,2.06540027285579
0.105376668274403,2.06536767141086
0.105713337659836,2.06534093422886
0.106049999594688,2.06530793593522
0.106386668980122,2.06528092921483
0.106723338365555,2.06525226656856
0.107060000300407,2.06522381322271
0.107396669685841,2.06519662376358
0.107733331620693,2.06516939961247
0.108070008456707,2.06514586975847
0.108406662940979,2.06512094476786
0.108743339776993,2.06509392805118
0.109080009162426,2.06507240864515
0.109416671097279,2.06504936484743
0.109753340482712,2.06502835017152
0.110090002417564,2.0650047491018
0.110426671802998,2.06498411643396
0.11076333373785,2.06496502817469
0.111100003123283,2.06494329980623
0.111436665058136,2.0649257255734
0.11177334189415,2.06490903978716
0.112109996378422,2.06489044617726
0.112446673214436,2.06487424164555
0.112783342599869,2.06486013895969
0.113120004534721,2.06484436746111
0.113456673920155,2.06483044489771
0.113793335855007,2.06481786138338
0.11413000524044,2.06480607086597
0.114466667175293,2.06479349387224
0.114803336560726,2.06478320780418
0.115139998495579,2.0647754436455
0.115476675331593,2.06476656316313
0.115813329815865,2.06475721651453
0.116150006651878,2.06475092446379
0.116486676037312,2.06474582427039
0.116823337972164,2.06473815380021
0.117160007357597,2.06473447027762
0.11749666929245,2.06472985458576
0.117833338677883,2.06472914384483
0.118170000612736,2.06472884267309
0.118506669998169,2.06472639489854
0.118843331933022,2.06472686694319
0.119180008769035,2.06472916414302
0.119516663253307,2.06473236766154
0.119853340089321,2.06473593280082
0.120190009474754,2.06473981716577
0.120526671409607,2.06474479365665
0.12086334079504,2.06475219071624
0.121200002729893,2.0647590264005
0.121536672115326,2.06476677514175
0.121873334050179,2.06477727280683
0.122210003435612,2.06478863003252
0.122546665370464,2.06480165736959
0.122883342206478,2.06481413819479
0.12321999669075,2.06483001654462
0.123556673526764,2.06484503033236
0.123893342912197,2.06486127051052
0.12423000484705,2.06487828337597
0.124566674232483,2.0648991799243
0.124903336167336,2.06491956877797
0.125240013003349,2.06493920819946
0.125576674938202,2.06496184133486
0.125913336873055,2.06498755386078
0.126249998807907,2.06501351222175
0.126586675643921,2.06503855145807
0.126923337578773,2.06506550760989
0.127259999513626,2.06509543380674
0.12759667634964,2.06512599476062
0.127933338284492,2.06515757382618
0.128270015120506,2.06519153661881
0.128606662154198,2.06522577460986
0.128943338990211,2.06526214794549
0.129280000925064,2.06529929951788
0.129616677761078,2.06533897156164
0.12995333969593,2.0653798057898
0.130290001630783,2.06542235136996
0.130626663565636,2.06546491934188
0.130963340401649,2.06551075703894
0.131300017237663,2.06555644008368
0.131636664271355,2.06560522400007
0.131973341107368,2.06565418465734
0.132310003042221,2.06570513987097
0.132646679878235,2.06575779523965
0.132983341813087,2.06581326229345
0.13332000374794,2.0658681674664
0.133656665682793,2.06592583340412
0.133993342518806,2.06598524742133
0.134330004453659,2.06604720422202
0.134666666388512,2.06611031096263
0.135003343224525,2.06617486520999
0.135340005159378,2.06624067156413
0.135676681995392,2.06630844822488
0.136013329029083,2.06637794028286
0.136350005865097,2.06644963459295
0.13668666779995,2.06652319096779
0.137023344635963,2.06660025692205
0.137360006570816,2.06667727581598
0.137696668505669,2.06675622992636
0.138033330440521,2.06683814821748
0.138370007276535,2.06692157786352
0.138706684112549,2.06700617112444
0.13904333114624,2.06709432826751
0.139380007982254,2.06718326521983
0.1395071817015,2.06721806526184
0.139716669917107,2.06727184696038
0.14005334675312,2.06735998021176
0.140390008687973,2.06745095817859
0.140726670622826,2.06754381564103
0.141063332557678,2.06763850676994
0.141400009393692,2.06773534967562
0.141736671328545,2.0678344800854
0.142073333263397,2.06793680343304
0.142410010099411,2.06804009787063
0.142746672034264,2.06814571809854
0.143083348870277,2.06825420407025
0.143419995903969,2.06836588522967
0.143756672739983,2.06847783122758
0.144093334674835,2.06859284225917
0.144430011510849,2.06871162591034
0.144766673445702,2.06883122550907
0.145103335380554,2.06895471977468
0.145439997315407,2.06907956035908
0.145776674151421,2.06920759850692
0.146113336086273,2.06933792604655
0.146449998021126,2.06947159767151
0.14678667485714,2.06960691876135
0.147123336791992,2.06974500648712
0.147460013628006,2.06988638499761
0.147796675562859,2.07003030654493
0.148133337497711,2.07017786411897
0.148469999432564,2.07032719448489
0.148806676268578,2.07047934608064
0.14914333820343,2.07063495308442
0.149480000138283,2.07079308854901
0.149816662073135,2.07095523548061
0.150153338909149,2.07112044050977
0.150490015745163,2.07128737024223
0.150826677680016,2.0714587601477
0.151163339614868,2.07163266993267
0.151500001549721,2.07180981708539
0.151836678385735,2.07199109911614
0.152173340320587,2.07217363684625
0.15251000225544,2.07236170698701
0.152846664190292,2.07255325516322
0.153183341026306,2.07274656457796
0.153520002961159,2.07294553649013
0.153856664896011,2.07314563694789
0.154193341732025,2.07335087196446
0.154530003666878,2.07355920263154
0.154866680502892,2.07377233885828
0.155203342437744,2.07398823862482
0.155540004372597,2.07420921273995
0.155876666307449,2.0744328789528
0.156213343143463,2.0746611907691
0.156550005078316,2.07489207484116
0.156886667013168,2.07512913792817
0.157223328948021,2.07536903069681
0.157560005784035,2.07561414424146
0.157896682620049,2.07586339980434
0.158233344554901,2.07611563619877
0.158558020221375,2.07636475563049
0.158570006489754,2.0763735147546
0.158906668424606,2.07662500947159
0.15924334526062,2.07688216727781
0.159580007195473,2.07714246348038
0.159916669130325,2.07740898725851
0.160253331065178,2.07767938223087
0.160590007901192,2.07795418595494
0.160926669836044,2.07823415021914
0.161263331770897,2.07851964193399
0.161600008606911,2.07880878532066
0.161936670541763,2.07910454834569
0.162273347377777,2.07940496976513
0.16261000931263,2.07970983762746
0.162946671247482,2.08002130057822
0.163283333182335,2.08033830658071
0.163620010018349,2.08066085103387
0.163956671953201,2.08098845633325
0.164293333888054,2.08132244926862
0.164629995822906,2.08166192777563
0.16496667265892,2.08200824980098
0.165303349494934,2.08235968289436
0.165640011429787,2.082718218629
0.165976673364639,2.08308134013926
0.166313335299492,2.08345308217244
0.166650012135506,2.08383118749833
0.166986674070358,2.08421407016465
0.167323336005211,2.08460587175793
0.167659997940063,2.08500380602096
0.167996674776077,2.08540839956641
0.168080346225468,2.0855119228363
0.16833333671093,2.08581169996624
0.168669998645782,2.0862171468512
0.169006675481796,2.08662988550518
0.169343337416649,2.08705056710341
0.169680014252663,2.08747936958425
0.170016676187515,2.08791585928861
0.170353338122368,2.08836051478358
0.17069000005722,2.08881307640628
0.171026676893234,2.08927430607928
0.171363338828087,2.08974371488226
0.171700000762939,2.09022230336055
0.172036662697792,2.09070995212091
0.172373339533806,2.09120587350917
0.17271001636982,2.09171306338968
0.173046678304672,2.09222889564574
0.173383340239525,2.09275475888897
0.173720002174377,2.09328912657307
0.174056679010391,2.09383664039141
0.174393340945244,2.09439282187977
0.174550451648458,2.09465909004211
0.174730002880096,2.09495137935124
0.175066664814949,2.09551226509759
0.175403341650963,2.09608471719316
0.175740003585815,2.09666733164591
0.176076665520668,2.09726409450203
0.176413342356682,2.09787068035262
0.176750004291534,2.09848982086663
0.177086681127548,2.09912257500893
0.177423343062401,2.09976898300748
0.177760004997253,2.10042826958545
0.178096666932106,2.10110077353332
0.17843334376812,2.10178848204668
0.178770005702972,2.10248981542341
0.179106667637825,2.10320654935886
0.179380835333679,2.10380578041077
0.179443329572678,2.10393720956175
0.179780006408691,2.1046643503777
0.180116683244705,2.10540724566059
0.180453345179558,2.10616663678362
0.18079000711441,2.10694543167355
0.181126669049263,2.1077403971521
0.181463345885277,2.1085553081289
0.181800007820129,2.10938950871952
0.182136669754982,2.11024236073658
0.182473331689835,2.11111600967531
0.182810008525848,2.11201070163735
0.183146670460701,2.11292777645196
0.183155587775517,2.11295294761658
0.183483347296715,2.1138441480584
0.183820009231567,2.11478202934825
0.18415667116642,2.11574482970047
0.184493348002434,2.11673233378552
0.184830009937286,2.1177481094914
0.185166671872139,2.11878881757172
0.185503333806992,2.11986139275177
0.185840010643005,2.12096269416278
0.186176672577858,2.12209604006852
0.186177700105019,2.12209963798523
0.186513334512711,2.12323234297274
0.186849996447563,2.12440244099868
0.187186673283577,2.12560879728567
0.187523350119591,2.12685350263256
0.187860012054443,2.12813845733581
0.188196673989296,2.12946561451692
0.188533335924149,2.13083604314915
0.188629830382765,2.13124680519104
0.188870012760162,2.13223239729659
0.189206674695015,2.13366674764197
0.189543336629868,2.13515419490924
0.18987999856472,2.13669876698621
0.190216675400734,2.13830240797588
0.190553337335587,2.1399720561439
0.190633993684934,2.14039397239685
0.1908900141716,2.14168464183603
0.191226676106453,2.14345871755462
0.191563338041306,2.14531941397763
0.191900014877319,2.14726677433674
0.192236676812172,2.1493156396547
0.192271364483083,2.1495406627655
0.192573338747025,2.15142734274005
0.192910000681877,2.15365969208028
0.193246677517891,2.156023547546
0.193583339452744,2.15854515110684
0.19360088123652,2.15868782997131
0.193920001387596,2.16118455097385
0.194256663322449,2.16402791205046
0.194593340158463,2.1671120617513
0.194664272784316,2.16783499717712
0.194930016994476,2.17043554667517
0.195266678929329,2.17410268590153
0.195499095518394,2.17698168754578
0.195603340864182,2.17821886066889
0.195940002799034,2.18289987687859
0.196130241001478,2.18612885475159
0.196276679635048,2.18849922033224
0.196592796002182,2.19527554512024
0.196613341569901,2.19569347757509
0.196863554256961,2.20442271232605
0.196950003504753,2.20724412562904
NaN,NaN
0.00723833357915282,-2.07636499404907
0.00707000028342009,-2.07637860555024
0.00700266687199473,-2.07636499404907
0.00707000028342009,-2.07635386610843
0.00723833357915282,-2.07636499404907
NaN,NaN
0.00723833357915282,2.07636475563049
0.00707000028342009,2.07635366873308
0.00700266687199473,2.07636475563049
0.00707000028342009,2.07637836748645
0.00723833357915282,2.07636475563049
NaN,NaN
0.0242400001734495,2.07636475563049
0.0239033345133066,2.07600839107068
0.0235666669905186,2.075633020401
0.0232300013303757,2.0757649726555
0.0228933338075876,2.0757970300214
0.0225566681474447,2.07586885073099
0.0222200006246567,2.07588080375914
0.0218833331018686,2.07588791395251
0.0215466674417257,2.07588753700256
0.0212100017815828,2.07578858615845
0.0208733342587948,2.07592759763493
0.0205366667360067,2.07586356711714
0.0202000010758638,2.07595167929126
0.0198633335530758,2.07586885073099
0.0195266678929329,2.07592048781259
0.0191900003701448,2.07594336339129
0.0188533347100019,2.07596399857826
0.0185166671872139,2.07602515079007
0.0181799996644258,2.07597645273748
0.017843334004283,2.07605222634683
0.0175066683441401,2.07602376059482
0.017170000821352,2.07605600658851
0.016833333298564,2.07606669647388
0.0164966676384211,2.07605866559847
0.016160000115633,2.07610292289093
0.0158233344554901,2.07609374258253
0.0154866678640246,2.07606649398804
0.0151500003412366,2.07615467263616
0.0148133337497711,2.07614435345294
0.0144766662269831,2.07616558146836
0.0141400005668402,2.07615448688639
0.0138033339753747,2.07618885773879
0.0134666664525867,2.07619244749168
0.0131300007924438,2.07622360300135
0.0127933332696557,2.07622616941279
0.0124566676095128,2.07622924910651
0.0121200000867248,2.07621765973275
0.0117833334952593,2.0762337142212
0.0114466669037938,2.07624881166807
0.0111100003123283,2.07623807016832
0.0107733337208629,2.07627716762423
0.0104366671293974,2.07626587249137
0.0101000005379319,2.07627961356589
0.00976333394646645,2.07631655172868
0.00942666735500097,2.07629329711199
0.00908999983221292,2.07631784952604
0.00875333417207003,2.07632988895819
0.00841666664928198,2.07635323586932
0.00808000005781651,2.07634200266938
0.00774333393201232,2.07636475563049
0.00808000005781651,2.07639107841382
0.00841666664928198,2.07637780437116
0.00875333417207003,2.07640335127271
0.00908999983221292,2.07641564390424
0.00942666735500097,2.07644024806961
0.00976333394646645,2.07641440104274
0.0101000005379319,2.07645047205679
0.0104366671293974,2.07646155105066
0.0107733337208629,2.07644823694789
0.0111100003123283,2.07648217754584
0.0114466669037938,2.07646896386448
0.0117833334952593,2.07647895247451
0.0121200000867248,2.07648851804041
0.0124566676095128,2.07647549615357
0.0127933332696557,2.0764740407823
0.0131300007924438,2.07647249611584
0.0134666664525867,2.07649179961946
0.0138033339753747,2.07649005929085
0.0141400005668402,2.07650880550775
0.0144766662269831,2.07649615140251
0.0148133337497711,2.07650410311785
0.0151500003412366,2.07649234487263
0.0154866678640246,2.07653843602048
0.0158233344554901,2.07651657583308
0.016160000115633,2.0765049063027
0.0164966676384211,2.07652056909993
0.016833333298564,2.07650937487485
0.017170000821352,2.07650698563564
0.0175066683441401,2.07651370375549
0.017843334004283,2.07649407467676
0.0181799996644258,2.07651692661913
0.0185166671872139,2.07648971693112
0.0188533347100019,2.07650384493505
0.0191900003701448,2.0765014004833
0.0195266678929329,2.07649950592729
0.0198633335530758,2.07650476329181
0.0202000010758638,2.07647191909567
0.0205366667360067,2.0764853113762
0.0208733342587948,2.07646111962861
0.0212100017815828,2.0764812800535
0.0215466674417257,2.07645077914654
0.0218833331018686,2.07644233376408
0.0222200006246567,2.07643399989397
0.0225566681474447,2.07642614601442
0.0228933338075876,2.07642511083933
0.0232300013303757,2.07641747705531
0.0235666669905186,2.07641661766993
0.0239033345133066,2.07638387862814
0.0242400001734495,2.07636475563049


==> 3D Painleve (SIADS)/Figs/asymptotics/data/Cepsp.txt <==
Var1,Var2
0.196950003504753,-2.24186802819259
0.196731837111128,-2.25015759468079
0.196613341569901,-2.25442102929239
0.196417253216765,-2.25930452346802
0.196276679635048,-2.26266792821629
0.195987417508483,-2.26845145225525
0.195940002799034,-2.2693669254668
0.195603340864182,-2.27515271629271
0.195447988579673,-2.27759861946106
0.195266678929329,-2.28036870015292
0.194930016994476,-2.28515931198265
0.194812168289534,-2.28674554824829
0.194593340158463,-2.28961097598457
0.194256663322449,-2.29380372924586
0.19408195647384,-2.29589247703552
0.193920001387596,-2.29777904887561
0.193583339452744,-2.30155867458499
0.193262619042375,-2.30503940582275
0.193246677517891,-2.30520816757404
0.192910000681877,-2.30867678030645
0.192573338747025,-2.31205405599081
0.192355166516237,-2.31418657302856
0.192236676812172,-2.3153175427916
0.191900014877319,-2.3184666948533
0.191563338041306,-2.32154572954515
0.191364444207456,-2.3233335018158
0.191226676106453,-2.32454369422972
0.1908900141716,-2.32744732352543
0.190553337335587,-2.33030502018753
0.190292605284722,-2.33248043060303
0.190216675400734,-2.33309991554813
0.18987999856472,-2.33580947709497
0.189543336629868,-2.33848272890919
0.189206674695015,-2.34111982867026
0.189141126463149,-2.34162735939026
0.188870012760162,-2.34368105547412
0.188533335924149,-2.34620365128964
0.188196673989296,-2.34869310516255
0.187912445572791,-2.35077428817749
0.187860012054443,-2.35115001792306
0.187523350119591,-2.35353934251251
0.187186673283577,-2.35590546327142
0.186849996447563,-2.35824866314422
0.186607596229517,-2.3599214553833
0.186513334512711,-2.36055824379073
0.186176672577858,-2.36281336709456
0.185840010643005,-2.36504958815243
0.185503333806992,-2.36726843470443
0.185228391098065,-2.36906838417053
0.185166671872139,-2.36946400623573
0.184830009937286,-2.37160270796806
0.184493348002434,-2.373729919058
0.18415667116642,-2.37584060625528
0.183820009231567,-2.3779378613908
0.18377517891431,-2.37821531295776
0.183483347296715,-2.37998396244152
0.183146670460701,-2.38201325036475
0.182810008525848,-2.38402905594028
0.182473331689835,-2.38603380084773
0.182248918752799,-2.387362241745
0.182136669754982,-2.38801298066136
0.181800007820129,-2.38995437832354
0.181463345885277,-2.39188644186844
0.181126669049263,-2.39380887531475
0.18079000711441,-2.39572067468269
0.180650574900196,-2.39650917053223
0.180453345179558,-2.39760150734688
0.180116683244705,-2.39945544858887
0.179780006408691,-2.40130095231143
0.179443329572678,-2.40313839200883
0.179106667637825,-2.40497154378139
0.1789801039992,-2.40565633773804
0.178770005702972,-2.40676963093639
0.17843334376812,-2.40854542419682
0.178096666932106,-2.41031614588325
0.177760004997253,-2.41207855242736
0.177423343062401,-2.41383626046603
0.177237381562439,-2.41480326652527
0.177086681127548,-2.41557063472656
0.176750004291534,-2.41727763331372
0.176413342356682,-2.41897744846665
0.176076665520668,-2.42067196713844
0.175740003585815,-2.42236341517089
0.175422854110856,-2.4239501953125
0.175403341650963,-2.42404578814353
0.175066664814949,-2.42568811089856
0.174730002880096,-2.42732537653751
0.174393340945244,-2.42895873355749
0.174056679010391,-2.43058620508609
0.173720002174377,-2.43221156820566
0.173535664629953,-2.43309712409973
0.173383340239525,-2.43381349399735
0.173046678304672,-2.4353918358575
0.17271001636982,-2.43696641414626
0.172373339533806,-2.4385381784634
0.172036662697792,-2.4401043252007
0.171700000762939,-2.44166801469949
0.171575479876318,-2.44224429130554
0.171363338828087,-2.44320518567783
0.171026676893234,-2.44472490384425
0.17069000005722,-2.44624163166676
0.170353338122368,-2.4477550982318
0.170016676187515,-2.44926531011856
0.169680014252663,-2.45077347033017
0.169541671748197,-2.45139122009277
0.169343337416649,-2.45225783338904
0.169006675481796,-2.45372343448108
0.168669998645782,-2.4551855319336
0.16833333671093,-2.45664630222855
0.167996674776077,-2.45810478456232
0.167659997940063,-2.45956029160126
0.167433212221732,-2.46053814888
0.167323336005211,-2.46100160040191
0.166986674070358,-2.46241726647114
0.166650012135506,-2.46382814536549
0.166313335299492,-2.46523955432471
0.165976673364639,-2.46664861445999
0.165640011429787,-2.46805323627385
0.165303349494934,-2.46945806854716
0.165248707135764,-2.46968507766724
0.16496667265892,-2.47083087226367
0.164629995822906,-2.47219668164201
0.164293333888054,-2.47355887775419
0.163956671953201,-2.47492096228533
0.163620010018349,-2.47628034369947
0.163283333182335,-2.47763880358267
0.162987074092788,-2.47883224487305
0.162946671247482,-2.47899133577325
0.16261000931263,-2.48031147496039
0.162273347377777,-2.48162778106172
0.161936670541763,-2.48294521878003
0.161600008606911,-2.4842599897844
0.161263331770897,-2.48557283382759
0.160926669836044,-2.48688619136922
0.160645872141871,-2.48797917366028
0.160590007901192,-2.48819163954634
0.160253331065178,-2.48946562844466
0.159916669130325,-2.49073960433848
0.159580007195473,-2.49201220088225
0.15924334526062,-2.49328373916277
0.158906668424606,-2.49455316320327
0.158570006489754,-2.49582128391097
0.158233344554901,-2.49709039376819
0.158223815520461,-2.49712610244751
0.157896682620049,-2.49832314736031
0.157560005784035,-2.49955407113302
0.157223328948021,-2.50078414572397
0.156886667013168,-2.50201327784796
0.156550005078316,-2.50324266346712
0.156213343143463,-2.50446798586404
0.155876666307449,-2.5056950813236
0.155717429504425,-2.50627303123474
0.155540004372597,-2.50690150774572
0.155203342437744,-2.50809271806811
0.154866680502892,-2.50928186598816
0.154530003666878,-2.51047145419923
0.154193341732025,-2.51165827488254
0.153856664896011,-2.51284583698042
0.153520002961159,-2.51403060545915
0.153183341026306,-2.51521713911329
0.153125479709229,-2.51541996002197
0.152846664190292,-2.5163731063889
0.15251000225544,-2.51752395341279
0.152173340320587,-2.51867386004594
0.151836678385735,-2.51982124757792
0.151500001549721,-2.52096960046563
0.151163339614868,-2.5221170748113
0.150826677680016,-2.52326406652023
0.150490015745163,-2.52441072669178
0.150443882259432,-2.52456712722778
0.150153338909149,-2.52552708966388
0.149816662073135,-2.52663915789671
0.149480000138283,-2.52774940501903
0.14914333820343,-2.52885975466979
0.148806676268578,-2.52996920267558
0.148469999432564,-2.53107839571987
0.148133337497711,-2.53218665805554
0.147796675562859,-2.53329551518001
0.147669157772196,-2.53371405601501
0.147460013628006,-2.53438253504071
0.147123336791992,-2.53545665925553
0.14678667485714,-2.53652959705394
0.146449998021126,-2.53760174995518
0.146113336086273,-2.53867406863484
0.145776674151421,-2.53974623142943
0.145439997315407,-2.54081838129621
0.145103335380554,-2.54188925462573
0.144798019270094,-2.54286098480225
0.144766673445702,-2.54295805544484
0.144430011510849,-2.5439944805964
0.144093334674835,-2.54503160160482
0.143756672739983,-2.54606729413469
0.143419995903969,-2.54710192622393
0.143083348870277,-2.5481386194151
0.142746672034264,-2.54917387898489
0.142410010099411,-2.5502092784604
0.142073333263397,-2.55124371071946
0.14182463962355,-2.55200791358948
0.141736671328545,-2.5522706596443
0.141400009393692,-2.55327143618995
0.141063332557678,-2.55427071686638
0.140726670622826,-2.55527043337971
0.140390008687973,-2.55627044583805
0.14005334675312,-2.55726974475424
0.139716669917107,-2.55826952479642
0.139380007982254,-2.55926856574793
0.13904333114624,-2.56026853890603
0.138744580704373,-2.56115484237671
0.138706684112549,-2.56126399627219
0.138370007276535,-2.56222843684737
0.138033330440521,-2.56319350930696
0.137696668505669,-2.56415844351875
0.137360006570816,-2.56512318654646
0.137023344635963,-2.566086651358
0.13668666779995,-2.56705136338541
0.136350005865097,-2.56801517174971
0.136013329029083,-2.56897987124794
0.135676681995392,-2.5699447988116
0.135551432724164,-2.57030200958252
0.135340005159378,-2.57088659792521
0.135003343224525,-2.57181604916881
0.134666666388512,-2.57274452966595
0.134330004453659,-2.5736737501227
0.133993342518806,-2.57460326927797
0.133656665682793,-2.57553339920429
0.13332000374794,-2.57646375292253
0.132983341813087,-2.57739108193755
0.132646679878235,-2.57832171273927
0.132310003042221,-2.57925201683878
0.132238337382822,-2.57944893836975
0.131973341107368,-2.58015378439976
0.131636664271355,-2.58104810377771
0.131300017237663,-2.5819427733108
0.130963340401649,-2.58283789552673
0.130626663565636,-2.58373304606619
0.130290001630783,-2.58462691268322
0.12995333969593,-2.58552041975747
0.129616677761078,-2.58641686854391
0.129280000925064,-2.58731153878045
0.128943338990211,-2.58820715642917
0.12879669785186,-2.58859586715698
0.128606662154198,-2.5890827176836
0.128270015120506,-2.58994272192733
0.127933338284492,-2.59080469100316
0.12759667634964,-2.59166380151731
0.127259999513626,-2.59252404728052
0.126923337578773,-2.59338345017407
0.126586675643921,-2.59424429533328
0.126249998807907,-2.59510409502921
0.125913336873055,-2.59596501857522
0.125576674938202,-2.59682595453218
0.125240013003349,-2.59768698746545
0.125218097247043,-2.59774279594421
0.124903336167336,-2.59851585092468
0.124566674232483,-2.59934147871135
0.12423000484705,-2.60016847775047
0.123893342912197,-2.60099437002778
0.123556673526764,-2.60181916156334
0.12321999669075,-2.60264452768539
0.122883342206478,-2.60347128793574
0.122546665370464,-2.60429658326908
0.122210003435612,-2.60512426800329
0.121873334050179,-2.60595020989002
0.121536672115326,-2.6067796453452
0.121491537349077,-2.60688996315002
0.121200002729893,-2.60757567560827
0.12086334079504,-2.60836599418006
0.120526671409607,-2.60915769033394
0.120190009474754,-2.60994799720432
0.119853340089321,-2.61073954450963
0.119516663253307,-2.61153152919222
0.119180008769035,-2.61232260285998
0.118843331933022,-2.61311458231359
0.118506669998169,-2.61390645449419
0.118170000612736,-2.6146986583588
0.117833338677883,-2.61549291493644
0.117602413876438,-2.61603689193726
0.11749666929245,-2.61627605456304
0.117160007357597,-2.61703094537438
0.116823337972164,-2.61778836849824
0.116486676037312,-2.61854495172795
0.116150006651878,-2.6193023792256
0.115813329815865,-2.62005855438132
0.115476675331593,-2.62081624838045
0.115139998495579,-2.62157248521921
0.114803336560726,-2.62233070922597
0.114466667175293,-2.62308969248252
0.11413000524044,-2.62384706930194
0.113793335855007,-2.62460762550826
0.113537283115824,-2.62518382072449
0.113456673920155,-2.62535745807543
0.113120004534721,-2.62607897655882
0.112783342599869,-2.62680045229203
0.112446673214436,-2.62752263032607
0.112109996378422,-2.62824431328103
0.11177334189415,-2.62896718119966
0.111436665058136,-2.62968875555864
0.111100003123283,-2.63041030863384
0.11076333373785,-2.6311325713176
0.110426671802998,-2.63185598983626
0.110090002417564,-2.63258132272433
0.109753340482712,-2.63330432534181
0.109416671097279,-2.63403074791159
0.109276675282719,-2.63433074951172
0.109080009162426,-2.63473266182533
0.108743339776993,-2.63541907709813
0.108406662940979,-2.63610507280648
0.108070008456707,-2.63679177809964
0.107733331620693,-2.6374778920577
0.107396669685841,-2.63816465551588
0.107060000300407,-2.63885013231874
0.106723338365555,-2.63953753123771
0.106386668980122,-2.64022543258669
0.106049999594688,-2.64091494830756
0.105713337659836,-2.64160199722233
0.105376668274403,-2.64229351653479
0.10504000633955,-2.64298101472364
0.104797792797894,-2.64347791671753
0.104703336954117,-2.64366194691597
0.104366667568684,-2.64431206906844
0.104030005633831,-2.6449616808175
0.103693336248398,-2.64561335752171
0.103356674313545,-2.64626143816799
0.103019997477531,-2.64691312919099
0.102683335542679,-2.6475629875219
0.102346666157246,-2.64821501316303
0.102010004222393,-2.64886851644635
0.10167333483696,-2.64951958797908
0.101336672902107,-2.65017094639445
0.101000003516674,-2.65082496769361
0.100663334131241,-2.65147783596429
0.100326672196388,-2.65213364376216
0.100073678771638,-2.65262484550476
0.099990002810955,-2.65277834166303
0.0996533408761024,-2.65339072920778
0.0993166714906693,-2.65400420677479
0.0989800021052361,-2.65461710943571
0.0986433327198029,-2.65523191013482
0.0983066707849503,-2.65584723094156
0.0979700013995171,-2.65645861312861
0.0976333394646645,-2.65707324347055
0.0972966700792313,-2.65768718116075
0.0969600006937981,-2.65830275349349
0.0966233387589455,-2.65891928634897
0.0962866693735123,-2.65953582011536
0.0959500074386597,-2.66015075553753
0.0956133380532265,-2.66077048673771
0.0952766686677933,-2.66138811128117
0.0950673003743569,-2.66177177429199
0.0949399992823601,-2.66199073595079
0.0946033373475075,-2.66256615864318
0.0942666679620743,-2.66314336000587
0.0939300060272217,-2.66371722241383
0.0935933366417885,-2.66429290956137
0.0932566672563553,-2.6648692862333
0.0929200053215027,-2.66544413620495
0.0925833359360695,-2.66601975708538
0.0922466740012169,-2.66659725761049
0.0919100046157837,-2.66717317240788
0.0915733352303505,-2.66775376332555
0.0912366658449173,-2.66832997318246
0.0909000039100647,-2.66891134825781
0.0905633345246315,-2.66948935593382
0.0902266725897789,-2.67007097671257
0.0898900032043457,-2.67065122994587
0.0897340320766309,-2.67091870307922
0.0895533338189125,-2.67120722098705
0.0892166718840599,-2.67174510703597
0.0888800024986267,-2.67228171153527
0.0885433405637741,-2.67281722880185
0.0882066711783409,-2.67335483891935
0.0878700017929077,-2.67389047653384
0.0875333324074745,-2.67442746963344
0.0871966704726219,-2.67496358930094
0.0868600010871887,-2.67550013402426
0.0865233391523361,-2.67603786683694
0.0861866697669029,-2.6765759107068
0.0858500003814697,-2.67711498749523
0.0855133384466171,-2.67765294150543
0.0851766690611839,-2.67819230028545
0.0848400071263313,-2.6787359084127
0.0845033377408981,-2.67927799971911
0.0841666683554649,-2.67981788427466
0.0840132665790377,-2.68006563186646
0.0838299989700317,-2.68033828975402
0.0834933370351791,-2.6808305636389
0.0831566676497459,-2.68132678729376
0.0828200057148933,-2.68182129670556
0.0824833363294601,-2.68231642787103
0.0821466669440269,-2.68281185330054
0.0818100050091743,-2.6833070159929
0.0814733356237411,-2.68380206672668
0.0811366736888885,-2.6842980027923
0.0808000043034554,-2.68479265617919
0.0804633349180222,-2.68529128172581
0.080126665532589,-2.68578800111507
0.0797900035977364,-2.68628542476312
0.0794533342123032,-2.6867851448471
0.0791166722774506,-2.6872842132539
0.0787800028920174,-2.68778363028073
0.0784433335065842,-2.68828401484928
0.0781066715717316,-2.68878742702203
0.0778214533216137,-2.68921279907227
0.0777700021862984,-2.68928249573024
0.0774333402514458,-2.68973519579351
0.0770966708660126,-2.69018475251768
0.0767600014805794,-2.69063630166828
0.0764233320951462,-2.69108666013699
0.0760866701602936,-2.69153708487923
0.0757500007748604,-2.69198789395618
0.0754133388400078,-2.69243927286464
0.0750766694545746,-2.69289107148294
0.0747400000691414,-2.69334229570939
0.0744033381342888,-2.69379576631974
0.0740666687488556,-2.69424759673597
0.073730006814003,-2.69469846810982
0.0733933374285698,-2.69515600410767
0.0730566680431366,-2.6956083316803
0.0727199986577034,-2.69606533841637
0.0723833367228508,-2.69652035883958
0.0720466673374176,-2.69697913152117
0.0717099979519844,-2.69743532486529
0.0713733360171318,-2.69789548179713
0.0710373799142949,-2.6983597278595
0.0710366666316986,-2.69836060559952
0.070700004696846,-2.69876287620943
0.0703633353114128,-2.69916633215381
0.0700266733765602,-2.69957126584612
0.069690003991127,-2.69997471071995
0.0693533420562744,-2.70037950984927
0.0690166652202606,-2.70078094561222
0.068680003285408,-2.70118632569844
0.0683433338999748,-2.70158753452042
0.0680066645145416,-2.70199291914968
0.067670002579689,-2.70239651020692
0.0673333331942558,-2.70280287504492
0.0669966712594032,-2.70320585216261
0.06666000187397,-2.70361221957908
0.0663233399391174,-2.70402077451234
0.0659866705536842,-2.70442510037623
0.0656500086188316,-2.70483549883217
0.0653133317828178,-2.70524177853694
0.0649766698479652,-2.70565348564149
0.064640000462532,-2.70606320833143
0.0643033310770988,-2.70647519192134
0.0639666691422462,-2.70688883457202
0.063629999756813,-2.7073035291828
0.0634636968733316,-2.70750665664673
0.0632933378219604,-2.7076859454154
0.0629566684365273,-2.70804426497455
0.0626200065016747,-2.70839404526042
0.0622833371162415,-2.70874496533787
0.0619466714560986,-2.70909856313504
0.0616099983453751,-2.70944715928122
0.0612733326852322,-2.70979838106742
0.0609366670250893,-2.71015470328048
0.0606000013649464,-2.71050381812401
0.0602633357048035,-2.71085752398037
0.0599266700446606,-2.71120691938499
0.0595900043845177,-2.71156016207628
0.0592533349990845,-2.71191338693542
0.0589166693389416,-2.71226242321577
0.0585800036787987,-2.71261829483655
0.0582433380186558,-2.71297143079284
0.0579066649079323,-2.71332742951133
0.0575699992477894,-2.71368415596671
0.0572333335876465,-2.71402852321472
0.0568966679275036,-2.71438950885905
0.0565600022673607,-2.71475113339087
0.0562233366072178,-2.71510795250797
0.0558866709470749,-2.71546915922705
0.0555500015616417,-2.71583611797492
0.0552133359014988,-2.7161957449221
0.0548766702413559,-2.71656773829223
0.054796060153716,-2.71665358543396
0.054540004581213,-2.71687605069253
0.0542033314704895,-2.7171692927982
0.0538666658103466,-2.71746755239751
0.0535300001502037,-2.71776202562285
0.0531933344900608,-2.71805436995523
0.0528566688299179,-2.71834488596683
0.052520003169775,-2.7186372345649
0.0521833337843418,-2.71892904681302
0.0518466681241989,-2.71921536614148
0.0515099987387657,-2.71950699432948
0.0511733330786228,-2.719797768611
0.0508366674184799,-2.72009033343096
0.050500001758337,-2.72038264225931
0.0501633360981941,-2.72066993187652
0.0498266704380512,-2.72096025642912
0.049490001052618,-2.72125389358341
0.0491533353924751,-2.7215437582603
0.0488166697323322,-2.72183620924694
0.048480000346899,-2.72213478269404
0.0481433346867561,-2.72242277825139
0.0478066690266132,-2.72271655524518
0.04746999964118,-2.72301149141957
0.0471333339810371,-2.72330942453722
0.0467966683208942,-2.7236080148209
0.0464600026607513,-2.72390878616931
0.0461233370006084,-2.7242051530324
0.0457866676151752,-2.72451326659528
0.0454500019550323,-2.72481654811208
0.0451133362948895,-2.72512450292417
0.0447766669094563,-2.72543978350211
0.0444400012493134,-2.72574423880884
0.0443805896622293,-2.72580075263977
0.0441033355891705,-2.72599241375184
0.0437666662037373,-2.72621425215035
0.0434300005435944,-2.72643952745244
0.0430933348834515,-2.7266578861855
0.0427566692233086,-2.72687799122129
0.0424200035631657,-2.72709873084831
0.0420833341777325,-2.72731817434636
0.0417466685175896,-2.72754106718056
0.0414100028574467,-2.72774944616401
0.0410733334720135,-2.72796776063779
0.0407366678118706,-2.72818562784932
0.0404000021517277,-2.72839619682685
0.0400633327662945,-2.72861578770518
0.0397266671061516,-2.72882853706022
0.0393900014460087,-2.72904538513292
0.0390533357858658,-2.72924968613001
0.0387166701257229,-2.72945321197043
0.0383800007402897,-2.72967537044326
0.0380433350801468,-2.72988561201191
0.0377066694200039,-2.73008827785196
0.0373700000345707,-2.73030182663672
0.0370333343744278,-2.73051682687307
0.0366966687142849,-2.73072128741541
0.0363599993288517,-2.7309337647805
0.0360233336687088,-2.73114830001518
0.0356866680085659,-2.73135895226511
0.035350002348423,-2.73157509259454
0.0350133366882801,-2.73178283598272
0.0346766710281372,-2.7320061027731
0.034340001642704,-2.73222750212971
0.0340033322572708,-2.73243543323445
0.0336666665971279,-2.73265157737693
0.033330000936985,-2.73289169796762
0.0329933352768421,-2.73308979105007
0.0326566658914089,-2.7333425841035
0.032320000231266,-2.73356952933755
0.0319833345711231,-2.73380213471938
0.0316466689109802,-2.73406406738693
0.0313100032508373,-2.73431310122382
0.0309733357280493,-2.73456318663285
0.0306366663426161,-2.73484074149574
0.0305104167200625,-2.734947681427
0.0303000006824732,-2.73503486145738
0.0299633350223303,-2.73515182196767
0.0296266674995422,-2.73528250464488
0.0292900018393993,-2.73542392647956
0.0289533324539661,-2.7355278825293
0.0286166667938232,-2.7356605331451
0.0282800011336803,-2.7357807200271
0.0279433354735374,-2.73589933588513
0.0276066679507494,-2.736015552539
0.0272700022906065,-2.73612210191326
0.0269333329051733,-2.73622974331104
0.0265966672450304,-2.73634232356596
0.0262600015848875,-2.7364348656072
0.0259233340620995,-2.73653218877597
0.0255866665393114,-2.7366537616947
0.0252500008791685,-2.73670988324032
0.0249133352190256,-2.73681591735044
0.0245766676962376,-2.73692635643668
0.0242400001734495,-2.7369871578255
0.0239033345133066,-2.73707962435438
0.0235666669905186,-2.7371479964187
0.0232300013303757,-2.73720327808709
0.0228933338075876,-2.73731376395241
0.0225566681474447,-2.73739439077338
0.0222200006246567,-2.73741727355012
0.0218833331018686,-2.73745504513423
0.0215466674417257,-2.73750191814495
0.0212100017815828,-2.73755333473138
0.0208733342587948,-2.73760722458424
0.0205366667360067,-2.73760969790119
0.0202000010758638,-2.73763360040036
0.0198633335530758,-2.73765043694167
0.0195266678929329,-2.73764561126334
0.0191900003701448,-2.73764904089026
0.0188533347100019,-2.73764743573865
0.0185166671872139,-2.73758759067137
0.0181799996644258,-2.73749104856047
0.017843334004283,-2.73745730809787
0.0175066683441401,-2.73740825876158
0.017170000821352,-2.73726825532651
0.016833333298564,-2.73708126065913
0.0164966676384211,-2.7368745725167
0.016160000115633,-2.73662720224952
0.0158233344554901,-2.73610552051399
0.0154866678640246,-2.73579101528682
0.0151500003412366,-2.73506014366619
0.0150826670229435,-2.734947681427
0.0151500003412366,-2.7349243870413
0.0154866678640246,-2.73473925009618
0.0158233344554901,-2.7346159705009
0.016160000115633,-2.73438889348417
0.0164966676384211,-2.73421059881599
0.016833333298564,-2.73401356635369
0.017170000821352,-2.73379227989598
0.0175066683441401,-2.73355597671627
0.017843334004283,-2.73334221586619
0.0181799996644258,-2.73310049142861
0.0185166671872139,-2.73277821754798
0.0188533347100019,-2.73244286850298
0.0191900003701448,-2.73210578881247
0.0195266678929329,-2.73171935361974
0.0198633335530758,-2.73125842014949
0.0202000010758638,-2.73073876854302
0.0205366667360067,-2.73012969517472
0.0208733342587948,-2.72934343621819
0.0212100017815828,-2.72847516179378
0.0215466674417257,-2.7273423698511
0.0218833331018686,-2.72583074257022
0.0218890393310684,-2.72580075263977
0.0222200006246567,-2.72548018726337
0.0225566681474447,-2.72509449564505
0.0228933338075876,-2.72473850096426
0.0232300013303757,-2.72438030900406
0.0235666669905186,-2.72394213960835
0.0239033345133066,-2.72348919414011
0.0242400001734495,-2.72301533706206
0.0245766676962376,-2.72246405013702
0.0249133352190256,-2.72191170210901
0.0252500008791685,-2.72131420955526
0.0255866665393114,-2.7205928764204
0.0259233340620995,-2.71984404665261
0.0262600015848875,-2.71898503195713
0.0265966672450304,-2.71801763668395
0.0269333329051733,-2.71692261976354
0.0270091593433339,-2.71665358543396
0.0272700022906065,-2.7162909132921
0.0276066679507494,-2.71579714771006
0.0279433354735374,-2.71528535920536
0.0282800011336803,-2.71472864859486
0.0286166667938232,-2.71413062552726
0.0289533324539661,-2.71352005354926
0.0292900018393993,-2.71283461347138
0.0296266674995422,-2.71211769645203
0.0299633350223303,-2.71133234700905
0.0303000006824732,-2.7104776539766
0.0306366663426161,-2.70956517511459
0.0309733357280493,-2.7085444688629
0.0312848499301693,-2.70750665664673
0.0313100032508373,-2.70746284306005
0.0316466689109802,-2.70686172535241
0.0319833345711231,-2.70624378114334
0.032320000231266,-2.70557441385874
0.0326566658914089,-2.70485916048844
0.0329933352768421,-2.70413282155276
0.033330000936985,-2.70331953975386
0.0336666665971279,-2.70247668344459
0.0340033322572708,-2.70157245617402
0.034340001642704,-2.70058209277965
0.0346766710281372,-2.69953132521959
0.0350133366882801,-2.69840389221523
0.0350258057868039,-2.6983597278595
0.035350002348423,-2.69767546272644
0.0356866680085659,-2.6969333354846
0.0360233336687088,-2.69615483010322
0.0363599993288517,-2.69534041502146
0.0366966687142849,-2.69446720877288
0.0370333343744278,-2.69353968820685
0.0373700000345707,-2.69256655663218
0.0377066694200039,-2.69153112843721
0.0380433350801468,-2.69040571415122
0.0383800007402897,-2.68922055399281
0.0383821451312797,-2.68921279907227
0.0387166701257229,-2.6884200445811
0.0390533357858658,-2.68757146744605
0.0393900014460087,-2.68668113723005
0.0397266671061516,-2.68574962879603
0.0400633327662945,-2.68476221447197
0.0404000021517277,-2.68374254853766
0.0407366678118706,-2.68264052342242
0.0410733334720135,-2.68148432559496
0.0414100028574467,-2.68025106902057
0.0414585765099051,-2.68006563186646
0.0417466685175896,-2.67929366339177
0.0420833341777325,-2.67836409156918
0.0424200035631657,-2.67738756199473
0.0427566692233086,-2.67636238268516
0.0430933348834515,-2.67529094497643
0.0434300005435944,-2.67415393479532
0.0437666662037373,-2.67296593534724
0.0441033355891705,-2.67170774390814
0.0443056120763345,-2.67091870307922
0.0444400012493134,-2.67053117213694
0.0447766669094563,-2.66952469069199
0.0451133362948895,-2.66848342743688
0.0454500019550323,-2.66739323497824
0.0457866676151752,-2.66624638859065
0.0461233370006084,-2.66504916080176
0.0464600026607513,-2.66378821948908
0.0467966683208942,-2.66247099349726
0.0469673229831046,-2.66177177429199
0.0471333339810371,-2.66125044674453
0.04746999964118,-2.66016593872894
0.0478066690266132,-2.65903398285953
0.0481433346867561,-2.65785361225925
0.048480000346899,-2.65661739408059
0.0488166697323322,-2.65533330270832
0.0491533353924751,-2.65398134596311
0.0494760149421076,-2.65262484550476
0.049490001052618,-2.65257833006596
0.0498266704380512,-2.65143611782959
0.0501633360981941,-2.65025014540271
0.050500001758337,-2.64900857665993
0.0508366674184799,-2.64772535196625
0.0511733330786228,-2.64638105625559
0.0515099987387657,-2.64497295990664
0.0518466681241989,-2.6435071152559
0.0518531758367017,-2.64347791671753
0.0521833337843418,-2.6422835113909
0.052520003169775,-2.64102649513321
0.0528566688299179,-2.63971759646011
0.0531933344900608,-2.63835804628589
0.0535300001502037,-2.63694202719414
0.0538666658103466,-2.63546430551657
0.0541157061616852,-2.63433074951172
0.0542033314704895,-2.6340015467077
0.054540004581213,-2.63270220745784
0.0548766702413559,-2.63135938719588
0.0552133359014988,-2.62996740068548
0.0555500015616417,-2.62851382306693
0.0558866709470749,-2.62701192584787
0.0562233366072178,-2.62544081210237
0.0562771619724341,-2.62518382072449
0.0565600022673607,-2.62405313204462
0.0568966679275036,-2.62266443291462
0.0572333335876465,-2.62122889280542
0.0575699992477894,-2.61972474748645
0.0579066649079323,-2.61817330331931
0.0582433380186558,-2.61656013691016
0.0583497021695251,-2.61603689193726
0.0585800036787987,-2.6150739894846
0.0589166693389416,-2.61362932150834
0.0592533349990845,-2.61212959605069
0.0595900043845177,-2.61057850520053
0.0599266700446606,-2.60896811417036
0.0602633357048035,-2.60729377595518
0.0603429469017065,-2.60688996315002
0.0606000013649464,-2.60576797915755
0.0609366670250893,-2.60425157282701
0.0612733326852322,-2.60268968148472
0.0616099983453751,-2.60107044998288
0.0619466714560986,-2.5993832415995
0.0622646618934524,-2.59774279594421
0.0622833371162415,-2.59765890025362
0.0626200065016747,-2.59611735091554
0.0629566684365273,-2.59452357227629
0.0632933378219604,-2.59288318690667
0.063629999756813,-2.59118191631971
0.0639666691422462,-2.58941939295914
0.0641201025257958,-2.58859586715698
0.0643033310770988,-2.58773194753153
0.064640000462532,-2.58610933433751
0.0649766698479652,-2.58443088079326
0.0653133317828178,-2.5826993648495
0.0656500086188316,-2.58090588714111
0.0659161256608234,-2.57944893836975
0.0659866705536842,-2.5791067314104
0.0663233399391174,-2.57744222512376
0.06666000187397,-2.57572305742021
0.0669966712594032,-2.57395457152035
0.0673333331942558,-2.57212100751811
0.0676569455927838,-2.57030200958252
0.067670002579689,-2.57023647824025
0.0680066645145416,-2.56852587056093
0.0683433338999748,-2.56676070000461
0.068680003285408,-2.56494177808129
0.0690166652202606,-2.56306198626493
0.0693471696476142,-2.56115484237671
0.0693533420562744,-2.56112282618558
0.069690003991127,-2.55935523640035
0.0700266733765602,-2.55753495558154
0.0703633353114128,-2.55565975252348
0.070700004696846,-2.55372529613728
0.070990073460694,-2.55200791358948
0.0710366666316986,-2.55175854564263
0.0713733360171318,-2.54993175131579
0.0717099979519844,-2.54805418606055
0.0720466673374176,-2.5461107977316
0.0723833367228508,-2.54411762362304
0.0725900445155318,-2.54286098480225
0.0727199986577034,-2.54214316832988
0.0730566680431366,-2.54024955743247
0.0733933374285698,-2.53829785273731
0.073730006814003,-2.53629364077476
0.0740666687488556,-2.53422469967263
0.0741483514503029,-2.53371405601501
0.0744033381342888,-2.53225912459308
0.0747400000691414,-2.53029262384733
0.0750766694545746,-2.52827034837162
0.0754133388400078,-2.52618533706607
0.0756682881347352,-2.52456712722778
0.0757500007748604,-2.52409117429037
0.0760866701602936,-2.52210173055686
0.0764233320951462,-2.52005291796726
0.0767600014805794,-2.51794957127133
0.0770966708660126,-2.51578493880279
0.0771524816259895,-2.51541996002197
0.0774333402514458,-2.51372837606214
0.0777700021862984,-2.51165337783831
0.0781066715717316,-2.50952458296271
0.0784433335065842,-2.50733100614617
0.0786025102649416,-2.50627303123474
0.0787800028920174,-2.50518220227711
0.0791166722774506,-2.50307637360951
0.0794533342123032,-2.50090790136483
0.0797900035977364,-2.49868702914994
0.0800206214050991,-2.49712610244751
0.080126665532589,-2.49645971257285
0.0804633349180222,-2.49431289097551
0.0808000043034554,-2.49211109011864
0.0811366736888885,-2.48984690131585
0.0814079632139561,-2.48797917366028
0.0814733356237411,-2.48756002562923
0.0818100050091743,-2.48537176254755
0.0821466669440269,-2.48312531492469
0.0824833363294601,-2.48082129950909
0.0827668233645164,-2.47883224487305
0.0828200057148933,-2.47848365312314
0.0831566676497459,-2.47624900656038
0.0834933370351791,-2.47395770684592
0.0838299989700317,-2.47160574064726
0.0840985263844918,-2.46968507766724
0.0841666683554649,-2.46922820713468
0.0845033377408981,-2.46694181592005
0.0848400071263313,-2.46459683963623
0.0851766690611839,-2.46219636404026
0.0854039078065619,-2.46053814888
0.0855133384466171,-2.45978798873382
0.0858500003814697,-2.45744937698631
0.0861866697669029,-2.45504851510584
0.0865233391523361,-2.45259038755006
0.0866845703092907,-2.45139122009277
0.0868600010871887,-2.4501624123541
0.0871966704726219,-2.44776033991664
0.0875333324074745,-2.44530173023006
0.0878700017929077,-2.44278355767738
0.0879410376764778,-2.44224429130554
0.0882066711783409,-2.44034126395745
0.0885433405637741,-2.43788152544624
0.0888800024986267,-2.43535875101833
0.0891751238636108,-2.43309712409973
0.0892166718840599,-2.43279589614144
0.0895533338189125,-2.43032723607689
0.0898900032043457,-2.42779704100807
0.0902266725897789,-2.4252072293856
0.0903873562390698,-2.4239501953125
0.0905633345246315,-2.42264520678531
0.0909000039100647,-2.42010707862628
0.0912366658449173,-2.41750724809632
0.0915733352303505,-2.41484427790899
0.0915784705699939,-2.41480326652527
0.0919100046157837,-2.41228951098771
0.0922466740012169,-2.40967467264252
0.0925833359360695,-2.40700304991622
0.0927500754371843,-2.40565633773804
0.0929200053215027,-2.40435052123186
0.0932566672563553,-2.4017229512108
0.0935933366417885,-2.39903120171053
0.0939021733930439,-2.39650917053223
0.0939300060272217,-2.39629242465492
0.0942666679620743,-2.39364199340031
0.0946033373475075,-2.39093149012708
0.0949399992823601,-2.38815911334434
0.0950354480063706,-2.387362241745
0.0952766686677933,-2.385439578907
0.0956133380532265,-2.38270896510339
0.0959500074386597,-2.37991324584641
0.0961510281044962,-2.37821531295776
0.0962866693735123,-2.37711948118203
0.0966233387589455,-2.37436272570831
0.0969600006937981,-2.3715426467494
0.0972496533517736,-2.36906838417053
0.0972966700792313,-2.3686834991543
0.0976333394646645,-2.36589541088678
0.0979700013995171,-2.36304732968741
0.0983066707849503,-2.36013502442104
0.0983311146478577,-2.3599214553833
0.0986433327198029,-2.35730504410036
0.0989800021052361,-2.35442605474266
0.0993166714906693,-2.3514829719785
0.0993968074980724,-2.35077428817749
0.0996533408761024,-2.34859520018788
0.099990002810955,-2.34567972748477
0.100326672196388,-2.3427018516927
0.100446621222802,-2.34162735939026
0.100663334131241,-2.3397598957075
0.101000003516674,-2.3368114011133
0.101336672902107,-2.3337983259359
0.101481838448543,-2.33248043060303
0.10167333483696,-2.33080579616013
0.102010004222393,-2.32781587304814
0.102346666157246,-2.32476077506097
0.10250192253922,-2.3233335018158
0.102683335542679,-2.32172541457387
0.103019997477531,-2.3186929215925
0.103356674313545,-2.31559818333159
0.103508090133139,-2.31418657302856
0.103693336248398,-2.31251937214991
0.104030005633831,-2.30944566319628
0.104366667568684,-2.30630455726685
0.104500558962268,-2.30503940582275
0.104703336954117,-2.30318728359063
0.10504000633955,-2.30006529506686
0.105376668274403,-2.29687970507395
0.105479710057873,-2.29589247703552
0.105713337659836,-2.2937270463453
0.106049999594688,-2.29055535649022
0.106386668980122,-2.28731878590085
0.106445700210362,-2.28674554824829
0.106723338365555,-2.28413411807985
0.107060000300407,-2.28091183036646
0.107396669685841,-2.2776224543667
0.107399091299347,-2.27759861946106
0.107733331620693,-2.27440965336219
0.108070008456707,-2.2711319856857
0.108340726687273,-2.26845145225525
0.108406662940979,-2.26781789991575
0.108743339776993,-2.26454821220697
0.109080009162426,-2.26121415757967
0.109270023394242,-2.25930452346802
0.109416671097279,-2.25787290506252
0.109753340482712,-2.2545460967937
0.110090002417564,-2.25115363947694
0.110187800076055,-2.25015759468079
0.110426671802998,-2.24779265101091
0.11076333373785,-2.24440257976909
0.111094165689251,-2.24101066589355
0.111100003123283,-2.24095242382514
0.111436665058136,-2.23756707980182
0.11177334189415,-2.23411669889233
0.11198987005174,-2.23186349868774
0.112109996378422,-2.23064606293632
0.112446673214436,-2.2271955209041
0.112783342599869,-2.22367831427316
0.112874411487361,-2.22271656990051
0.113120004534721,-2.22018896691855
0.113456673920155,-2.21667325757665
0.113748537393498,-2.21356964111328
0.113793335855007,-2.21310497278433
0.11413000524044,-2.20958375984681
0.114466667175293,-2.2059970295618
0.114612634174739,-2.20442271232605
0.114803336560726,-2.20241502013449
0.115139998495579,-2.19882295739759
0.115466448210207,-2.19527578353882
0.115476675331593,-2.1951672231908
0.115813329815865,-2.19156746552659
0.116150006651878,-2.18790279614822
0.116310876128742,-2.18612861633301
0.116486676037312,-2.1842333113681
0.116823337972164,-2.18055945972519
0.117145330116875,-2.17698168754578
0.117160007357597,-2.17682216425828
0.11749666929245,-2.17313660722447
0.117833338677883,-2.16938054368113
0.11797050999599,-2.16783475875854
0.118170000612736,-2.16563466582162
0.118506669998169,-2.16187002719173
0.118786729645333,-2.15868782997131
0.118843331933022,-2.15805783750823
0.119180008769035,-2.15427784400601
0.119516663253307,-2.15043140099673
0.119593905985663,-2.14954090118408
0.119853340089321,-2.14660984529696
0.120190009474754,-2.14274523790665
0.120392431266154,-2.14039373397827
0.120526671409607,-2.13886454999975
0.12086334079504,-2.13498359566626
0.121182126303831,-2.13124680519104
0.121200002729893,-2.13104120341062
0.121536672115326,-2.12714233387742
0.121873334050179,-2.12317501818967
0.121963763800397,-2.12209987640381
0.122210003435612,-2.1192258615067
0.122546665370464,-2.11523598401766
0.122737002856471,-2.112952709198
0.122883342206478,-2.11122853088646
0.12321999669075,-2.10721513786593
0.123502019268441,-2.10380578041077
0.123556673526764,-2.10315642203467
0.123893342912197,-2.09912122774734
0.12423000484705,-2.09501768746789
0.124259212115346,-2.09465885162354
0.124566674232483,-2.09094495347387
0.124903336167336,-2.08681602707413
0.125008668495636,-2.0855119228363
0.125240013003349,-2.08269406836007
0.125576674938202,-2.07853609067344
0.125750434656243,-2.07636499404907
0.125913336873055,-2.07436182398668
0.126249998807907,-2.07017746576571
0.126484957509933,-2.06721782684326
0.126586675643921,-2.06595591330063
0.126923337578773,-2.06173954831299
0.127211841454866,-2.05807089805603
0.127259999513626,-2.05746755907938
0.12759667634964,-2.05322143713586
0.1279316212056,-2.0489239692688
0.127933338284492,-2.04890225405933
0.128270015120506,-2.04461785337246
0.128606662154198,-2.04026710296978
0.128644297983911,-2.03977704048157
0.128943338990211,-2.03593732466947
0.129280000925064,-2.03155196002422
0.129350154407624,-2.03063011169434
0.129616677761078,-2.02717533450698
0.12995333969593,-2.02274883395545
0.130048852139333,-2.02148294448853
0.130290001630783,-2.0183285223123
0.130626663565636,-2.01386804858262
0.130741169169975,-2.01233601570129
0.130963340401649,-2.00940099652732
0.131300017237663,-2.00489825910314
0.13142658769604,-2.00318908691406
0.131636664271355,-2.00038684024765
0.131973341107368,-1.99584408090314
0.132105656160815,-1.99404215812683
0.132310003042221,-1.99129223538975
0.132646679878235,-1.98670385944648
0.132778191491197,-1.98489511013031
0.132983341813087,-1.98210581204069
0.13332000374794,-1.97747886767564
0.133444643352922,-1.97574806213379
0.133656665682793,-1.972836482817
0.133993342518806,-1.96816006149861
0.13410456755067,-1.96660113334656
0.134330004453659,-1.9634749373294
0.134666666388512,-1.95875162400303
0.134758460727657,-1.95745420455933
0.135003343224525,-1.9540289095852
0.135340005159378,-1.94925395712216
0.135406381080397,-1.94830715656281
0.135676681995392,-1.94448993961687
0.136013329029083,-1.9396691985451
0.13604864147124,-1.93916010856628
0.136350005865097,-1.93485743187977
0.136684617321218,-1.93001317977905
0.13668666779995,-1.92998376689466
0.137023344635963,-1.92512900067054
0.137315035615234,-1.92086625099182
0.137360006570816,-1.92021489244214
0.137696668505669,-1.91530954705895
0.137939837835397,-1.9117192029953
0.138033330440521,-1.91035061467868
0.138370007276535,-1.90538847910339
0.138559082563724,-1.90257215499878
0.138706684112549,-1.90039161034512
0.13904333114624,-1.89537155722669
0.139172761270755,-1.89342522621155
0.139380007982254,-1.89033354111735
0.139716669917107,-1.88525383975598
0.139780912026731,-1.88427829742432
0.14005334675312,-1.88017268372253
0.140383649694291,-1.87513136863708
0.140390008687973,-1.87503501941741
0.140726670622826,-1.86990975596828
0.140981377082688,-1.86598443984985
0.141063332557678,-1.8647302206221
0.141400009393692,-1.85954465572461
0.141573994727848,-1.85683727264404
0.141736671328545,-1.85432284772254
0.142073333263397,-1.84906643265384
0.142160985819908,-1.84769034385681
0.142410010099411,-1.84380586511552
0.142743071536423,-1.83854341506958
0.142746672034264,-1.83848686901293
0.143083348870277,-1.83317641580307
0.143320144655769,-1.82939648628235
0.143419995903969,-1.82781180284566
0.143756672739983,-1.82243709590944
0.14389253990519,-1.82024931907654
0.144093334674835,-1.81703391078187
0.144430011510849,-1.81158150338542
0.144459483369541,-1.81110239028931
0.144766673445702,-1.80613483621678
0.145022129813516,-1.80195546150208
0.145103335380554,-1.80063346400076
0.145439997315407,-1.79512154068216
0.145580017958545,-1.79280853271484
0.145776674151421,-1.78957509250409
0.146113336086273,-1.78398363116321
0.146132647876597,-1.78366148471832
0.146449998021126,-1.77839103910244
0.14668115071108,-1.77451455593109
0.14678667485714,-1.77275224789577
0.147123336791992,-1.76708946464968
0.147224956945469,-1.76536750793457
0.147460013628006,-1.76140004893749
0.147763870369466,-1.75622057914734
0.147796675562859,-1.75566341171342
0.148133337497711,-1.74991781337012
0.148298752826855,-1.74707353115082
0.148469999432564,-1.74413902199821
0.148806676268578,-1.73831072865422
0.148828787309938,-1.73792660236359
0.14914333820343,-1.73247939385183
0.149354847109091,-1.72877955436707
0.149480000138283,-1.72659651766232
0.149816662073135,-1.72068444920686
0.149876226106095,-1.71963262557983
0.150153338909149,-1.71475190111709
0.150393483347908,-1.71048557758331
0.150490015745163,-1.70877478125918
0.150826677680016,-1.70276621882459
0.150906259649698,-1.70133864879608
0.151163339614868,-1.69673720850717
0.151415099802091,-1.69219160079956
0.151500001549721,-1.69066157367024
0.151836678385735,-1.68455621910724
0.15191963484701,-1.68304467201233
0.152173340320587,-1.67842997036246
0.152420179915297,-1.67389762401581
0.15251000225544,-1.67225071345354
0.152846664190292,-1.66604218074305
0.152916401960456,-1.66475069522858
0.153183341026306,-1.65981339154839
0.153408876916695,-1.65560364723206
0.153520002961159,-1.65353154489003
0.153856664896011,-1.64722240042511
0.15389729355975,-1.64645671844482
0.154193341732025,-1.64088170683168
0.154381843956181,-1.63730978965759
0.154530003666878,-1.63450387120627
0.154861973158944,-1.62816286087036
0.154866680502892,-1.62807297313977
0.155203342437744,-1.62162968524709
0.155338850020125,-1.61901581287384
0.155540004372597,-1.61513603137197
0.155811540322978,-1.60986888408661
0.155876666307449,-1.60860547098898
0.156213343143463,-1.6020403497553
0.156280678232755,-1.60072183609009
0.156550005078316,-1.59544658888529
0.156746071789141,-1.59157490730286
0.156886667013168,-1.58879704440513
0.15720720414332,-1.58242785930634
0.157223328948021,-1.58210722126727
0.157560005784035,-1.57539307872882
0.157665297818028,-1.5732809305191
0.157896682620049,-1.56863495230007
0.158119588307931,-1.56413400173187
0.158233344554901,-1.56183435732256
0.158569571602632,-1.55498695373535
0.158570006489754,-1.5549780849635
0.158906668424606,-1.54810709867004
0.159017029670037,-1.54584002494812
0.15924334526062,-1.54118380101556
0.159460388735608,-1.5366929769516
0.159580007195473,-1.53421349781963
0.159899912201441,-1.52754604816437
0.159916669130325,-1.52719611333319
0.160253331065178,-1.52014729464416
0.160336494293852,-1.51839900016785
0.160590007901192,-1.5130581518451
0.160769567022369,-1.50925207138062
0.160926669836044,-1.50591407671877
0.161198802140154,-1.50010502338409
0.161263331770897,-1.49872402711628
0.161600008606911,-1.49149356294671
0.161624861049748,-1.49095809459686
0.161936670541763,-1.48422116704355
0.16204767431215,-1.48181104660034
0.162273347377777,-1.47689682922994
0.162467170098903,-1.47266411781311
0.16261000931263,-1.46953493541125
0.16288308812332,-1.46351706981659
0.162946671247482,-1.46211121723421
0.163283333182335,-1.45464128410896
0.16329552702823,-1.45437014102936
0.163620010018349,-1.44712922385691
0.163705129594932,-1.44522309303284
0.163956671953201,-1.43956919522638
0.164111388953243,-1.43607616424561
0.164293333888054,-1.43195225573356
0.164514326334164,-1.42692923545837
0.164629995822906,-1.42428940168838
0.164913883951839,-1.41778230667114
0.16496667265892,-1.41656712656989
0.165303349494934,-1.40879764633505
0.165310370826021,-1.40863525867462
0.165640011429787,-1.40097733538712
0.165703982536327,-1.39948832988739
0.165976673364639,-1.39311151746945
0.166094609116837,-1.39034128189087
0.166313335299492,-1.38517863088032
0.166481684827165,-1.38119435310364
0.166650012135506,-1.37719042439449
0.166865928920757,-1.37204730510712
0.166986674070358,-1.36915616885949
0.167246877173928,-1.36290037631989
0.167323336005211,-1.36105221035417
0.167624833573072,-1.35375332832336
0.167659997940063,-1.35289728327793
0.167996674776077,-1.3446820382277
0.167999769387056,-1.34460639953613
0.16833333671093,-1.33640613331195
0.168371792620609,-1.33545935153961
0.168669998645782,-1.3280737871898
0.168741005884642,-1.32631242275238
0.169006675481796,-1.31968172118364
0.169107302341038,-1.31716537475586
0.169343337416649,-1.31122570842714
0.169470488004764,-1.30801844596863
0.169680014252663,-1.3026987335273
0.169830636940834,-1.29887139797211
0.170016676187515,-1.29411259849082
0.170188048276763,-1.28972446918488
0.170353338122368,-1.28546294958943
0.170542588947772,-1.28057742118835
0.17069000005722,-1.2767451682289
0.170894231467894,-1.27143049240112
0.171026676893234,-1.26795895995194
0.171243043522341,-1.2622834444046
0.171363338828087,-1.25910458050508
0.171589051293224,-1.25313651561737
0.171700000762939,-1.25018059623098
0.171932224816412,-1.24398958683014
0.172036662697792,-1.24118368556147
0.172272790122347,-1.23484253883362
0.172373339533806,-1.23212081404244
0.172610317264213,-1.22569561004639
0.17271001636982,-1.2229704254308
0.172945153191036,-1.21654868125916
0.173046678304672,-1.21375290464621
0.173277310308449,-1.20740163326263
0.173383340239525,-1.20445689476187
0.173606871832723,-1.1982547044754
0.173720002174377,-1.1950885333033
0.173933527312915,-1.18910765647888
0.174056679010391,-1.18562750619642
0.174257625838018,-1.17996072769165
0.174393340945244,-1.1760989462585
0.174579069667895,-1.17081367969513
0.174730002880096,-1.16647883279369
0.17489773090467,-1.1616667509079
0.175066664814949,-1.15677447165782
0.175213765794347,-1.15251970291138
0.175403341650963,-1.14698361654019
0.175527238031742,-1.14337277412415
0.175740003585815,-1.13711125187109
0.175838051008779,-1.13422572612762
0.176076665520668,-1.1271331421935
0.176145998582669,-1.12507879734039
0.176413342356682,-1.11707690990176
0.176451677048061,-1.11593174934387
0.176750004291534,-1.10692765545194
0.176754742155588,-1.10678482055664
0.177055309745061,-1.09763777256012
0.177086681127548,-1.09667301331767
0.177353366526899,-1.08849084377289
0.177423343062401,-1.08632049254134
0.177648851543996,-1.07934379577637
0.177760004997253,-1.07586682871667
0.177941876654099,-1.07019686698914
0.178096666932106,-1.06531687564503
0.178232306782995,-1.06104981899261
0.17843334376812,-1.05465278932096
0.178520085031919,-1.05190289020538
0.178770005702972,-1.04388749605043
0.178805405657772,-1.04275596141815
0.179088394088491,-1.03360903263092
0.179106667637825,-1.0330120280419
0.179368835102304,-1.0244619846344
0.179443329572678,-1.02200278154376
0.179647031117605,-1.01531493663788
0.179780006408691,-1.01089497936223
0.17992275353928,-1.00616800785065
0.180116683244705,-0.999665052884465
0.180195854684552,-0.997021079063416
0.180453345179558,-0.9883115816483
0.180466325180682,-0.987874150276184
0.180734781702106,-0.978727221488953
0.18079000711441,-0.976821598344047
0.181001010342486,-0.969580054283142
0.181126669049263,-0.965209684558461
0.18126456844975,-0.960433125495911
0.181463345885277,-0.953453912039727
0.181525395390571,-0.951286196708679
0.181783798058609,-0.942139267921448
0.181800007820129,-0.941558746907062
0.182040673477164,-0.932992100715637
0.182136669754982,-0.929526507175692
0.182294943946294,-0.923845171928406
0.182473331689835,-0.917349310271643
0.182546557702525,-0.914698243141174
0.182795684912966,-0.905551314353943
0.182810008525848,-0.905019058088523
0.183043294629767,-0.896404147148132
0.183146670460701,-0.892529119403837
0.18328809992166,-0.887257218360901
0.183483347296715,-0.879867690486077
0.183530133733459,-0.878110289573669
0.183770373355051,-0.868963360786438
0.183820009231567,-0.867047221589505
0.1840086412311,-0.859816193580627
0.18415667116642,-0.854051113644575
0.184244141254599,-0.850669264793396
0.184477094717209,-0.841522336006165
0.184493348002434,-0.840875869786468
0.184708504156723,-0.832375407218933
0.184830009937286,-0.827495051611678
0.184937269705296,-0.823228359222412
0.185163427085351,-0.814081430435181
0.185166671872139,-0.813948509656856
0.185388158562732,-0.804934501647949
0.185503333806992,-0.80016588916604
0.185610106983258,-0.795787572860718
0.185829411341307,-0.786640405654907
0.185840010643005,-0.786192332549227
0.186047637018164,-0.777493476867676
0.186176672577858,-0.771989799908662
0.186262896811288,-0.768346548080444
0.186475796017476,-0.759199619293213
0.186513334512711,-0.757562601277801
0.18668721569337,-0.750052452087402
0.186849996447563,-0.742889448772584
0.186895548444477,-0.740905523300171
0.187102334594936,-0.731758594512939
0.187186673283577,-0.727962999281172
0.187306837920084,-0.722611665725708
0.187508409011613,-0.713464498519897
0.187523350119591,-0.712776430853232
0.187709079040034,-0.704317569732666
0.187860012054443,-0.697305102107318
0.187906479129088,-0.695170640945435
0.188102384125627,-0.686023712158203
0.188196673989296,-0.681538963593537
0.188295972682227,-0.676876544952393
0.188487147623217,-0.667729616165161
0.188533335924149,-0.665482235567063
0.188676680327514,-0.65858268737793
0.188862756981932,-0.649435758590698
0.188870012760162,-0.649073529479874
0.18904843358779,-0.640288591384888
0.189206674695015,-0.632324531503549
0.189230497549434,-0.631141662597656
0.189411691615346,-0.621994733810425
0.189543336629868,-0.615204820194964
0.189589687693688,-0.612847805023193
0.189766377579432,-0.603700637817383
0.18987999856472,-0.597693107688104
0.189940319531727,-0.594553709030151
0.190112781191448,-0.58540678024292
0.190216675400734,-0.579779121561217
0.190282656024442,-0.576259851455688
0.19045082985388,-0.567112684249878
0.190553337335587,-0.561416225698761
0.190616343935987,-0.557965755462646
0.190780083356709,-0.548818826675415
0.1908900141716,-0.542539406991491
0.190941155086032,-0.539671897888184
0.191101093794696,-0.530524969100952
0.191226676106453,-0.523171964742775
0.191257815602813,-0.521378040313721
0.191413554163505,-0.512231111526489
0.191563338041306,-0.503209026953143
0.191565453759499,-0.503084182739258
0.1917176434631,-0.493937015533447
0.19186595785916,-0.484790086746216
0.191900014877319,-0.482646561051513
0.192013382102124,-0.475643157958984
0.192157861230569,-0.466496229171753
0.192236676812172,-0.461389722795954
0.192300412119393,-0.457349061965942
0.192441455621116,-0.448202133178711
0.192573338747025,-0.439420040348131
0.192578930431083,-0.439055204391479
0.192716296782012,-0.429908275604248
0.192849965535816,-0.420761108398438
0.192910000681877,-0.416554486244057
0.192982289035304,-0.411614179611206
0.193112866323315,-0.402467250823975
0.193239844833323,-0.393320322036743
0.193246677517891,-0.392817310017708
0.193366927181611,-0.384173393249512
0.193490626708878,-0.375026226043701
0.193583339452744,-0.367981428572681
0.193611769891147,-0.36587929725647
0.193732529383314,-0.356732368469238
0.193849774962539,-0.347585439682007
0.193920001387596,-0.341956168484876
0.193965112199644,-0.338438272476196
0.194079366608095,-0.329291343688965
0.194190185482791,-0.320144414901733
0.194256663322449,-0.314500470064582
0.194299249550658,-0.310997486114502
0.194407443479244,-0.301850318908691
0.194512258760947,-0.29270339012146
0.194593340158463,-0.285408104215557
0.19461459848967,-0.283556461334229
0.194716751877332,-0.274409532546997
0.194815582525072,-0.265262365341187
0.194911179601283,-0.256115436553955
0.194930016994476,-0.25426053707611
0.19500688272098,-0.246968507766724
0.19510012944512,-0.237821578979492
0.195190175050589,-0.228674411773682
0.195266678929329,-0.22063024077908
0.19527759294163,-0.21952748298645
0.195365351647726,-0.210380554199219
0.195449916747985,-0.201233625411987
0.195531383671491,-0.192086458206177
0.195603340864182,-0.183700744086332
0.195610194426565,-0.182939529418945
0.195689813698362,-0.173792600631714
0.195766305834196,-0.164645671844482
0.195839765448177,-0.155498504638672
0.195910276192368,-0.14635157585144
0.195940002799034,-0.142343846803841
0.19598015314423,-0.137204647064209
0.196048717171786,-0.128057718276978
0.196114281927351,-0.118910789489746
0.196176937506509,-0.109763860702515
0.19623676814407,-0.100616931915283
0.196276679635048,-0.0942312475351116
0.196295122211452,-0.0914700031280518
0.196353446137015,-0.0823228359222412
0.196408821916105,-0.0731759071350098
0.196461344604678,-0.0640289783477783
0.196511100969825,-0.0548820495605469
0.196558172866654,-0.0457348823547363
0.196602632549493,-0.0365879535675049
0.196613341569901,-0.0342583472333526
0.196647766280933,-0.0274410247802734
0.196691056124671,-0.018294095993042
0.196731477991314,-0.00914692878723145
0.19676913287243,0
0.196804115586277,0.00914692878723145
0.196836511120196,0.0182938575744629
0.196866397047683,0.0274410247802734
0.196893840988448,0.0365879535675049
0.196918905743795,0.0457348823547363
0.196941646540456,0.0548818111419678
0.196950003504753,0.0586117864859008
NaN,NaN
0.196950003504753,0.234546810287976
0.196942492643911,0.237821578979492
0.196919131159366,0.246968507766724
0.196893227610464,0.256115436553955
0.196864698280652,0.265262603759766
0.196833452393081,0.274409532546997
0.196799387188574,0.283556461334229
0.196762389554505,0.29270339012146
0.196722335255132,0.301850318908691
0.196679086309054,0.310997247695923
0.196632491514696,0.320144176483154
0.196613341569901,0.323665335302776
0.196585727852949,0.329291343688965
0.196538050265132,0.338438272476196
0.196487351677298,0.347585201263428
0.19643352085622,0.356732130050659
0.196376436050855,0.36587929725647
0.196315970866859,0.375026226043701
0.196276679635048,0.380664827541729
0.196253847861075,0.384173154830933
0.196191465203217,0.393320083618164
0.196125809167214,0.402467250823975
0.196056763401521,0.411614179611206
0.19598419745966,0.420761108398438
0.195940002799034,0.426086590994319
0.195909918634666,0.429908037185669
0.195834890831442,0.439055204391479
0.195756368466165,0.448202133178711
0.195674221004707,0.457349061965942
0.195603340864182,0.464908721258733
0.195589151751555,0.466495990753174
0.195504456172749,0.475643157958984
0.195416120566286,0.484790086746216
0.195324011091576,0.493937015533447
0.195266678929329,0.49942005531807
0.195229842228213,0.503083944320679
0.195134666075081,0.512231111526489
0.195035654463283,0.521378040313721
0.194932665285084,0.530524969100952
0.194930016994476,0.530753356751979
0.194830353076923,0.539671897888184
0.194724232695266,0.548819065093994
0.194614048579112,0.557965993881226
0.194593340158463,0.559635556486286
0.194503477592822,0.567112922668457
0.194389694954653,0.576259851455688
0.194271722323152,0.585407018661499
0.194256663322449,0.58654333991111
0.194153710799398,0.59455394744873
0.194032117276858,0.603700876235962
0.193920001387596,0.611854158661551
0.193906690696429,0.612847805023193
0.193781009510243,0.621994972229004
0.193650993216916,0.631141901016235
0.193583339452744,0.635766099039698
0.19351886469886,0.640288829803467
0.193384753901449,0.649435758590698
0.193246677517891,0.658547026015508
0.193246149071488,0.65858268737793
0.193107526198552,0.667729616165161
0.192964350344714,0.676876544952393
0.192910000681877,0.680260434204465
0.192819590151719,0.686023712158203
0.192672036202681,0.695170640945435
0.192573338747025,0.701119838269893
0.192521272296351,0.704317569732666
0.192368648295169,0.713464736938477
0.192236676812172,0.721144949670068
0.192211979325743,0.722611427307129
0.192054510088252,0.731758594512939
0.191900014877319,0.740467154558804
0.191892372802431,0.740905284881592
0.191729563441112,0.750052452087402
0.191563338041306,0.7591153250957
0.19156182077685,0.759199619293213
0.191393974032584,0.768346309661865
0.191226676106453,0.777199290790801
0.191221196032523,0.777493476867676
0.19104753443835,0.786640167236328
0.1908900141716,0.794707247280127
0.190869275094418,0.795787334442139
0.190690173007265,0.804934501647949
0.190553337335587,0.811742398909819
0.190506925080184,0.814081192016602
0.190321623953663,0.823228359222412
0.190216675400734,0.828287575033891
0.190133017854555,0.832375526428223
0.189941610301898,0.841522216796875
0.18987999856472,0.844405988374474
0.189748036152579,0.850669384002686
0.189550524426685,0.859816074371338
0.189543336629868,0.860143241681148
0.189351930298032,0.868963241577148
0.189206674695015,0.875496449141536
0.189149225853986,0.878110408782959
0.188944215540179,0.887257099151611
0.188870012760162,0.89050131073519
0.188736598805421,0.896404266357422
0.188533335924149,0.905193514902633
0.18852513120135,0.905551433563232
0.188312009903643,0.914698123931885
0.188196673989296,0.919541498959642
0.188095303627692,0.923845291137695
0.187875302139946,0.932991981506348
0.187860012054443,0.93361748058917
0.187653646299367,0.942139148712158
0.187523350119591,0.947407328077155
0.187428277700192,0.951286315917969
0.187199569914078,0.960433006286621
0.187186673283577,0.960940832853453
0.186969123701004,0.969580173492432
0.186849996447563,0.974217176180942
0.18673507580551,0.978727340698242
0.186513334512711,0.98726080106428
0.186497519787634,0.987874031066895
0.186258007707701,0.997021198272705
0.186176672577858,1.00007136180112
0.18601528654171,1.00616788864136
0.185840010643005,1.0126668992008
0.185769078235912,1.01531505584717
0.185519755007614,1.02446222305298
0.185503333806992,1.02505595201461
0.185268556064688,1.03360891342163
0.185166671872139,1.0372553226833
0.185013639973605,1.04275608062744
0.184830009937286,1.04924342936939
0.184755295014069,1.05190300941467
0.184493933904714,1.0610499382019
0.184493348002434,1.06107017255543
0.184230264220667,1.07019686698914
0.18415667116642,1.07270826164358
0.18396321256256,1.07934379577637
0.183820009231567,1.08417692420976
0.183692806968618,1.0884907245636
0.183483347296715,1.09548272797449
0.183419130901383,1.09763789176941
0.183146670460701,1.10664134852705
0.183142343259281,1.10678482055664
0.182862910553998,1.11593174934387
0.182810008525848,1.1176380258581
0.182580215524872,1.12507891654968
0.182473331689835,1.12848943980332
0.182294203367432,1.13422560691833
0.182136669754982,1.13919812549488
0.182004866308588,1.14337277412415
0.181800007820129,1.14977056535939
0.18171232637843,1.1525194644928
0.181463345885277,1.16021805506886
0.181416625028961,1.16166663169861
0.181126669049263,1.17053601488723
0.181117603914731,1.17081379890442
0.180815465964325,1.17996048927307
0.18079000711441,1.18072152073032
0.180510332696261,1.18910765647888
0.180453345179558,1.19079473722429
0.180201683384711,1.19825482368469
0.180116683244705,1.20074322005232
0.179889643911108,1.20740151405334
0.179780006408691,1.21057772125154
0.17957418434933,1.21654868125916
0.179443329572678,1.22029976155904
0.17925570340096,1.22569537162781
0.179106667637825,1.22993120706654
0.178933746925304,1.23484253883362
0.178770005702972,1.2394403188958
0.178608148771174,1.24398970603943
0.17843334376812,1.24884850748801
0.178279287269175,1.25313639640808
0.178096666932106,1.25816413278241
0.17794699872836,1.26228356361389
0.177760004997253,1.26737574907393
0.17761124492126,1.2714307308197
0.177423343062401,1.27649966674494
0.177272194424422,1.28057742118835
0.177086681127548,1.28553171416513
0.176929663740703,1.28972458839417
0.176750004291534,1.29447478889751
0.176583506442407,1.29887127876282
0.176413342356682,1.30332140844529
0.17623365065551,1.30801844596863
0.176076665520668,1.31208354662369
0.175880559174174,1.31716561317444
0.175740003585815,1.32077482485678
0.175523800190739,1.32631230354309
0.175403341650963,1.32937016506764
0.17516335685589,1.3354594707489
0.175066664814949,1.33789169776851
0.174799374932274,1.34460663795471
0.174730002880096,1.34633477783212
0.174431766187535,1.35375332832336
0.174393340945244,1.35470135992882
0.174060127708761,1.36290049552917
0.174056679010391,1.36298468454045
0.173720002174377,1.37121141196518
0.173685686184547,1.37204718589783
0.173383340239525,1.37935465655174
0.173307107539063,1.38119435310364
0.173046678304672,1.3874325591867
0.172924922572242,1.39034152030945
0.17271001636982,1.39543936216188
0.172539045961008,1.3994882106781
0.172373339533806,1.40338511238048
0.17214912750173,1.40863537788391
0.172036662697792,1.41125126400147
0.171755286351836,1.41778206825256
0.171700000762939,1.41905703139234
0.171363338828087,1.42679677774335
0.171357571255101,1.42692923545837
0.171026676893234,1.43448141439011
0.170956561310426,1.43607640266418
0.17069000005722,1.44210419909236
0.170551579003656,1.44522309303284
0.170353338122368,1.44966425318051
0.170142452122251,1.45437026023865
0.170016676187515,1.45716161365774
0.169729228528441,1.46351742744446
0.169680014252663,1.46459992228137
0.169343337416649,1.47198872535127
0.169312464736175,1.47266411781311
0.169006675481796,1.47932015175664
0.168891712361521,1.48181128501892
0.168669998645782,1.48659295302488
0.168466741642636,1.49095797538757
0.16833333671093,1.49380997348141
0.168037669963891,1.50010514259338
0.167996674776077,1.50097425591425
0.167659997940063,1.50808712038148
0.167604645275916,1.50925230979919
0.167323336005211,1.51515011577052
0.167167726844102,1.51839900016785
0.166986674070358,1.52216483788016
0.166726166976481,1.52754616737366
0.166650012135506,1.5291137912851
0.166313335299492,1.53602390666754
0.166280635923709,1.53669333457947
0.165976673364639,1.5428955596449
0.16583132518971,1.54584002494812
0.165640011429787,1.54970407942019
0.165377228097733,1.55498719215393
0.165303349494934,1.55646834584228
0.16496667265892,1.56318482186411
0.164918968847307,1.56413388252258
0.164629995822906,1.5698684041227
0.164456804348775,1.57328104972839
0.164293333888054,1.57649476659164
0.163989834303452,1.5824282169342
0.163956671953201,1.5830752192153
0.163620010018349,1.58961928493274
0.163518898856283,1.59157490730286
0.163283333182335,1.59612282355406
0.16304345661508,1.60072207450867
0.162946671247482,1.60257495562241
0.16261000931263,1.60898721729959
0.162563455397472,1.60986924171448
0.162273347377777,1.61535865341948
0.162078976027513,1.61901593208313
0.161936670541763,1.62169089585608
0.161600008606911,1.62797247125209
0.161589761847322,1.62816309928894
0.161263331770897,1.63423133856794
0.161096532821099,1.63730978965759
0.160926669836044,1.64044334421579
0.160598234393643,1.6464569568634
0.160590007901192,1.64660754156956
0.160253331065178,1.65274846787056
0.160095688659396,1.65560364723206
0.159916669130325,1.65884628234851
0.159588031976119,1.66475081443787
0.159580007195473,1.66489503225928
0.15924334526062,1.67092924994035
0.159076378874483,1.67389750480652
0.158906668424606,1.67691616331819
0.158570006489754,1.68285020586872
0.158558961071782,1.68304467201233
0.158233344554901,1.68878232908706
0.15803783207634,1.69219183921814
0.157896682620049,1.69465608802804
0.157560005784035,1.70049379349692
0.157511077660788,1.70133852958679
0.157223328948021,1.70631323896471
0.156979761128539,1.7104856967926
0.156886667013168,1.7120831194393
0.156550005078316,1.71783086980062
0.156443661725648,1.71963238716125
0.156213343143463,1.72354161604239
0.155901890316074,1.72877955436707
0.155876666307449,1.72920473220276
0.155540004372597,1.73485681731615
0.155355747396561,1.73792624473572
0.155203342437744,1.74047155628217
0.154866680502892,1.74604445419005
0.154804254526378,1.74707341194153
0.154530003666878,1.75160650969128
0.154247574390966,1.75622057914734
0.154193341732025,1.75710933887725
0.153856664896011,1.76260849726817
0.153686021504988,1.76536726951599
0.153520002961159,1.76806043212363
0.153183341026306,1.77348294857308
0.153118886884325,1.7745144367218
0.152846664190292,1.7788868859795
0.152546422459893,1.78366112709045
0.15251000225544,1.78424258370245
0.152173340320587,1.78959552573619
0.151968994801039,1.79280829429626
0.151836678385735,1.79489758127475
0.151500001549721,1.80017880373956
0.151385887541537,1.80195546150208
0.151163339614868,1.80543614784446
0.150826677680016,1.81064548206214
0.150797065002608,1.81110215187073
0.150490015745163,1.81586034441963
0.150203154002443,1.82024931907654
0.150153338909149,1.82101549987096
0.149816662073135,1.82617005148253
0.149603639900542,1.82939648628235
0.149480000138283,1.83127959082515
0.14914333820343,1.83637141681504
0.148998451060368,1.838543176651
0.148806676268578,1.8414345428963
0.148469999432564,1.84646447658728
0.148387323915883,1.84769034385681
0.148133337497711,1.85147971510393
0.147796675562859,1.85644902479861
0.147770270334608,1.85683703422546
0.147460013628006,1.86142557331537
0.14714770660279,1.86598420143127
0.147123336791992,1.86634240331678
0.14678667485714,1.87126690928943
0.146519079205713,1.87513136863708
0.146449998021126,1.87613623762984
0.146113336086273,1.88100771228502
0.145884730225962,1.88427805900574
0.145776674151421,1.88583555529746
0.145439997315407,1.89065264641123
0.145244083337155,1.89342522621155
0.145103335380554,1.89543296792761
0.144766673445702,1.90019803288922
0.144597223608805,1.90257239341736
0.144430011510849,1.90493484700898
0.144093334674835,1.90965227367198
0.143944379009817,1.91171908378601
0.143756672739983,1.91434595264619
0.143419995903969,1.91900857441423
0.143284909633754,1.92086625099182
0.143083348870277,1.92366300412722
0.142746672034264,1.92828277391542
0.142619529390712,1.93001294136047
0.142410010099411,1.9328908487625
0.142073333263397,1.93746001910704
0.141947232670006,1.93916010856628
0.141736671328545,1.94202662040105
0.141400009393692,1.94655588134712
0.141268654377408,1.94830727577209
0.141063332557678,1.95107280321535
0.140726670622826,1.95555971326948
0.140583305342777,1.95745396614075
0.140390008687973,1.96003480831055
0.14005334675312,1.96448088413799
0.139891277632922,1.96660113334656
0.139716669917107,1.9689104883274
0.139380007982254,1.97331853473223
0.1391924515123,1.97574782371521
0.13904333114624,1.97770125495231
0.138706684112549,1.98207155700063
0.138486598000173,1.98489499092102
0.138370007276535,1.98640850559312
0.138033330440521,1.99074292206943
0.137773874376761,1.99404215812683
0.137696668505669,1.9950359878108
0.137360006570816,1.99933556884049
0.137053881696627,2.00318884849548
0.137023344635963,2.00357809549781
0.13668666779995,2.00784838282786
0.136350005865097,2.012048983625
0.136326896353238,2.01233601570129
0.136013329029083,2.01628140986467
0.135676681995392,2.02044944060278
0.135592545617961,2.0214831829071
0.135340005159378,2.02462802209518
0.135003343224525,2.02877159390204
0.134850698684016,2.03062987327576
0.134666666388512,2.03290177230632
0.134330004453659,2.03701497906474
0.134101252435188,2.03977704048157
0.133993342518806,2.04109882288301
0.133656665682793,2.04518643467003
0.133344173999891,2.04892373085022
0.13332000374794,2.04921717725457
0.132983341813087,2.05327750512972
0.132646679878235,2.0572757960697
0.132579280711957,2.05807089805603
0.132310003042221,2.06129645221364
0.131973341107368,2.06526867339523
0.131806446415073,2.06721806526184
0.131636664271355,2.06923281514825
0.131300017237663,2.07318732736023
0.131025573540819,2.07636475563049
0.130963340401649,2.07709726730379
0.130626663565636,2.08103215004887
0.130290001630783,2.08490024506695
0.130236422482844,2.0855119228363
0.12995333969593,2.08879863844749
0.129616677761078,2.09265161758486
0.129439324629493,2.09465909004211
0.129280000925064,2.09649421193089
0.128943338990211,2.10032656429935
0.12863320997448,2.10380578041077
0.128606662154198,2.10410908720079
0.128270015120506,2.10792793789944
0.127933338284492,2.11168796284205
0.127818979015089,2.11295294761658
0.12759667634964,2.11545788472188
0.127259999513626,2.11920002667439
0.126995530953113,2.12209963798523
0.126923337578773,2.12290650382405
0.126586675643921,2.1266399681561
0.126249998807907,2.13030820928667
0.126163169382339,2.13124680519104
0.125913336873055,2.13400115150451
0.125576674938202,2.13766176213362
0.125321847829179,2.14039397239685
0.125240013003349,2.14128955030661
0.124903336167336,2.14494107209413
0.124566674232483,2.14853112985731
0.12447123896811,2.1495406627655
0.12423000484705,2.15214645100896
0.123893342912197,2.15572926293442
0.123611186158928,2.15868782997131
0.123556673526764,2.15927193738795
0.12321999669075,2.16284851771084
0.122883342206478,2.16636897449924
0.122741534519226,2.16783499717712
0.122546665370464,2.16989507017859
0.122210003435612,2.17341097264061
0.121873334050179,2.17686270307995
0.121861667414101,2.17698168754578
0.121536672115326,2.18037269258117
0.121200002729893,2.18382469772474
0.120972201046984,2.18612885475159
0.12086334079504,2.18725643536349
0.120526671409607,2.19071035356989
0.120190009474754,2.19409983583145
0.120072228081521,2.19527554512024
0.119853340089321,2.19751463906642
0.119516663253307,2.20090803446964
0.119180008769035,2.20424195475806
0.119161645091649,2.20442271232605
0.118843331933022,2.20763564161831
0.118506669998169,2.21097355155964
0.118240785733372,2.21356987953186
0.118170000612736,2.2142792996942
0.117833338677883,2.21762129557256
0.11749666929245,2.22090778745618
0.11730888902648,2.22271656990051
0.117160007357597,2.22418952453855
0.116823337972164,2.22748140594226
0.116486676037312,2.23071198905032
0.116365485783357,2.23186373710632
0.116150006651878,2.23396884577665
0.115813329815865,2.2372093385155
0.115476675331593,2.24039256831214
0.115410704255936,2.24101090431213
0.115139998495579,2.2436211123182
0.114803336560726,2.24681469609795
0.114466667175293,2.24994983858618
0.114444196295255,2.25015759468079
0.11413000524044,2.25314847242284
0.113793335855007,2.25629663502211
0.113465746406098,2.2593047618866
0.113456673920155,2.25939063366075
0.113120004534721,2.26255226847089
0.112783342599869,2.2656575466742
0.112474997524332,2.26845145225525
0.112446673214436,2.26871627752365
0.112109996378422,2.27183815676643
0.11177334189415,2.27490111782387
0.111471585538637,2.27759861946106
0.111436665058136,2.27792106416424
0.111100003123283,2.28100361826849
0.11076333373785,2.28402639860533
0.110455322454952,2.28674578666687
0.110426671802998,2.28700727814969
0.110090002417564,2.29005071538836
0.109753340482712,2.29303773944194
0.109425387234665,2.29589247703552
0.109416671097279,2.29597100941579
0.109080009162426,2.2989834623757
0.108743339776993,2.3019364103218
0.108406662940979,2.30483322309855
0.108382461534589,2.30503964424133
0.108070008456707,2.30779983665248
0.107733331620693,2.31072036898552
0.107396669685841,2.3135821967562
0.10732492164348,2.31418681144714
0.107060000300407,2.31650196308855
0.106723338365555,2.31939081940696
0.106386668980122,2.32222383445866
0.106253245438895,2.3233335018158
0.106049999594688,2.3250887920988
0.105713337659836,2.32795170422449
0.105376668274403,2.33075816052639
0.10516677086019,2.33248066902161
0.10504000633955,2.33356232891668
0.104703336954117,2.33639959473112
0.104366667568684,2.33917920479698
0.104064888492131,2.34162735939026
0.104030005633831,2.34192198870939
0.103693336248398,2.3447352648116
0.103356674313545,2.34749323631557
0.103019997477531,2.35019430051151
0.102947012067427,2.35077452659607
0.102683335542679,2.35295938238184
0.102346666157246,2.35569422793028
0.102010004222393,2.35837745769242
0.101813140973183,2.35992169380188
0.10167333483696,2.36106685571841
0.101336672902107,2.36378741537602
0.101000003516674,2.36645171802957
0.100663334131241,2.36905880648428
0.100662088465473,2.36906838417053
0.100326672196388,2.37176375210985
0.099990002810955,2.37441361797734
0.0996533408761024,2.3770086741222
0.0994943842799783,2.37821555137634
0.0993166714906693,2.37962841217373
0.0989800021052361,2.38226572942222
0.0986433327198029,2.38484597098946
0.0983079081877037,2.38736271858215
0.0983066707849503,2.38737245724404
0.0979700013995171,2.39000164890912
0.0976333394646645,2.3925727557797
0.0972966700792313,2.3950895762867
0.097103455873703,2.39650940895081
0.0969600006937981,2.39761724112065
0.0966233387589455,2.40018352111181
0.0962866693735123,2.40269138711621
0.0959500074386597,2.40514776287198
0.0958794939062662,2.40565657615662
0.0956133380532265,2.40767781078579
0.0952766686677933,2.4101798264837
0.0949399992823601,2.41263150644529
0.0946355111420875,2.41480326652527
0.0946033373475075,2.41504536310629
0.0942666679620743,2.41755072514504
0.0939300060272217,2.42000184270676
0.0935933366417885,2.42239650725443
0.0933710928012706,2.42395043373108
0.0932566672563553,2.42479598262847
0.0929200053215027,2.42724869464366
0.0925833359360695,2.42964636913838
0.0922466740012169,2.4319874768188
0.0920848077488906,2.43309760093689
0.0919100046157837,2.43436711856633
0.0915733352303505,2.43676946764488
0.0912366658449173,2.43911719893678
0.0909000039100647,2.44141303616287
0.0907762615442998,2.44224429130554
0.0905633345246315,2.44376244252993
0.0902266725897789,2.44611848328854
0.0898900032043457,2.44842026578038
0.0895533338189125,2.45067174636595
0.0894440829561634,2.45139145851135
0.0892166718840599,2.45298578559055
0.0888800024986267,2.45530102410435
0.0885433405637741,2.45756082718721
0.0882066711783409,2.45976738138596
0.0880874244565403,2.46053814888
0.0878700017929077,2.46203687336199
0.0875333324074745,2.4643130953668
0.0871966704726219,2.46653419450178
0.0868600010871887,2.46870608148857
0.086705481582156,2.46968531608582
0.0865233391523361,2.47092025013952
0.0861866697669029,2.47316125180202
0.0858500003814697,2.47535107010943
0.0855133384466171,2.47748462529171
0.0852968991442897,2.47883200645447
0.0851766690611839,2.47963478730903
0.0848400071263313,2.48184217328348
0.0845033377408981,2.48399817520785
0.0841666683554649,2.48610297588923
0.0838594690530083,2.48797917366028
0.0838299989700317,2.48817291915839
0.0834933370351791,2.4903597840832
0.0831566676497459,2.49248831829288
0.0828200057148933,2.49456426153733
0.0824833363294601,2.49659045993305
0.0823930539677338,2.49712586402893
0.0821466669440269,2.49870347761108
0.0818100050091743,2.50081349722282
0.0814733356237411,2.50286524632591
0.0811366736888885,2.50486790930048
0.0808955358650313,2.50627303123474
0.0808000043034554,2.50687655052349
0.0804633349180222,2.50896777382054
0.080126665532589,2.51100410844793
0.0797900035977364,2.51299098857905
0.0794533342123032,2.51492081121965
0.079365232932589,2.51541972160339
0.0791166722774506,2.51695124485739
0.0787800028920174,2.51897506681813
0.0784433335065842,2.52094615394862
0.0781066715717316,2.52286542138071
0.0778004337672842,2.5245668888092
0.0777700021862984,2.52475171937063
0.0774333402514458,2.52676753106602
0.0770966708660126,2.52873410953254
0.0767600014805794,2.53064212849825
0.0764233320951462,2.53249991106654
0.0761988908052444,2.53371405601501
0.0760866701602936,2.53438078286968
0.0757500007748604,2.53634190528544
0.0754133388400078,2.53824859470647
0.0750766694545746,2.54010528204088
0.0747400000691414,2.54190773117263
0.0745584175149177,2.54286074638367
0.0744033381342888,2.54375886960365
0.0740666687488556,2.54567329896595
0.073730006814003,2.54752858932853
0.0733933374285698,2.54932987563947
0.0730566680431366,2.55108921519509
0.0728765270710666,2.55200791358948
0.0727199986577034,2.5528935985327
0.0723833367228508,2.55475986513294
0.0720466673374176,2.55656928257669
0.0717099979519844,2.55833338452624
0.0713733360171318,2.56004099742911
0.0711489574460198,2.56115460395813
0.0710366666316986,2.56177694444347
0.070700004696846,2.56360947716859
0.0703633353114128,2.56538372901931
0.0700266733765602,2.56710528386193
0.069690003991127,2.56877811895849
0.0693746552795403,2.57030177116394
0.0693533420562744,2.57041752818695
0.0690166652202606,2.57222077351787
0.068680003285408,2.57396588062901
0.0683433338999748,2.57565683857464
0.0680066645145416,2.57729782936504
0.067670002579689,2.57888610238028
0.067548764296846,2.57944893836975
0.0673333331942558,2.58058154918463
0.0669966712594032,2.58230690306197
0.06666000187397,2.58397028686464
0.0663233399391174,2.58558775023286
0.0659866705536842,2.58715447729933
0.0656669682802114,2.5885956287384
0.0656500086188316,2.5886829805347
0.0653133317828178,2.59039616158138
0.0649766698479652,2.59204840823665
0.064640000462532,2.5936460380025
0.0643033310770988,2.59519431940824
0.0639666691422462,2.59669421244077
0.063724859371927,2.59774279594421
0.063629999756813,2.59821755665042
0.0632933378219604,2.59987105953639
0.0629566684365273,2.60145847397049
0.0626200065016747,2.6030027576901
0.0622833371162415,2.60449256286764
0.0619466714560986,2.60593212939246
0.0617173390618491,2.60688948631287
0.0616099983453751,2.607411807456
0.0612733326852322,2.60901308854669
0.0609366670250893,2.61055142693398
0.0606000013649464,2.61204127611123
0.0602633357048035,2.61347695240759
0.0599266700446606,2.61487263656939
0.0596355532679488,2.61603665351868
0.0595900043845177,2.61625184429167
0.0592533349990845,2.6178123429629
0.0589166693389416,2.61932101898368
0.0585800036787987,2.62076627961837
0.0582433380186558,2.62216445114744
0.0579066649079323,2.62351557581203
0.0575699992477894,2.6248187085167
0.057474532293678,2.62518382072449
0.0572333335876465,2.62628664835932
0.0568966679275036,2.62776087727865
0.0565600022673607,2.62918054739579
0.0562233366072178,2.63054898979099
0.0558866709470749,2.63186940228363
0.0555500015616417,2.63313649235369
0.0552239203116121,2.63433051109314
0.0552133359014988,2.63437777388077
0.0548766702413559,2.63584556616626
0.054540004581213,2.63725572968145
0.0542033314704895,2.63861198315512
0.0538666658103466,2.63990926876911
0.0535300001502037,2.64116035251404
0.0531933344900608,2.64236298689782
0.0528714065879543,2.64347767829895
0.0528566688299179,2.64354117273509
0.052520003169775,2.64495765198494
0.0521833337843418,2.6463143024066
0.0518466681241989,2.64761867557886
0.0515099987387657,2.64886261671723
0.0511733330786228,2.65006088021413
0.0508366674184799,2.65121079903226
0.050500001758337,2.65231632355675
0.0504045607144959,2.65262484550476
0.0501633360981941,2.65361507322177
0.0498266704380512,2.65493671559105
0.049490001052618,2.65619908435821
0.0491533353924751,2.65740729791804
0.0488166697323322,2.65856560037339
0.048480000346899,2.65967163766678
0.0481433346867561,2.66073965909363
0.0478066690266132,2.66176787573321
0.0478054447743026,2.66177153587341
0.04746999964118,2.66308134711689
0.0471333339810371,2.66433348730908
0.0467966683208942,2.66552387083334
0.0464600026607513,2.66665916631946
0.0461233370006084,2.66775096506126
0.0457866676151752,2.66878836766225
0.0454500019550323,2.66978817746104
0.0451133362948895,2.6707454689062
0.0450509363656928,2.67091870307922
0.0447766669094563,2.67195170246953
0.0444400012493134,2.67316954272885
0.0441033355891705,2.67430808580466
0.0437666662037373,2.67539656083662
0.0434300005435944,2.67642775542215
0.0430933348834515,2.67742206195897
0.0427566692233086,2.67836449528978
0.0424200035631657,2.67926775659834
0.0421106555152938,2.68006539344788
0.0420833341777325,2.68016652118803
0.0417466685175896,2.68136626776227
0.0414100028574467,2.68250891955869
0.0410733334720135,2.68358718633574
0.0407366678118706,2.68459429344168
0.0404000021517277,2.68556041551089
0.0400633327662945,2.68646350145766
0.0397266671061516,2.68734010046783
0.0393900014460087,2.68816657832956
0.0390533357858658,2.68896745700204
0.0389473079643273,2.68921256065369
0.0387166701257229,2.69002282609467
0.0383800007402897,2.69111389646267
0.0380433350801468,2.69215054620354
0.0377066694200039,2.69313723671961
0.0373700000345707,2.69405517858617
0.0370333343744278,2.69491528335058
0.0366966687142849,2.69574579888659
0.0363599993288517,2.69652351645678
0.0360233336687088,2.69726242756539
0.0356866680085659,2.69796557925663
0.0354916042140625,2.6983597278595
0.035350002348423,2.69883958634779
0.0350133366882801,2.69992250256076
0.0346766710281372,2.70091701259274
0.034340001642704,2.70184294043104
0.0340033322572708,2.70272347885572
0.0336666665971279,2.7035303005026
0.033330000936985,2.70429017204363
0.0329933352768421,2.70503362112267
0.0326566658914089,2.70568739043342
0.032320000231266,2.70633358224656
0.0319833345711231,2.70695323307462
0.0316529034602421,2.70750641822815
0.0316466689109802,2.70752695827427
0.0313100032508373,2.70862621378644
0.0309733357280493,2.70962301578186
0.0306366663426161,2.71052592884971
0.0303000006824732,2.71134743649206
0.0299633350223303,2.71211797939359
0.0296266674995422,2.71282660280733
0.0292900018393993,2.7134804889486
0.0289533324539661,2.71410246669045
0.0286166667938232,2.71467607285156
0.0282800011336803,2.71522363125538
0.0279433354735374,2.71573491270642
0.0276066679507494,2.71621435083154
0.0272885343452933,2.71665358543396
0.0272700022906065,2.71671994940401
0.0269333329051733,2.71781758306263
0.0265966672450304,2.718791133981
0.0262600015848875,2.71966335700218
0.0259233340620995,2.72043714759285
0.0255866665393114,2.72110574646334
0.0252500008791685,2.72177384317122
0.0249133352190256,2.72232835288989
0.0245766676962376,2.72283600259303
0.0242400001734495,2.72334219886207
0.0239033345133066,2.72378099597437
0.0235666669905186,2.72420966966741
0.0232300013303757,2.72462124950007
0.0228933338075876,2.72495228605016
0.0225566681474447,2.72529507386304
0.0222200006246567,2.72565893609394
0.0220716386654619,2.72580075263977
0.0218833331018686,2.72672381313569
0.0215466674417257,2.72799012001525
0.0212100017815828,2.72899994715838
0.0208733342587948,2.72975659974014
0.0205366667360067,2.73046204676995
0.0202000010758638,2.73101823094865
0.0198633335530758,2.7314728885502
0.0195266678929329,2.73190775738742
0.0191900003701448,2.7322932113794
0.0188533347100019,2.73258740124218
0.0185166671872139,2.73290844528141
0.0181799996644258,2.73320573789631
0.017843334004283,2.73345602143178
0.0175066683441401,2.73365931739974
0.017170000821352,2.7338865416177
0.016833333298564,2.73408593108993
0.0164966676384211,2.73427709733049
0.016160000115633,2.73445302731282
0.0158233344554901,2.73465106060224
0.0154866678640246,2.73479579630947
0.0152085512147649,2.73494744300842
0.0154866678640246,2.73558405904106
0.0158233344554901,2.73601659242209
0.016160000115633,2.73648522764012
0.0164966676384211,2.73675311757373
0.016833333298564,2.73697535271915
0.017170000821352,2.73715469422548
0.0175066683441401,2.73730741214752
0.017843334004283,2.73737424247119
0.0181799996644258,2.73743785325795
0.0185166671872139,2.73752965767418
0.0188533347100019,2.73758631187348
0.0191900003701448,2.73757194667929
0.0195266678929329,2.7375987958217
0.0198633335530758,2.7376129936014
0.0202000010758638,2.73758251833099
0.0205366667360067,2.73755361913969
0.0208733342587948,2.73755399807025
0.0212100017815828,2.73750164191569
0.0215466674417257,2.73746291399002
0.0218833331018686,2.73741692616591
0.0222200006246567,2.73736686069643
0.0225566681474447,2.73735135848736
0.0228933338075876,2.73727648076283
0.0232300013303757,2.73717433425421
0.0235666669905186,2.7371120916276
0.0239033345133066,2.73704881925841
0.0242400001734495,2.73694877794577
0.0245766676962376,2.73688811761058
0.0249133352190256,2.73678852889189
0.0252500008791685,2.7366744911832
0.0255866665393114,2.73662044033585
0.0259233340620995,2.73650608251509
0.0262600015848875,2.73640936540314
0.0265966672450304,2.73630895043239
0.0269333329051733,2.73620321635337
0.0272700022906065,2.73609660780875
0.0276066679507494,2.73598862032105
0.0279433354735374,2.73587170610844
0.0282800011336803,2.73575219148208
0.0286166667938232,2.73563848961449
0.0289533324539661,2.73550796042521
0.0292900018393993,2.73539223126579
0.0296266674995422,2.73525962017869
0.0299633350223303,2.73513045955916
0.0303000006824732,2.73501160863964
0.0304515002295375,2.73494744300842
0.0306366663426161,2.7347833099023
0.0309733357280493,2.73451020723136
0.0313100032508373,2.73425826297333
0.0316466689109802,2.73400605902055
0.0319833345711231,2.73375175753886
0.032320000231266,2.73350505801679
0.0326566658914089,2.73328088501752
0.0329933352768421,2.73301847702106
0.033330000936985,2.73282337824504
0.0336666665971279,2.7325923656806
0.0340033322572708,2.73236628359192
0.034340001642704,2.73215914856304
0.0346766710281372,2.73194060997096
0.0350133366882801,2.73170833981365
0.035350002348423,2.73150831983615
0.0356866680085659,2.731287984089
0.0360233336687088,2.73107608833439
0.0363599993288517,2.73085781702629
0.0366966687142849,2.73064750432968
0.0370333343744278,2.73044297350458
0.0373700000345707,2.73022387845673
0.0377066694200039,2.73001432368132
0.0380433350801468,2.72981207227132
0.0383800007402897,2.72960141822621
0.0387166701257229,2.72938144528978
0.0390533357858658,2.72917576560491
0.0393900014460087,2.72896897451169
0.0397266671061516,2.72875351304407
0.0400633327662945,2.72854368933605
0.0404000021517277,2.72832091889651
0.0407366678118706,2.72811224578053
0.0410733334720135,2.72788936697592
0.0414100028574467,2.72767569076095
0.0417466685175896,2.72746378725225
0.0420833341777325,2.72724423640053
0.0424200035631657,2.72702468523671
0.0427566692233086,2.72680279634884
0.0430933348834515,2.72658191072425
0.0434300005435944,2.7263660689195
0.0437666662037373,2.72614251077175
0.0441033355891705,2.72591838191724
0.0442731321829817,2.72580075263977
0.0444400012493134,2.72563918197639
0.0447766669094563,2.72532757587003
0.0451133362948895,2.72501395709895
0.0454500019550323,2.72470257211037
0.0457866676151752,2.7243956383859
0.0461233370006084,2.72408812300398
0.0464600026607513,2.72378751200869
0.0467966683208942,2.7234829713304
0.0471333339810371,2.72318271525451
0.04746999964118,2.72288371634524
0.0478066690266132,2.72258741120502
0.0481433346867561,2.72229288930603
0.048480000346899,2.722001861187
0.0488166697323322,2.72170274078319
0.0491533353924751,2.72140924159916
0.049490001052618,2.72111590140108
0.0498266704380512,2.72082378464456
0.0501633360981941,2.72053116877632
0.050500001758337,2.72024458799304
0.0508366674184799,2.71994976580317
0.0511733330786228,2.71965736678367
0.0515099987387657,2.71936531093583
0.0518466681241989,2.71907420557785
0.0521833337843418,2.71878579224184
0.052520003169775,2.71849428187784
0.0528566688299179,2.71820100885217
0.0531933344900608,2.7179098686861
0.0535300001502037,2.7176162050252
0.0538666658103466,2.71732252616334
0.0542033314704895,2.7170246345446
0.054540004581213,2.71673140913478
0.0546278304055981,2.71665358543396
0.0548766702413559,2.71638029572834
0.0552133359014988,2.71600683369191
0.0555500015616417,2.71564274477977
0.0558866709470749,2.71527363930112
0.0562233366072178,2.7149094708618
0.0565600022673607,2.71454888480601
0.0568966679275036,2.71418452738977
0.0572333335876465,2.71382173117072
0.0575699992477894,2.71347525539127
0.0579066649079323,2.71311715626732
0.0582433380186558,2.71275835237021
0.0585800036787987,2.71240627750736
0.0589166693389416,2.71204628991261
0.0592533349990845,2.71169570765896
0.0595900043845177,2.71134145277518
0.0599266700446606,2.71098686874867
0.0602633357048035,2.71063529902773
0.0606000013649464,2.71028105465944
0.0609366670250893,2.70992828543411
0.0612733326852322,2.70957174705862
0.0616099983453751,2.70921914179216
0.0619466714560986,2.70886904400483
0.0622833371162415,2.70851355451376
0.0626200065016747,2.70816286885108
0.0629566684365273,2.70781293098467
0.063244779737523,2.70750641822815
0.0632933378219604,2.70744569219295
0.063629999756813,2.70702536221485
0.0639666691422462,2.7066071064688
0.0643033310770988,2.70618733152322
0.064640000462532,2.70577280571493
0.0649766698479652,2.70535832250113
0.0653133317828178,2.70494301455795
0.0656500086188316,2.704533505166
0.0659866705536842,2.70412071105423
0.0663233399391174,2.70371262051842
0.06666000187397,2.70330225764017
0.0669966712594032,2.70289281866078
0.0673333331942558,2.70248839640015
0.067670002579689,2.70208061754259
0.0680066645145416,2.70167298808873
0.0683433338999748,2.70126635915122
0.068680003285408,2.700861342496
0.0690166652202606,2.70045401581269
0.0693533420562744,2.70005266527184
0.069690003991127,2.69964656983852
0.0700266733765602,2.69924126592046
0.0703633353114128,2.69883387933578
0.070700004696846,2.69842910016047
0.0707571589322977,2.6983597278595
0.0710366666316986,2.69797454990568
0.0713733360171318,2.69750692683009
0.0717099979519844,2.69704029420837
0.0720466673374176,2.69658054000137
0.0723833367228508,2.69611730778055
0.0727199986577034,2.69565974470567
0.0730566680431366,2.69519874102231
0.0733933374285698,2.69474239049414
0.073730006814003,2.69428050819611
0.0740666687488556,2.69382669355451
0.0744033381342888,2.69337196974798
0.0747400000691414,2.69291670963441
0.0750766694545746,2.69246177190139
0.0754133388400078,2.69200703272632
0.0757500007748604,2.69155392562361
0.0760866701602936,2.69110037472323
0.0764233320951462,2.69064705734804
0.0767600014805794,2.69019515328192
0.0770966708660126,2.68974069967014
0.0774333402514458,2.68929012797144
0.0774901557305771,2.68921256065369
0.0777700021862984,2.68878815556136
0.0781066715717316,2.68827886265728
0.0784433335065842,2.68777197764963
0.0787800028920174,2.68726583103784
0.0791166722774506,2.68676203933018
0.0794533342123032,2.68625824394547
0.0797900035977364,2.68575386723653
0.080126665532589,2.68525387412619
0.0804633349180222,2.68475339895877
0.0808000043034554,2.68425215654705
0.0811366736888885,2.68375427209031
0.0814733356237411,2.68325394328489
0.0818100050091743,2.68275624318293
0.0821466669440269,2.68225842465894
0.0824833363294601,2.6817597659936
0.0828200057148933,2.68126060316202
0.0831566676497459,2.68076454473851
0.0834933370351791,2.68026596011293
0.0836285985511022,2.68006539344788
0.0838299989700317,2.67973835101834
0.0841666683554649,2.67918683920868
0.0845033377408981,2.67863986364946
0.0848400071263313,2.67809239496448
0.0851766690611839,2.67754375718439
0.0855133384466171,2.67699854412291
0.0858500003814697,2.67645558759559
0.0861866697669029,2.67591305817972
0.0865233391523361,2.67537054133324
0.0868600010871887,2.67482755130052
0.0871966704726219,2.67428676747109
0.0875333324074745,2.67374677461626
0.0878700017929077,2.67320624958127
0.0882066711783409,2.67266744687373
0.0885433405637741,2.67212613731387
0.0888800024986267,2.67158676917549
0.0892166718840599,2.67104848132332
0.0892966136409282,2.67091870307922
0.0895533338189125,2.67046764362306
0.0898900032043457,2.66988096014452
0.0902266725897789,2.66929338874852
0.0905633345246315,2.66870640074921
0.0909000039100647,2.66812296698812
0.0912366658449173,2.6675367123343
0.0915733352303505,2.66695511096084
0.0919100046157837,2.66636886184934
0.0922466740012169,2.66578938242635
0.0925833359360695,2.66520565052202
0.0929200053215027,2.66462565410309
0.0932566672563553,2.66404759457149
0.0935933366417885,2.66346625441272
0.0939300060272217,2.66288699813835
0.0942666679620743,2.66230898320618
0.0945777993919885,2.66177153587341
0.0946033373475075,2.66172417480164
0.0949399992823601,2.6610964717188
0.0952766686677933,2.6604711142608
0.0956133380532265,2.65984520310232
0.0959500074386597,2.65922045727692
0.0962866693735123,2.65859890412704
0.0966233387589455,2.65797653254041
0.0969600006937981,2.65735490968294
0.0972966700792313,2.65673386366326
0.0976333394646645,2.6561145027621
0.0979700013995171,2.65549543252018
0.0983066707849503,2.65487788618193
0.0986433327198029,2.65425835149932
0.0989800021052361,2.65363835507775
0.0993166714906693,2.65302154712915
0.0995323159336265,2.65262484550476
0.0996533408761024,2.65238748893846
0.099990002810955,2.65172416379724
0.100326672196388,2.65106185200665
0.100663334131241,2.65039921226257
0.101000003516674,2.64973847978606
0.101336672902107,2.64907800869209
0.10167333483696,2.64842041315348
0.102010004222393,2.6477641181905
0.102346666157246,2.64710439385195
0.102683335542679,2.6464467384365
0.103019997477531,2.64579090295775
0.103356674313545,2.64513379349132
0.103693336248398,2.6444809053587
0.104030005633831,2.64382394330359
0.104207254798207,2.64347767829895
0.104366667568684,2.64314755149967
0.104703336954117,2.6424486219883
0.10504000633955,2.64174870965858
0.105376668274403,2.64105285416204
0.105713337659836,2.64035477064388
0.106049999594688,2.63966009193748
0.106386668980122,2.63896360178202
0.106723338365555,2.63826904382757
0.107060000300407,2.63757521621003
0.107396669685841,2.63688372201441
0.107733331620693,2.63619088042086
0.108070008456707,2.6354993462709
0.108406662940979,2.6348066238402
0.108637562950156,2.63433051109314
0.108743339776993,2.63410034034328
0.109080009162426,2.63336502108977
0.109416671097279,2.63263232337981
0.109753340482712,2.63189717843832
0.110090002417564,2.63116717071665
0.110426671802998,2.63043374889775
0.11076333373785,2.62970217162753
0.111100003123283,2.62897327044217
0.111436665058136,2.62824504745504
0.11177334189415,2.62751590546804
0.112109996378422,2.62678672476473
0.112446673214436,2.62605876266771
0.112783342599869,2.62533048777121
0.11285078853218,2.62518382072449
0.113120004534721,2.6245686649086
0.113456673920155,2.62379934427494
0.113793335855007,2.62303112579205
0.11413000524044,2.62226247677982
0.114466667175293,2.62149639012271
0.114803336560726,2.62072914307374
0.115139998495579,2.61996290141453
0.115476675331593,2.61919981401854
0.115813329815865,2.61843491016263
0.116150006651878,2.61767179077429
0.116486676037312,2.61690729933081
0.116823337972164,2.6161440324813
0.116870348958329,2.61603665351868
0.117160007357597,2.61534351661371
0.11749666929245,2.61454097107292
0.117833338677883,2.61373669495047
0.118170000612736,2.61293209558632
0.118506669998169,2.61213191008721
0.118843331933022,2.61133130877422
0.119180008769035,2.61053044179418
0.119516663253307,2.60973144141756
0.119853340089321,2.6089318372366
0.120190009474754,2.6081325402472
0.120526671409607,2.60733485141308
0.120713806868234,2.60688948631287
0.12086334079504,2.60651771076788
0.121200002729893,2.60567907779446
0.121536672115326,2.60484067133784
0.121873334050179,2.60400201232864
0.122210003435612,2.60316580236987
0.122546665370464,2.60232925657675
0.122883342206478,2.60149504790847
0.12321999669075,2.60065942054699
0.123556673526764,2.59982583385811
0.123893342912197,2.59899241039215
0.12423000484705,2.59815890089313
0.124397214006919,2.59774279594421
0.124566674232483,2.59730329101222
0.124903336167336,2.59642959910104
0.125240013003349,2.59555544989052
0.125576674938202,2.59468406405316
0.125913336873055,2.59381311207525
0.126249998807907,2.59294252275401
0.126586675643921,2.59207350457977
0.126923337578773,2.59120332305561
0.127259999513626,2.5903352428648
0.12759667634964,2.58946615009685
0.127933338284492,2.58859824489319
0.127934344290975,2.5885956287384
0.128270015120506,2.58768807686657
0.128606662154198,2.58678042864875
0.128943338990211,2.58587378010962
0.129280000925064,2.58496747043307
0.129616677761078,2.58406200188531
0.12995333969593,2.58315545037931
0.130290001630783,2.58225273275279
0.130626663565636,2.58134896190736
0.130963340401649,2.58044483151383
0.131300017237663,2.57954040954779
0.131333919574233,2.57944893836975
0.131636664271355,2.57860116512516
0.131973341107368,2.57765886322248
0.132310003042221,2.57671731317483
0.132646679878235,2.57577601599394
0.132983341813087,2.57483438116596
0.13332000374794,2.57389626041712
0.133656665682793,2.57295573317432
0.133993342518806,2.5720153128939
0.134330004453659,2.57107590343802
0.134607455630428,2.57030177116394
0.134666666388512,2.57013057334574
0.135003343224525,2.56915299751633
0.135340005159378,2.56817596933255
0.135676681995392,2.56720005792061
0.136013329029083,2.56622325465144
0.136350005865097,2.56524729906693
0.13668666779995,2.5642723238888
0.137023344635963,2.56329712512161
0.137360006570816,2.56232311226313
0.137696668505669,2.56134856319207
0.137763373749323,2.56115460395813
0.138033330440521,2.56034238437173
0.138370007276535,2.55932850583904
0.138706684112549,2.55831599783496
0.13904333114624,2.55730436393701
0.139380007982254,2.55629266842627
0.139716669917107,2.55528173127142
0.14005334675312,2.55427060644369
0.140390008687973,2.55326060263397
0.140726670622826,2.55224931162363
0.140806805550944,2.55200791358948
0.141063332557678,2.5512094421188
0.141400009393692,2.55016142494791
0.141736671328545,2.5491124081768
0.142073333263397,2.5480637222255
0.142410010099411,2.54701645960101
0.142746672034264,2.5459692030989
0.143083348870277,2.54492183305621
0.143419995903969,2.5438737232913
0.143746042911989,2.54286074638367
0.143756672739983,2.54282665659407
0.144093334674835,2.54174100830595
0.144430011510849,2.54065451108006
0.144766673445702,2.53957026156946
0.145103335380554,2.53848493443861
0.145439997315407,2.53740110034881
0.145776674151421,2.53631658708136
0.146113336086273,2.53523212921933
0.146449998021126,2.53414768960554
0.146584349689869,2.53371405601501
0.14678667485714,2.53304073689807
0.147123336791992,2.53191786805249
0.147460013628006,2.53079470786575
0.147796675562859,2.52967240369264
0.148133337497711,2.52854983223956
0.148469999432564,2.52742817129459
0.148806676268578,2.52630641009335
0.14914333820343,2.52518443903384
0.149328168074478,2.5245668888092
0.149480000138283,2.52404432676764
0.149816662073135,2.52288352874433
0.150153338909149,2.52172189484421
0.150490015745163,2.52056124921023
0.150826677680016,2.51940076463103
0.151163339614868,2.51824001888078
0.151500001549721,2.51707918840642
0.151836678385735,2.51591791759132
0.151980870834679,2.51541972160339
0.152173340320587,2.51473529926192
0.15251000225544,2.51353468747102
0.152846664190292,2.51233372506652
0.153183341026306,2.5111340277273
0.153520002961159,2.50993328918796
0.153856664896011,2.50873419983235
0.154193341732025,2.50753315657019
0.154530003666878,2.50633309749813
0.154546755147233,2.50627303123474
0.154866680502892,2.50509337259235
0.155203342437744,2.50385311210484
0.155540004372597,2.50261151063285
0.155876666307449,2.50137159053699
0.156213343143463,2.50012994326509
0.156550005078316,2.49889031269079
0.156886667013168,2.49764691536745
0.157027503741639,2.49712586402893
0.157223328948021,2.49638130357798
0.157560005784035,2.49509890745279
0.157896682620049,2.49381672219367
0.158233344554901,2.49253447180092
0.158570006489754,2.49125001274905
0.158906668424606,2.48996674881975
0.15924334526062,2.48868321492032
0.159427393442114,2.48797917366028
0.159580007195473,2.48737955628468
0.159916669130325,2.48605389389562
0.160253331065178,2.4847276648431
0.160590007901192,2.48340236587208
0.160926669836044,2.48207516996011
0.161263331770897,2.48074647310659
0.161600008606911,2.47941868397077
0.161748299564075,2.47883200645447
0.161936670541763,2.47806706268798
0.162273347377777,2.47669617005852
0.16261000931263,2.4753269910729
0.162946671247482,2.4739552695679
0.163283333182335,2.47258227790199
0.163620010018349,2.47120840254514
0.163956671953201,2.46983390329127
0.163992899785828,2.46968531608582
0.164293333888054,2.4684210246325
0.164629995822906,2.46700483858646
0.16496667265892,2.46558594779675
0.165303349494934,2.46416635833368
0.165640011429787,2.46274506891145
0.165976673364639,2.46132481738918
0.166162331717183,2.46053814888
0.166313335299492,2.45988201291062
0.166650012135506,2.45841532607424
0.166986674070358,2.4569502521592
0.167323336005211,2.45548112441527
0.167659997940063,2.45401129283796
0.167996674776077,2.45253970812568
0.168258663797696,2.45139145851135
0.16833333671093,2.45105591598321
0.168669998645782,2.44953869097453
0.169006675481796,2.448021262885
0.169343337416649,2.44650120849531
0.169680014252663,2.44497806000054
0.170016676187515,2.44345319532278
0.170283135602711,2.44224429130554
0.170353338122368,2.44191787362928
0.17069000005722,2.44034711648578
0.171026676893234,2.43877397471418
0.171363338828087,2.43719879152846
0.171700000762939,2.43562067524737
0.172036662697792,2.43404007933059
0.172236970111214,2.43309760093689
0.172373339533806,2.4324402692571
0.17271001636982,2.43081055115053
0.173046678304672,2.42917893471561
0.173383340239525,2.42754451405913
0.173720002174377,2.42590754271681
0.174056679010391,2.42426535942278
0.174121069830082,2.42395043373108
0.174393340945244,2.42258655614347
0.174730002880096,2.42089477437735
0.175066664814949,2.41919989322192
0.175403341650963,2.41750090380909
0.175740003585815,2.41579866811767
0.175936036359084,2.41480326652527
0.176076665520668,2.41407198293715
0.176413342356682,2.41231727195825
0.176750004291534,2.4105583655757
0.177086681127548,2.4087934785262
0.177423343062401,2.40702360989439
0.177682521156134,2.40565657615662
0.177760004997253,2.40523810065799
0.178096666932106,2.40341419222243
0.17843334376812,2.40158310109734
0.178770005702972,2.39974806023347
0.179106667637825,2.39790671890549
0.179360837684313,2.39650940895081
0.179443329572678,2.39604509389776
0.179780006408691,2.39414479914148
0.180116683244705,2.39223778966883
0.180453345179558,2.39032331584266
0.18079000711441,2.388400112658
0.180970973106118,2.38736271858215
0.181126669049263,2.38644907204454
0.181463345885277,2.38446303196043
0.181800007820129,2.38246839636449
0.182136669754982,2.38046553555078
0.182473331689835,2.37845445661444
0.182513102079643,2.37821555137634
0.182810008525848,2.37638972083342
0.183146670460701,2.37430935713763
0.183483347296715,2.37221679954976
0.183820009231567,2.37011447483199
0.183986552736648,2.36906838417053
0.18415667116642,2.36797445327081
0.184493348002434,2.36579730610783
0.184830009937286,2.36360497917304
0.185166671872139,2.36140224582087
0.185391136550112,2.35992169380188
0.185503333806992,2.35916396049365
0.185840010643005,2.35687667210078
0.186176672577858,2.35457337898085
0.186513334512711,2.35225252761324
0.186726079545006,2.35077452659607
0.186849996447563,2.3498929503541
0.187186673283577,2.34747954808021
0.187523350119591,2.34504477538869
0.187860012054443,2.34258843843404
0.18799053364964,2.34162735939026
0.188196673989296,2.34007259380376
0.188533335924149,2.33751155102325
0.188870012760162,2.3349187170608
0.189183386124961,2.33248066902161
0.189206674695015,2.33229503357052
0.189543336629868,2.32958316247677
0.18987999856472,2.32683689350175
0.190216675400734,2.32405601515732
0.190303040873051,2.3233335018158
0.190553337335587,2.32118708249225
0.1908900141716,2.31825348968164
0.191226676106453,2.315275574962
0.19134768224353,2.31418681144714
0.191563338041306,2.31219659514583
0.191900014877319,2.30903849978128
0.192236676812172,2.30581224915109
0.192315819235538,2.30503964424133
0.192573338747025,2.30245930230372
0.192910000681877,2.2990000647281
0.193205017140043,2.29589247703552
0.193246677517891,2.29544170179282
0.193583339452744,2.29170134187681
0.193920001387596,2.28783646476669
0.19401182626286,2.28674578666687
0.194256663322449,2.28375428135524
0.194593340158463,2.27947055122956
0.194733763743827,2.27759861946106
0.194930016994476,2.2749031492386
0.195266678929329,2.27001450225945
0.195367398391336,2.26845145225525
0.195603340864182,2.26466942202671
0.19591017406827,2.2593047618866
0.195940002799034,2.25876505223
0.196276679635048,2.2519266860624
0.196349842709012,2.25015759468079
0.196613341569901,2.24350986102606
0.196682291569162,2.24101090431213
0.196921431553594,2.23186373710632
0.196950003504753,2.23071504729607


==> 3D Painleve (SIADS)/Figs/asymptotics/data/D.txt <==
0.200200006365776 -2.36433195963229
0.199866339564323 -2.36433198432391
0.199532672762871 -2.36433186876909
0.199199005961418 -2.36433164059928
0.198865339159966 -2.36433174639965
0.198531672358513 -2.36433157844377
0.19819800555706 -2.36433158355605
0.197864338755608 -2.36433140646335
0.197530671954155 -2.36433123410786
0.197197005152702 -2.36433138147195
0.19686333835125 -2.36433132574228
0.196529671549797 -2.36433115343984
0.196196004748344 -2.36433103852279
0.195862337946892 -2.3643310403387
0.1955286860466 -2.36433074791145
0.195195004343987 -2.36433081372239
0.194861337542534 -2.36433079306929
0.194527670741081 -2.3643307073988
0.194194003939629 -2.36433047703141
0.193860337138176 -2.36433051179305
0.193526670336723 -2.36433043394736
0.193193003535271 -2.36433022505243
0.192859351634979 -2.36433029178517
0.192525669932365 -2.36433012552082
0.192192003130913 -2.36433010083444
0.19185833632946 -2.36433002460056
0.191524669528008 -2.36432981946977
0.191191017627716 -2.36432983095764
0.190857335925102 -2.3643298402922
0.19052366912365 -2.36432969444921
0.190190017223358 -2.36432951867234
0.189856335520744 -2.3643296409584
0.189522668719292 -2.36432949966767
0.189189001917839 -2.36432935738083
0.188855335116386 -2.36432927728551
0.188521683216095 -2.36432929405216
0.188188001513481 -2.36432895857108
0.187854334712029 -2.36432916826018
0.187520682811737 -2.36432896278702
0.187187001109123 -2.36432882017548
0.186853349208832 -2.36432871116776
0.186519667506218 -2.36432873331487
0.186186000704765 -2.36432839563122
0.185852348804474 -2.36432844943179
0.18551866710186 -2.36432841015094
0.185185000300407 -2.36432833293685
0.184851348400116 -2.36432793014569
0.184517666697502 -2.36432805165103
0.184184014797211 -2.36432804599983
0.183850333094597 -2.36432780690973
0.183516666293144 -2.36432766646934
0.183183014392853 -2.3643275970897
0.182849332690239 -2.36432762586202
0.182515680789948 -2.36432755334976
0.182182013988495 -2.36432751674576
0.181848332285881 -2.36432724380433
0.18151468038559 -2.36432707147186
0.181180998682976 -2.36432713819199
0.180847331881523 -2.36432686587674
0.180513679981232 -2.36432686569485
0.180179998278618 -2.36432672920576
0.179846346378326 -2.36432676848053
0.179512679576874 -2.36432656066647
0.17917899787426 -2.36432645919309
0.178845345973969 -2.36432632692058
0.178511664271355 -2.36432636527329
0.178178012371063 -2.36432608704133
0.177844345569611 -2.36432584497833
0.177510663866997 -2.36432606869613
0.177177011966705 -2.36432586329119
0.176843345165253 -2.36432598332328
0.176509663462639 -2.36432548933606
0.176176011562347 -2.36432560617163
0.175842329859734 -2.36432533107237
0.175508677959442 -2.36432519479754
0.17517501115799 -2.36432510238576
0.174841329455376 -2.36432511439066
0.174507677555084 -2.36432513198369
0.174174010753632 -2.36432481813569
0.173840343952179 -2.36432468555897
0.173506677150726 -2.36432455474683
0.173172995448112 -2.36432453286187
0.172839343547821 -2.36432451924022
0.172505676746368 -2.36432442695029
0.172171995043755 -2.36432410867533
0.171838343143463 -2.364324093245
0.17150467634201 -2.3643240393802
0.171171009540558 -2.36432372160343
0.170837342739105 -2.36432378747648
0.170503661036491 -2.36432354084757
0.1701700091362 -2.36432321735767
0.169836342334747 -2.36432352230302
0.169502675533295 -2.36432315990917
0.169169008731842 -2.36432323076901
0.168835341930389 -2.36432282480531
0.168501675128937 -2.36432294354488
0.168168008327484 -2.36432285499412
0.16783432662487 -2.36432284876011
0.167500674724579 -2.36432232333122
0.167167007923126 -2.36432256295813
0.166833341121674 -2.36432252413786
0.166499674320221 -2.36432215366957
0.166166007518768 -2.36432203126429
0.165832340717316 -2.36432174706056
0.165498673915863 -2.3643216662814
0.16516500711441 -2.36432178826871
0.164831340312958 -2.36432154737595
0.164497673511505 -2.36432108998236
0.164164006710052 -2.36432113699472
0.1638303399086 -2.36432118120042
0.163496673107147 -2.36432106675023
0.163163006305695 -2.36432094492725
0.162829339504242 -2.36432065855973
0.162495672702789 -2.36432045519514
0.162162005901337 -2.36432033586009
0.161828339099884 -2.36432030159818
0.161494672298431 -2.36432010082014
0.161161005496979 -2.36432015870059
0.160827338695526 -2.36431986185734
0.160493671894073 -2.36431992592218
0.160160005092621 -2.36431972357303
0.159826338291168 -2.36431952291339
0.159492671489716 -2.36431949437011
0.159159004688263 -2.36431911995507
0.15882533788681 -2.36431917880791
0.158491671085358 -2.36431906561182
0.158158004283905 -2.36431850790003
0.157824337482452 -2.3643186658224
0.157490670681 -2.36431828341221
0.157157003879547 -2.36431807672036
0.156823337078094 -2.36431805862681
0.156489670276642 -2.36431767226359
0.156156003475189 -2.36431783712842
0.155822336673737 -2.36431763572699
0.155488669872284 -2.36431761902936
0.155155003070831 -2.36431723497928
0.154821336269379 -2.36431711872085
0.154487669467926 -2.36431711056722
0.154154002666473 -2.36431690528867
0.153820335865021 -2.36431699509583
0.153486669063568 -2.36431621725454
0.153153002262115 -2.36431620501879
0.152819335460663 -2.36431610371713
0.15248566865921 -2.36431570696668
0.152152016758919 -2.36431598817864
0.151818335056305 -2.36431530173931
0.151484668254852 -2.36431529671488
0.1511510014534 -2.3643149995989
0.150817334651947 -2.3643153856128
0.150483667850494 -2.36431499455065
0.150150001049042 -2.36431458427024
0.149816334247589 -2.36431469610265
0.149482682347298 -2.36431469615357
0.149149000644684 -2.36431388575606
0.148815333843231 -2.36431378441389
0.148481667041779 -2.36431378842594
0.148148000240326 -2.36431359118549
0.147814348340034 -2.3643134912149
0.147480666637421 -2.36431339444633
0.147146999835968 -2.36431298455104
0.146813347935677 -2.36431257507611
0.146479666233063 -2.36431289709143
0.14614599943161 -2.36431250449775
0.145812332630157 -2.36431240516079
0.145478665828705 -2.36431198971945
0.145145013928413 -2.36431189134502
0.1448113322258 -2.36431191672564
0.144477665424347 -2.36431203302268
0.144144013524055 -2.36431151700018
0.143810331821442 -2.36431120537285
0.14347667992115 -2.36431144698445
0.143142998218536 -2.36431048992581
0.142809331417084 -2.36431051390943
0.142475679516792 -2.36431030266192
0.142141997814178 -2.36431044202769
0.141808331012726 -2.36430991035066
0.141474679112434 -2.3643095988249
0.141140997409821 -2.36430973683367
0.140807345509529 -2.36430942611693
0.140473663806915 -2.36430889796675
0.140139997005463 -2.36430903924008
0.139806345105171 -2.36430907126542
0.139472663402557 -2.36430841325023
0.139139011502266 -2.364307870065
0.138805344700813 -2.36430825730831
0.138471662998199 -2.3643080606859
0.138138011097908 -2.36430786215454
0.137804329395294 -2.36430732028528
0.137470662593842 -2.36430724032766
0.13713701069355 -2.3643066901638
0.136803328990936 -2.36430660632095
0.136469677090645 -2.3643065366007
0.136136010289192 -2.36430633960213
0.135802328586578 -2.36430626788347
0.135468676686287 -2.36430582709385
0.135134994983673 -2.36430575722254
0.134801343083382 -2.36430494777293
0.134467676281929 -2.36430536614068
0.134133994579315 -2.36430480232615
0.133800342679024 -2.36430435876052
0.133466675877571 -2.36430441146866
0.133132994174957 -2.36430435346348
0.132799342274666 -2.36430403401622
0.132465660572052 -2.36430371133996
0.132132008671761 -2.36430364891589
0.131798341870308 -2.36430254811467
0.131464660167694 -2.36430274535586
0.131131008267403 -2.36430268252683
0.13079734146595 -2.36430275630064
0.130463674664497 -2.36430230687045
0.130130007863045 -2.36430211334398
0.129796326160431 -2.36430165596499
0.129462674260139 -2.36430146841706
0.129129007458687 -2.36430113807439
0.128795325756073 -2.36430082157317
0.128461673855782 -2.36430077486177
0.128128007054329 -2.36430016702433
0.127794340252876 -2.36429984048121
0.127460673451424 -2.36429964327685
0.12712699174881 -2.36429904361557
0.126793339848518 -2.36429871795823
0.126459673047066 -2.36429851160179
0.126126006245613 -2.36429861673119
0.12579233944416 -2.36429814732923
0.125458672642708 -2.3642980961919
0.125125005841255 -2.36429733114846
0.124791339039803 -2.36429685351027
0.124457664787769 -2.36429666165184
0.124124005436897 -2.36429705901959
0.123790331184864 -2.3642965912612
0.123456671833992 -2.36429595138512
0.123123005032539 -2.36429591841783
0.122789330780506 -2.36429528086854
0.122455671429634 -2.36429525044348
0.122122004628181 -2.36429431333238
0.121788345277309 -2.36429442250028
0.121454671025276 -2.36429438014464
0.121120996773243 -2.36429342933755
0.120787337422371 -2.36429309251681
0.120453670620918 -2.36429351466628
0.120119996368885 -2.3642925637681
0.119786337018013 -2.36429283756198
0.11945267021656 -2.36429265470223
0.119119010865688 -2.36429201456637
0.118785336613655 -2.36429103379225
0.118451662361622 -2.36429068418119
0.11811800301075 -2.36429065354601
0.117784336209297 -2.36429048194018
0.117450676858425 -2.36428995253005
0.117117002606392 -2.36428927484728
0.116783335804939 -2.36428926502306
0.116449676454067 -2.36428841695294
0.116116002202034 -2.36428856164144
0.115782327950001 -2.36428805096675
0.115448668599129 -2.3642877110797
0.115115001797676 -2.36428769184338
0.114781342446804 -2.36428666197703
0.114447668194771 -2.36428663632083
0.114114001393318 -2.36428576902411
0.113780342042446 -2.36428576956382
0.113446667790413 -2.36428505396468
0.113113008439541 -2.3642848661476
0.112779334187508 -2.36428432184639
0.112445667386055 -2.3642839902879
0.112112008035183 -2.36428307578784
0.11177833378315 -2.36428324875279
0.111444666981697 -2.36428271509177
0.111111007630825 -2.3642819840918
0.110777333378792 -2.36428199560383
0.11044367402792 -2.36428126861596
0.110109999775887 -2.364280692499
0.109776332974434 -2.36428071386736
0.109442673623562 -2.36428089714019
0.109108999371529 -2.36427938847879
0.108775340020657 -2.36427960161394
0.108441673219204 -2.36427828501421
0.108107998967171 -2.36427829213349
0.107774339616299 -2.36427696955312
0.107440665364265 -2.36427696851075
0.107106998562813 -2.36427578933456
0.106773339211941 -2.36427640190845
0.106439672410488 -2.36427601857719
0.106105998158455 -2.3642752494399
0.105772338807583 -2.36427548689598
0.10543867200613 -2.36427427995391
0.105105005204678 -2.36427309696753
0.104771330952644 -2.36427269976084
0.104437671601772 -2.36427251398146
0.10410400480032 -2.3642725437476
0.103770337998867 -2.36427131888797
0.103436663746834 -2.36427198312362
0.103103004395962 -2.36427096092289
0.102769337594509 -2.36427014912174
0.102435670793056 -2.36426912267995
0.102102003991604 -2.36426978986865
0.101768337190151 -2.36426876900812
0.101434670388699 -2.36426794286492
0.101101003587246 -2.36426775584235
0.100767336785793 -2.36426646835473
0.100433669984341 -2.36426584467109
0.100100003182888 -2.36426611169982
0.0997663363814354 -2.36426480978393
0.0994326695799828 -2.36426483415042
0.0990990027785301 -2.36426331132136
0.0987653359770775 -2.36426337241501
0.0984316691756248 -2.36426250467408
0.0980980023741722 -2.36426137917802
0.0977643430233002 -2.36426212313493
0.0974306687712669 -2.36426100360864
0.0970970019698143 -2.36425986864544
0.0967633351683617 -2.36426018580299
0.0964296758174896 -2.36425905435706
0.0960960015654564 -2.36425788195082
0.0957623347640038 -2.36425697685088
0.0954286679625511 -2.36425704819676
0.0950950086116791 -2.3642561505269
0.0947613343596458 -2.36425545168679
0.0944276675581932 -2.36425426428759
0.0940940007567406 -2.36425407727117
0.0937603414058685 -2.36425262042004
0.0934266746044159 -2.36425241884449
0.0930930003523827 -2.36425224191397
0.09275933355093 -2.36425181464322
0.092425674200058 -2.36425007747751
0.0920920073986053 -2.36424825803981
0.0917583331465721 -2.36424860899354
0.0914246663451195 -2.36424845532553
0.0910910069942474 -2.36424772748605
0.0907573401927948 -2.36424673033935
0.0904236659407616 -2.36424542804157
0.0900899991393089 -2.36424442918752
0.0897563397884369 -2.36424509225841
0.0894226729869843 -2.36424377903331
0.0890890061855316 -2.36424220927926
0.0887553319334984 -2.36424226745071
0.0884216725826263 -2.36424093441014
0.0880880057811737 -2.36423988740986
0.0877543389797211 -2.36423882448103
0.0874206647276878 -2.36423774525739
0.0870870053768158 -2.36423759005862
0.0867533385753632 -2.36423557033423
0.0864196717739105 -2.3642347589588
0.0860859975218773 -2.36423489815624
0.0857523381710052 -2.36423345648918
0.0854186713695526 -2.36423264446086
0.0850850045681 -2.36423123349695
0.0847513377666473 -2.36422980048974
0.0844176709651947 -2.36422931080274
0.0840840041637421 -2.36422941307329
0.0837503373622894 -2.36422823330501
0.0834166705608368 -2.36422711012218
0.0830830037593842 -2.36422654464708
0.0827493369579315 -2.36422303026117
0.0824156701564789 -2.36422351427453
0.0820820033550262 -2.36422196189763
0.0817483365535736 -2.3642204243442
0.081414669752121 -2.36422153752126
0.0810810029506683 -2.3642179579763
0.0807473361492157 -2.36421878607768
0.0804136693477631 -2.36421827789965
0.0800800025463104 -2.36421557066264
0.0797463357448578 -2.36421569177981
0.0794126689434052 -2.364212668834
0.0790790021419525 -2.3642120918451
0.0787453353404999 -2.36421218596511
0.0784116685390472 -2.36421086275999
0.0780780017375946 -2.36420956276858
0.077744334936142 -2.36420670438523
0.0774106681346893 -2.3642068955393
0.0770770013332367 -2.36420557506039
0.0767433345317841 -2.36420337049692
0.0764096677303314 -2.36420158590388
0.0760760083794594 -2.36420220250633
0.0757423341274261 -2.36420000936498
0.0754086673259735 -2.36419856846358
0.0750750005245209 -2.36419869853215
0.0747413411736488 -2.36419566094429
0.0744076669216156 -2.36419338160559
0.074074000120163 -2.36419395842987
0.0737403333187103 -2.36419040830653
0.0734066739678383 -2.36418885300064
0.0730729997158051 -2.36418946038628
0.0727393329143524 -2.36418707408884
0.0724056661128998 -2.36418464345557
0.0720720067620277 -2.36418528744651
0.0717383399605751 -2.36418372839234
0.0714046657085419 -2.36418119732792
0.0710709989070892 -2.36418052193253
0.0707373395562172 -2.36417665628265
0.0704036727547646 -2.36417453221372
0.0700699985027313 -2.36417469022557
0.0697363317012787 -2.36417171164719
0.0694026723504066 -2.3641699778396
0.069069005548954 -2.36416959086644
0.0687353312969208 -2.36416698586421
0.0684016644954681 -2.36416374615976
0.0680680051445961 -2.3641633545311
0.0677343383431435 -2.36415963042587
0.0674006715416908 -2.36415834447522
0.0670669972896576 -2.36415749618246
0.0667333379387856 -2.36415352601255
0.0663996711373329 -2.36415268774746
0.0660660043358803 -2.36415183267553
0.065732330083847 -2.36414887883691
0.065398670732975 -2.36414635018352
0.0650650039315224 -2.36414491245658
0.0647313371300697 -2.36414344504058
0.0643976628780365 -2.36414194700629
0.0640640035271645 -2.36414159787802
0.0637303367257118 -2.3641345996365
0.0633966699242592 -2.36413244363613
0.0630630031228065 -2.36413146190952
0.0627293363213539 -2.36413274435529
0.0623956695199013 -2.36412774944691
0.0620620027184486 -2.36412498147307
0.061728335916996 -2.36412269534349
0.0613946653902531 -2.36411742558456
0.0610610023140907 -2.36411510398889
0.0607273355126381 -2.36411339143065
0.0603936687111855 -2.36411297636042
0.0600599981844425 -2.36410928097299
0.0597263351082802 -2.36410503209483
0.0593926683068275 -2.36410185284129
0.0590590015053749 -2.36410257721941
0.0587253384292126 -2.36410071177604
0.0583916679024696 -2.36409545027237
0.058058001101017 -2.36409175119785
0.0577243342995644 -2.36408834465833
0.057390671223402 -2.364087707511
0.0570570006966591 -2.36408153435791
0.0567233338952065 -2.36408029251046
0.0563896670937538 -2.36407876489852
0.0560560040175915 -2.36407473273575
0.0557223334908485 -2.3640709953646
0.0553886666893959 -2.36406517372296
0.0550549998879433 -2.36406217460422
0.0547213368117809 -2.36405842317523
0.0543876700103283 -2.36405541174639
0.0540539994835854 -2.36405386323089
0.0537203326821327 -2.36404986676005
0.0533866696059704 -2.36404363768676
0.0530529990792274 -2.36404188040203
0.0527193360030651 -2.36403288840405
0.0523856654763222 -2.36403037618329
0.0520520024001598 -2.36402671767828
0.0517183318734169 -2.3640199508142
0.0513846687972546 -2.36401810997859
0.0510510019958019 -2.36401277744626
0.0507173351943493 -2.3640113893811
0.0503836683928967 -2.36400168569658
0.050050001591444 -2.36400148353629
0.0497163347899914 -2.36399563327106
0.0493826679885387 -2.3639916638881
0.0490490011870861 -2.3639846842021
0.0487153343856335 -2.36398255563857
0.0483816675841808 -2.36397653632061
0.0480480007827282 -2.36397423648996
0.0477143339812756 -2.36396683341005
0.0473806671798229 -2.36396321456332
0.0470470003783703 -2.36395185887417
0.0467133373022079 -2.36394840516384
0.046379666775465 -2.36394668771879
0.0460460036993027 -2.36394068866169
0.0457123331725597 -2.36393168524568
0.0453786700963974 -2.36392432564781
0.0450449995696545 -2.3639217181299
0.0447113364934921 -2.36390852068943
0.0443776659667492 -2.36390857818799
0.0440440028905869 -2.36389767777351
0.0437103323638439 -2.36390052181548
0.0433766692876816 -2.36388647398021
0.0430429987609386 -2.36388093459934
0.0427093356847763 -2.36386998195776
0.0423756688833237 -2.36386366691735
0.042042002081871 -2.36385858964233
0.0417083352804184 -2.3638474521186
0.0413746684789658 -2.36383969939911
0.0410410016775131 -2.36383549002714
0.0407073348760605 -2.36382342441395
0.0403736680746078 -2.36381686113032
0.0400400012731552 -2.36380966771184
0.0397063344717026 -2.36379938981017
0.0393726676702499 -2.36378342784064
0.0390390008687973 -2.36377109379103
0.0387053340673447 -2.3637694942889
0.038371667265892 -2.36375648001104
0.0380380041897297 -2.36373911575918
0.0377043336629868 -2.36373372419008
0.0373706705868244 -2.36372360772733
0.0370370000600815 -2.36371122317081
0.0367033369839191 -2.36370364574146
0.0363696664571762 -2.36369578839229
0.0360360033810139 -2.36367307166408
0.0357023328542709 -2.36366990953969
0.0353686697781086 -2.36365802754102
0.0350349992513657 -2.36363261980771
0.0347013361752033 -2.36362325381382
0.0343676656484604 -2.36361046467931
0.034034002572298 -2.36359563225194
0.0337003357708454 -2.36358494383612
0.0333666689693928 -2.36356659272113
0.0330330021679401 -2.3635467126819
0.0326993353664875 -2.36352681417535
0.0323656685650349 -2.36351641111596
0.0320320017635822 -2.36350295336596
0.0316983349621296 -2.36348352318939
0.031364668160677 -2.36346803904759
0.0310310013592243 -2.36344803783133
0.0306973326951265 -2.36342423276384
0.030363667756319 -2.36338898171341
0.0300299990922213 -2.36337805758268
0.0296963341534138 -2.3633635228002
0.0293626692146063 -2.36333672151818
0.0290290005505085 -2.36331526681445
0.028695335611701 -2.36329222807907
0.0283616669476032 -2.36327072356763
0.0280280020087957 -2.36324350240423
0.027694333344698 -2.36321342406131
0.0273606684058905 -2.36318567673159
0.0270269997417927 -2.36315264138251
0.0266933348029852 -2.36313843646017
0.0263596680015326 -2.36309383752374
0.0260260012000799 -2.36306857465845
0.0256923343986273 -2.36303530348108
0.0253586675971746 -2.36299796190542
0.025025000795722 -2.3629539379565
0.0246913339942694 -2.36293174519036
0.0243576671928167 -2.36290592930005
0.0240240003913641 -2.36286590988421
0.0236903335899115 -2.36279755154836
0.023356668651104 -2.36274648029192
0.0230230018496513 -2.36273205713792
0.0226893350481987 -2.36268182189641
0.0223556682467461 -2.36262676091093
0.0220220014452934 -2.3625802352788
0.0216883346438408 -2.36252150262548
0.0213546678423882 -2.36243975539751
0.0210210010409355 -2.36239440355705
0.0206873342394829 -2.36232854190626
0.0203536674380302 -2.3623007143164
0.0200200006365776 -2.36220818758011
0.019686333835125 -2.36210090878569
0.0193526670336723 -2.36205651656705
0.0190190020948648 -2.36197287740682
0.0186853352934122 -2.36189309896909
0.0183516684919596 -2.36179741673287
0.0180180016905069 -2.36172129159107
0.0176843348890543 -2.36163996927666
0.0173506680876017 -2.36151785333202
0.017017001286149 -2.36143099755244
0.0166833344846964 -2.36130358893519
0.0163496676832438 -2.361165825554
0.0160160008817911 -2.36101237349554
0.0156823340803385 -2.36091644572848
0.0153486663475633 -2.36077784114625
0.0150149995461106 -2.36062360551842
0.0146813346073031 -2.36051412895483
0.0143476678058505 -2.36029311388933
0.0140140010043979 -2.3600515065035
0.0137637509033084 -2.3599214553833
0.0140140010043979 -2.35987314288045
0.0143476678058505 -2.35977418435494
0.0146813346073031 -2.35967176019115
0.0150149995461106 -2.35960778977939
0.0153486663475633 -2.35951472230982
0.0156823340803385 -2.35941818460074
0.0160160008817911 -2.35933509851113
0.0163496676832438 -2.35921215842978
0.0166833344846964 -2.35908217921699
0.017017001286149 -2.35894794232978
0.0173506680876017 -2.35882260737481
0.0176843348890543 -2.35866397341709
0.0180180016905069 -2.35852223117602
0.0183516684919596 -2.35836105627172
0.0186853352934122 -2.35817387083854
0.0190190020948648 -2.357980109035
0.0193526670336723 -2.35776154364309
0.019686333835125 -2.35756758435567
0.0200200006365776 -2.35726623601384
0.0203536674380302 -2.35696014225912
0.0206873342394829 -2.35670351482437
0.0210210010409355 -2.35636263564229
0.0213546678423882 -2.3560076674477
0.0216883346438408 -2.3555446696979
0.0220220014452934 -2.35505735376569
0.0223556682467461 -2.35454179957452
0.0226893350481987 -2.35392270214446
0.0230230018496513 -2.35321485556646
0.023356668651104 -2.35246266717109
0.0236903335899115 -2.35148855060414
0.0238972070068121 -2.35077428817749
0.0240240003913641 -2.35068315464474
0.0243576671928167 -2.3504328028361
0.0246913339942694 -2.35019794720013
0.025025000795722 -2.34993952974281
0.0253586675971746 -2.34966572578219
0.0256923343986273 -2.34936464072782
0.0260260012000799 -2.34905118715595
0.0263596680015326 -2.34873858896929
0.0266933348029852 -2.34838813284169
0.0270269997417927 -2.34803078229829
0.0273606684058905 -2.34764121571285
0.027694333344698 -2.34723683508775
0.0280280020087957 -2.34680137971435
0.0283616669476032 -2.34633058990162
0.028695335611701 -2.34584651843995
0.0290290005505085 -2.34531153904067
0.0293626692146063 -2.34474516130193
0.0296963341534138 -2.3441322979953
0.0300299990922213 -2.34349482683681
0.030363667756319 -2.3427858694105
0.0306973326951265 -2.34201142066753
0.0308545419695572 -2.34162735939026
0.0310310013592243 -2.34143744580653
0.031364668160677 -2.341062690857
0.0316983349621296 -2.3406752229434
0.0320320017635822 -2.34027400578548
0.0323656685650349 -2.33985186594932
0.0326993353664875 -2.33941299808501
0.0330330021679401 -2.33894722119392
0.0333666689693928 -2.33845226342744
0.0337003357708454 -2.33793914582533
0.034034002572298 -2.33740913524027
0.0343676656484604 -2.33684045284325
0.0347013361752033 -2.33624930403851
0.0350349992513657 -2.33562901830583
0.0353686697781086 -2.33495532566211
0.0357023328542709 -2.33424904846471
0.0360360033810139 -2.33351689661906
0.0363696664571762 -2.33272339589894
0.0364686036482453 -2.33248043060303
0.0367033369839191 -2.33215269048361
0.0370370000600815 -2.33167464282953
0.0373706705868244 -2.33117332749694
0.0377043336629868 -2.33065104484558
0.0380380041897297 -2.33010729794538
0.038371667265892 -2.32953888143506
0.0387053340673447 -2.32893901141448
0.0390390008687973 -2.32833430781279
0.0393726676702499 -2.327683306062
0.0397063344717026 -2.32700484642868
0.0400400012731552 -2.32629816966913
0.0403736680746078 -2.32555984208449
0.0407073348760605 -2.32478528956652
0.0410410016775131 -2.32396573100733
0.0412912517786026 -2.3233335018158
0.0413746684789658 -2.32319608732953
0.0417083352804184 -2.32262799072781
0.042042002081871 -2.32203884556084
0.0423756688833237 -2.32142827701279
0.0427093356847763 -2.32079816078528
0.0430429987609386 -2.32013767301276
0.0433766692876816 -2.31945276676332
0.0437103323638439 -2.31873791964704
0.0440440028905869 -2.31800652610365
0.0443776659667492 -2.31723470329312
0.0447113364934921 -2.31643780698354
0.0450449995696545 -2.31559682303107
0.0453786700963974 -2.31472651447071
0.0455780782070033 -2.31418657302856
0.0457123331725597 -2.31392922616469
0.0460460036993027 -2.3132720480323
0.046379666775465 -2.31259339607258
0.0467133373022079 -2.31189682798759
0.0470470003783703 -2.31117078213876
0.0473806671798229 -2.31041354366994
0.0477143339812756 -2.30963865487798
0.0480480007827282 -2.30882623717681
0.0483816675841808 -2.30799044612158
0.0487153343856335 -2.30712221150107
0.0490490011870861 -2.30621961509019
0.0493826679885387 -2.30528099565203
0.0494662764514315 -2.30503940582275
0.0497163347899914 -2.30449832456987
0.050050001591444 -2.30375718890843
0.0503836683928967 -2.30299427777174
0.0507173351943493 -2.30220070378534
0.0510510019958019 -2.30138342779632
0.0513846687972546 -2.30053937875641
0.0517183318734169 -2.29966856746445
0.0520520024001598 -2.29876566739016
0.0523856654763222 -2.2978306669862
0.0527193360030651 -2.29686535553202
0.0530412373010325 -2.29589247703552
0.0530529990792274 -2.29586470148063
0.0533866696059704 -2.29507008175646
0.0537203326821327 -2.29424599991787
0.0540539994835854 -2.29339868598891
0.0543876700103283 -2.2925286886079
0.0547213368117809 -2.2916287753805
0.0550549998879433 -2.29070203901259
0.0553886666893959 -2.28974461962324
0.0557223334908485 -2.28875148199609
0.0560560040175915 -2.2877298977531
0.0563669408161205 -2.28674554824829
0.0563896670937538 -2.28668749764009
0.0567233338952065 -2.28581991853433
0.0570570006966591 -2.28493100264079
0.057390671223402 -2.28401361457202
0.0577243342995644 -2.28306938293583
0.058058001101017 -2.28209594094664
0.0583916679024696 -2.28109447721648
0.0587253384292126 -2.28006070357906
0.0590590015053749 -2.27899747624072
0.0593926683068275 -2.27790253828272
0.0594830727936086 -2.27759861946106
0.0597263351082802 -2.27692396743065
0.0600599981844425 -2.27597534005596
0.0603936687111855 -2.2750008784294
0.0607273355126381 -2.27400057517091
0.0610610023140907 -2.27297186937287
0.0613946653902531 -2.27191188513941
0.061728335916996 -2.27081890862088
0.0620620027184486 -2.2696982569009
0.0623956695199013 -2.26854300353712
0.062421567168158 -2.26845145225525
0.0627293363213539 -2.26753631296712
0.0630630031228065 -2.26652329049167
0.0633966699242592 -2.265481862568
0.0637303367257118 -2.26441187546935
0.0640640035271645 -2.26330848847572
0.0643976628780365 -2.26217964254363
0.0647313371300697 -2.26101719060292
0.0650650039315224 -2.25982606944706
0.0652074868950618 -2.25930452346802
0.065398670732975 -2.2587055192271
0.065732330083847 -2.25763945753783
0.0660660043358803 -2.25654592589727
0.0663996711373329 -2.2554234285533
0.0667333379387856 -2.25427349781755
0.0670669972896576 -2.25308969231363
0.0674006715416908 -2.25187723924103
0.0677343383431435 -2.25063141957368
0.067858554318924 -2.25015759468079
0.0680680051445961 -2.24946471843388
0.0684016644954681 -2.24833948103361
0.0687353312969208 -2.24718484282494
0.069069005548954 -2.24600251354624
0.0694026723504066 -2.24478959410844
0.0697363317012787 -2.24354602741781
0.0700699985027313 -2.24226903305237
0.0703911501870573 -2.24101066589355
0.0704036727547646 -2.24096756546891
0.0707373395562172 -2.23980143776428
0.0710709989070892 -2.23860356478148
0.0714046657085419 -2.23738173217126
0.0717383399605751 -2.23612832108882
0.0720720067620277 -2.23484596332217
0.0724056661128998 -2.2335312931455
0.0727393329143524 -2.23218173626869
0.0728165662788845 -2.23186349868774
0.0730729997158051 -2.23092716534784
0.0734066739678383 -2.22968750152444
0.0737403333187103 -2.22841831468891
0.074074000120163 -2.22711561508862
0.0744076669216156 -2.22578295034244
0.0747413411736488 -2.2244190515165
0.0750750005245209 -2.22302071543591
0.0751464854018823 -2.22271656990051
0.0754086673259735 -2.22171933924152
0.0757423341274261 -2.22042312100032
0.0760760083794594 -2.21909575653796
0.0764096677303314 -2.21774180805104
0.0767433345317841 -2.21635356178919
0.0770770013332367 -2.21493175189434
0.0773897169634353 -2.21356964111328
0.0774106681346893 -2.21348735989481
0.077744334936142 -2.2121595248128
0.0780780017375946 -2.21080106315946
0.0784116685390472 -2.20941194620999
0.0787453353404999 -2.2079927461579
0.0790790021419525 -2.2065437161964
0.0794126689434052 -2.2050596358006
0.0795530110075318 -2.20442271232605
0.0797463357448578 -2.20362678799148
0.0800800025463104 -2.20223292388821
0.0804136693477631 -2.20080639835612
0.0807473361492157 -2.1993497390491
0.0810810029506683 -2.19786113005818
0.081414669752121 -2.1963370926054
0.0816431322152897 -2.19527578353882
0.0817483365535736 -2.1948297330117
0.0820820033550262 -2.19339091272065
0.0824156701564789 -2.19192149199035
0.0827493369579315 -2.19042304427111
0.0830830037593842 -2.18888767448319
0.0834166705608368 -2.18732223047955
0.0836659723138094 -2.18612861633301
0.0837503373622894 -2.18575783094327
0.0840840041637421 -2.1842712558485
0.0844176709651947 -2.18275437675667
0.0847513377666473 -2.18120503026333
0.0850850045681 -2.17962218741959
0.0854186713695526 -2.17800496933496
0.0856262078874963 -2.17698168754578
0.0857523381710052 -2.17640811987125
0.0860859975218773 -2.1748660317642
0.0864196717739105 -2.17329566042614
0.0867533385753632 -2.17169052688509
0.0870870053768158 -2.1700520352982
0.0874206647276878 -2.16838044481574
0.0875279453382706 -2.16783475875854
0.0877543389797211 -2.16676826736633
0.0880880057811737 -2.16516802295161
0.0884216725826263 -2.1635365768403
0.0887553319334984 -2.16187152204694
0.0890890061855316 -2.16017467773669
0.0893754641266384 -2.15868782997131
0.0894226729869843 -2.15845988581584
0.0897563397884369 -2.1568277325112
0.0900899991393089 -2.1551648506572
0.0904236659407616 -2.15346919838097
0.0907573401927948 -2.15173899082277
0.0910910069942474 -2.14997272246319
0.0911715056330698 -2.14954090118408
0.0914246663451195 -2.14827364100742
0.0917583331465721 -2.1465743783249
0.0920920073986053 -2.14484370721353
0.092425674200058 -2.14307680042993
0.09275933355093 -2.14127438225926
0.0929199637528035 -2.14039373397827
0.0930930003523827 -2.13950519434168
0.0934266746044159 -2.13776576570383
0.0937603414058685 -2.13599306193007
0.0940940007567406 -2.13418578649888
0.0944276675581932 -2.13234369885051
0.0946232228163282 -2.13124680519104
0.0947613343596458 -2.1305189501117
0.0950950086116791 -2.12873536993784
0.0954286679625511 -2.12691801399473
0.0957623347640038 -2.12506592376255
0.0960960015654564 -2.12317874492743
0.096283729770153 -2.12209987640381
0.0964296758174896 -2.12130954937073
0.0967633351683617 -2.11947754004734
0.0970970019698143 -2.11761175039479
0.0974306687712669 -2.11570972147048
0.0977643430233002 -2.11377372005581
0.09790377450473 -2.112952709198
0.0980980023741722 -2.1118723511776
0.0984316691756248 -2.10998820211941
0.0987653359770775 -2.10806914858264
0.0990990027785301 -2.1061160871663
0.0994326695799828 -2.10412404919661
0.0994853952302123 -2.10380578041077
0.0997663363814354 -2.1021999073878
0.100100003182888 -2.10025949507286
0.100433669984341 -2.09828435051292
0.100767336785793 -2.096273436305
0.101030538755986 -2.09465885162354
0.101101003587246 -2.09424848402774
0.101434670388699 -2.09228416818839
0.101768337190151 -2.09028419071766
0.102102003991604 -2.08824692940067
0.102435670793056 -2.08617465690677
0.102540968259294 -2.0855119228363
0.102769337594509 -2.08414446862355
0.103103004395962 -2.08211616021863
0.103436663746834 -2.08005114176563
0.103770337998867 -2.07795065590784
0.104018122394853 -2.07636499404907
0.10410400480032 -2.07584116173881
0.104437671601772 -2.07378227545041
0.104771330952644 -2.07168723072527
0.105105005204678 -2.06955484274247
0.10543867200613 -2.06738400046019
0.105463932247715 -2.06721782684326
0.105772338807583 -2.06528031125555
0.106105998158455 -2.06315130398201
0.106439672410488 -2.06098398850972
0.106773339211941 -2.0587791882155
0.10687921322569 -2.05807089805603
0.107106998562813 -2.05661291742297
0.107440665364265 -2.05444425399867
0.107774339616299 -2.05223939301345
0.108107998967171 -2.0499957544556
0.108265343463737 -2.0489239692688
0.108441673219204 -2.04777288433489
0.108775340020657 -2.04556414103248
0.109108999371529 -2.04331862620229
0.109442673623562 -2.0410338331139
0.109623733547334 -2.03977704048157
0.109776332974434 -2.03876014680501
0.110109999775887 -2.03650893156603
0.11044367402792 -2.03421811677548
0.110777333378792 -2.0318895817937
0.110955362674707 -2.03063011169434
0.111111007630825 -2.02957161314835
0.111444666981697 -2.02727328742241
0.11177833378315 -2.02493612940179
0.112112008035183 -2.02256061326394
0.112261385670104 -2.02148294448853
0.112445667386055 -2.02020294973685
0.112779334187508 -2.01785470134486
0.113113008439541 -2.01546814333782
0.113446667790413 -2.01304207676096
0.11354262192983 -2.01233601570129
0.113780342042446 -2.01064956586479
0.114114001393318 -2.00824878706839
0.114447668194771 -2.00580875683185
0.114781342446804 -2.00332889523991
0.114799958398079 -2.00318908691406
0.115115001797676 -2.00090524087444
0.115448668599129 -1.99844951509515
0.115782327950001 -1.99595334831002
0.116034111451535 -1.99404215812683
0.116116002202034 -1.99344134823115
0.116449676454067 -1.99096658685736
0.116783335804939 -1.98845170296015
0.117117002606392 -1.98589633891032
0.117246163523628 -1.98489511013031
0.117450676858425 -1.98336098257007
0.117784336209297 -1.98082502230459
0.11811800301075 -1.97824862946089
0.118436850729481 -1.97574806213379
0.118451662361622 -1.97563552405615
0.118785336613655 -1.97307574200153
0.119119010865688 -1.97047473967417
0.11945267021656 -1.96783363541121
0.119606459623537 -1.96660113334656
0.119786337018013 -1.965203133576
0.120119996368885 -1.96257743916845
0.120453670620918 -1.95990984982676
0.120756275347761 -1.95745420455933
0.120787337422371 -1.95720948283928
0.121120996773243 -1.95455489887948
0.121454671025276 -1.95185887748626
0.121788345277309 -1.94912115064621
0.121886453846749 -1.94830715656281
0.122122004628181 -1.94640814313944
0.122455671429634 -1.94368129888992
0.122789330780506 -1.94091235663729
0.122997753974105 -1.93916010856628
0.123123005032539 -1.93813594198828
0.123456671833992 -1.93537653984372
0.123790331184864 -1.93257416747531
0.124090844469578 -1.93001317977905
0.124124005436897 -1.9297380602777
0.124457664787769 -1.92694365114936
0.124791339039803 -1.92410594844663
0.125125005841255 -1.92122468593977
0.125166108077882 -1.92086625099182
0.125458672642708 -1.91838070109641
0.12579233944416 -1.9155054535873
0.126126006245613 -1.91258628485475
0.126224066787371 -1.9117192029953
0.126459673047066 -1.90968762191222
0.126793339848518 -1.90677235320294
0.12712699174881 -1.90381295548573
0.127265285166506 -1.90257215499878
0.127460673451424 -1.90086136017699
0.127794340252876 -1.89790395683101
0.128128007054329 -1.89490201186332
0.128290200383269 -1.89342522621155
0.128461673855782 -1.89190039986889
0.128795325756073 -1.88889880569378
0.129129007458687 -1.8858515171345
0.129299249403243 -1.88427829742432
0.129462674260139 -1.8828021659027
0.129796326160431 -1.87975356659869
0.130130007863045 -1.87665915964241
0.130292851416183 -1.87513136863708
0.130463674664497 -1.87356389168001
0.13079734146595 -1.87046607162509
0.131131008267403 -1.86732240539934
0.131271442329355 -1.86598443984985
0.131464660167694 -1.86418261318991
0.131798341870308 -1.86103354963518
0.132132008671761 -1.85783767656895
0.132235370559901 -1.85683727264404
0.132465660572052 -1.85465438113485
0.132799342274666 -1.85145157537744
0.133132994174957 -1.8482018091171
0.133185015224414 -1.84769034385681
0.133466675877571 -1.84497644298499
0.133800342679024 -1.84171783331875
0.134120785510518 -1.83854341506958
0.134133994579315 -1.83841507846472
0.134467676281929 -1.83514474883135
0.134801343083382 -1.83182782599345
0.135042774328006 -1.82939648628235
0.135134994983673 -1.82848520032258
0.135468676686287 -1.82515536357003
0.135802328586578 -1.82177728651069
0.135951623285677 -1.82024931907654
0.136136010289192 -1.81839633908419
0.136469677090645 -1.81500345136875
0.136803328990936 -1.81156270109209
0.136847553155083 -1.81110239028931
0.13713701069355 -1.80814252489569
0.137470662593842 -1.80468496436052
0.137730683296785 -1.80195546150208
0.137804329395294 -1.80119555900248
0.138138011097908 -1.79771952702678
0.138471662998199 -1.79419454461998
0.138601469554703 -1.79280853271484
0.138805344700813 -1.79066763619005
0.139139011502266 -1.78712260925502
0.139460271396288 -1.78366148471832
0.139472663402557 -1.78353011488435
0.139806345105171 -1.779962797664
0.140139997005463 -1.77634581832871
0.140307068980197 -1.77451455593109
0.140473663806915 -1.77271679754091
0.140807345509529 -1.76907573770317
0.141140997409821 -1.76538374729222
0.141142453035998 -1.76536750793457
0.141474679112434 -1.7617170353488
0.141808331012726 -1.75799985264706
0.141966304989232 -1.75622057914734
0.142141997814178 -1.75427060270978
0.142475679516792 -1.75052646204946
0.142779283172377 -1.74707353115082
0.142809331417084 -1.74673660147824
0.143142998218536 -1.74296343836977
0.14347667992115 -1.73913705323947
0.14358122141965 -1.73792660236359
0.143810331821442 -1.73531003208092
0.144144013524055 -1.731453258786
0.144372574806368 -1.72877955436707
0.144477665424347 -1.72756646343748
0.1448113322258 -1.72367753348634
0.145145013928413 -1.7197346508441
0.145153578055277 -1.71963262557983
0.145478665828705 -1.71580955416827
0.145812332630157 -1.7118322754621
0.145924204030681 -1.71048557758331
0.14614599943161 -1.70784885207102
0.146479666233063 -1.70383524917424
0.146684884753049 -1.70133864879608
0.146813347935677 -1.69979448854954
0.147146999835968 -1.69574299081396
0.147435771565217 -1.69219160079956
0.147480666637421 -1.69164584818974
0.147814348340034 -1.68755421636604
0.148148000240326 -1.68340796047899
0.148176985484102 -1.68304467201233
0.148481667041779 -1.67926891922523
0.148815333843231 -1.67508050050955
0.148908672001903 -1.67389762401581
0.149149000644684 -1.67088497914628
0.149482682347298 -1.66665203201182
0.149631044414782 -1.66475069522858
0.149816334247589 -1.66240105750467
0.150150001049042 -1.65812321481386
0.150344360304699 -1.65560364723206
0.150483667850494 -1.65381605738527
0.150817334651947 -1.64949087794487
0.151048728395696 -1.64645671844482
0.1511510014534 -1.64512871090751
0.151484668254852 -1.6407545710462
0.151744292610698 -1.63730978965759
0.151818335056305 -1.63633659252373
0.152152016758919 -1.63191113886139
0.152431182636631 -1.62816286087036
0.15248566865921 -1.62743792489966
0.152819335460663 -1.62296007426478
0.153109595838983 -1.61901581287384
0.153153002262115 -1.61843112295136
0.153486669063568 -1.61389852331374
0.153779608212631 -1.60986888408661
0.153820335865021 -1.60931333674602
0.154154002666473 -1.6047244392123
0.154441435438307 -1.60072183609009
0.154487669467926 -1.60008324574746
0.154821336269379 -1.59543586776893
0.155095186746373 -1.59157490730286
0.155155003070831 -1.59073810805611
0.155488669872284 -1.58602981576746
0.155740970464269 -1.58242785930634
0.155822336673737 -1.58127492341161
0.156156003475189 -1.57650451775689
0.156378960554501 -1.5732809305191
0.156489670276642 -1.57169174372411
0.156823337078094 -1.56685647039162
0.157009230523609 -1.56413400173187
0.157157003879547 -1.56198468031733
0.157490670681 -1.55708306566987
0.157631953020354 -1.55498695373535
0.157824337482452 -1.55215151588266
0.158158004283905 -1.54718121482399
0.15824723058759 -1.54584002494812
0.158491671085358 -1.5421890685021
0.15882533788681 -1.5371479659517
0.158855212536244 -1.5366929769516
0.159159004688263 -1.53209430475694
0.159455921239699 -1.52754604816437
0.159492671489716 -1.52698630914439
0.159826338291168 -1.52186333748181
0.160049475698062 -1.51839900016785
0.160160005092621 -1.51669239289461
0.160493671894073 -1.51149270162831
0.160636056174045 -1.50925207138062
0.160827338695526 -1.50625764763418
0.161161005496979 -1.5009788716898
0.161215783015946 -1.50010502338409
0.161494672298431 -1.49567818205344
0.161788683131211 -1.49095809459686
0.161828339099884 -1.49032439799291
0.162162005901337 -1.48494967385079
0.162354812257858 -1.48181104660034
0.162495672702789 -1.47952819425873
0.162829339504242 -1.47406811595017
0.162914387436887 -1.47266411781311
0.163163006305695 -1.46857703162477
0.163467476749444 -1.46351706981659
0.163496673107147 -1.46303375899681
0.1638303399086 -1.45746684142706
0.164014038007653 -1.45437014102936
0.164164006710052 -1.45185128620085
0.164497673511505 -1.4461923872815
0.164554354576802 -1.44522309303284
0.164831340312958 -1.44050276115385
0.165088367934428 -1.43607616424561
0.16516500711441 -1.43476046778162
0.165498673915863 -1.42898318489827
0.165616211634763 -1.42692923545837
0.165832340717316 -1.42316371778584
0.16613804246651 -1.41778230667114
0.166166007518768 -1.41729134807752
0.166499674320221 -1.41138812782936
0.166653756938389 -1.40863525867462
0.166833341121674 -1.40543481374386
0.167163672994417 -1.39948832988739
0.167167007923126 -1.39942843162967
0.167500674724579 -1.39339164052722
0.167667603415017 -1.39034128189087
0.16783432662487 -1.38730086742542
0.168165903348562 -1.38119435310364
0.168168008327484 -1.3811556563824
0.168501675128937 -1.37497697482636
0.168658354979206 -1.37204730510712
0.168835341930389 -1.3687432274175
0.169145298502473 -1.36290037631989
0.169169008731842 -1.36245404918191
0.169502675533295 -1.35612536638236
0.169626588462178 -1.35375332832336
0.169836342334747 -1.34974273500773
0.170102451697134 -1.34460639953613
0.1701700091362 -1.34330368332499
0.170503661036491 -1.33681627982387
0.170572871144935 -1.33545935153961
0.170837342739105 -1.33027802423362
0.171037904787648 -1.32631242275238
0.171171009540558 -1.32368196510327
0.171497730615085 -1.31716537475586
0.17150467634201 -1.31702688578641
0.171838343143463 -1.31032563268226
0.171952196505433 -1.30801844596863
0.172171995043755 -1.30356477413201
0.172401554937445 -1.29887139797211
0.172505676746368 -1.29674243567195
0.172839343547821 -1.2898599027031
0.172845861855292 -1.28972446918488
0.173172995448112 -1.28292553762269
0.173284988025029 -1.28057742118835
0.173506677150726 -1.27592706152087
0.173719175449278 -1.27143049240112
0.173840343952179 -1.2688647214784
0.17414847638937 -1.2622834444046
0.174174010753632 -1.26173757593613
0.174507677555084 -1.25455088397157
0.174572813171218 -1.25313651561737
0.174841329455376 -1.24729947622136
0.174992309114618 -1.24398958683014
0.17517501115799 -1.23997917359675
0.175407077116117 -1.23484253883362
0.175508677959442 -1.23259031699664
0.175817143018453 -1.22569561004639
0.175842329859734 -1.22513169089775
0.176176011562347 -1.21760475348532
0.176222465410754 -1.21654868125916
0.176509663462639 -1.21000737301695
0.176623141187393 -1.20740163326263
0.176843345165253 -1.20233478563607
0.177019256281459 -1.1982547044754
0.177177011966705 -1.19458748560097
0.177410871873222 -1.18910765647888
0.177510663866997 -1.1867636143943
0.177798010584232 -1.17996072769165
0.177844345569611 -1.17886084488229
0.178178012371063 -1.1708787265185
0.178180712292659 -1.17081367969513
0.178511664271355 -1.16281798267677
0.178558947403005 -1.1616667509079
0.178845345973969 -1.15467261641556
0.178932835103783 -1.15251970291138
0.17917899787426 -1.14644287989686
0.179302427600493 -1.14337277412415
0.179512679576874 -1.13812538068803
0.179667756736748 -1.13422572612762
0.179846346378326 -1.12971875527472
0.180028855078247 -1.12507879734039
0.180179998278618 -1.12122180516011
0.180385777539263 -1.11593174934387
0.180513679981232 -1.11263074803176
0.180738549253704 -1.10678482055664
0.180847331881523 -1.1039450760832
0.181087209375992 -1.09763777256012
0.181180998682976 -1.09516110948449
0.181431801420233 -1.08849084377289
0.18151468038559 -1.08627668803106
0.181772350588201 -1.07934379577637
0.181848332285881 -1.07728982185283
0.182108894085884 -1.07019686698914
0.182182013988495 -1.06819673494814
0.182441487119934 -1.06104981899261
0.182515680789948 -1.05899587628835
0.182770145936425 -1.05190289020538
0.182849332690239 -1.0496840833793
0.183094899893965 -1.04275596141815
0.183183014392853 -1.04025654013982
0.18341580051027 -1.03360903263092
0.183516666293144 -1.03071245143206
0.18373287540964 -1.0244619846344
0.183850333094597 -1.02104673036462
0.184046158192751 -1.01531493663788
0.184184014797211 -1.01125574780078
0.184355680053448 -1.00616800785065
0.184517666697502 -1.00133744868712
0.184661474335554 -0.997021079063416
0.184851348400116 -0.991285827011992
0.184963572943094 -0.987874150276184
0.185185000300407 -0.981098596139039
0.185262007057814 -0.978727221488953
0.18551866710186 -0.970770282324531
0.18555681734125 -0.969580054283142
0.185848009509902 -0.960433125495911
0.185852348804474 -0.960295928804033
0.186135563438122 -0.951286196708679
0.186186000704765 -0.949669961760037
0.18641957437725 -0.942139267921448
0.186519667506218 -0.938887954114658
0.186700073228111 -0.932992100715637
0.186853349208832 -0.927944444206203
0.186977080648547 -0.923845171928406
0.187187001109123 -0.916835544574408
0.187250629759941 -0.914698243141174
0.187520682811737 -0.905553947189028
0.18752076010874 -0.905551314353943
0.187787379490096 -0.896404147148132
0.187854334712029 -0.894087619672023
0.188050615018326 -0.887257218360901
0.188188001513481 -0.882434839669771
0.188310505048493 -0.878110289573669
0.188521683216095 -0.87058940880086
0.188567081398914 -0.868963360786438
0.188820305555573 -0.859816193580627
0.188855335116386 -0.858539979313823
0.189070181476079 -0.850669264793396
0.189189001917839 -0.846275165750193
0.189316811259208 -0.841522336006165
0.189522668719292 -0.833793143414939
0.189560223918082 -0.832375407218933
0.189800356950602 -0.823228359222412
0.189856335520744 -0.821075769324869
0.1900372562954 -0.814081430435181
0.190190017223358 -0.808114883329381
0.190271010573014 -0.804934501647949
0.190501604792761 -0.795787572860718
0.19052366912365 -0.79490403282531
0.190728972280237 -0.786640405654907
0.190857335925102 -0.781417139613562
0.190953263678872 -0.777493476867676
0.191174476328757 -0.768346548080444
0.191191017627716 -0.76765578969697
0.191392493951633 -0.759199619293213
0.191524669528008 -0.753587585680542
0.191607517162506 -0.750052452087402
0.191819492478353 -0.740905523300171
0.19185833632946 -0.739211254872977
0.19202835989799 -0.731758594512939
0.192192003130913 -0.724497217489247
0.192234291466136 -0.722611665725708
0.19243716338908 -0.713464498519897
0.192525669932365 -0.709425373626653
0.192637060831981 -0.704317569732666
0.192834041211558 -0.695170640945435
0.192859351634979 -0.693981697651588
0.193027973524798 -0.686023712158203
0.193193003535271 -0.678129595938067
0.193219079489922 -0.676876544952393
0.193407171263775 -0.667729616165161
0.193526670336723 -0.661838798025362
0.19359242245483 -0.65858268737793
0.193774752530891 -0.649435758590698
0.193860337138176 -0.6450837523642
0.193954222208223 -0.640288591384888
0.194130848361064 -0.631141662597656
0.194194003939629 -0.627826037966408
0.194304596146179 -0.621994733810425
0.194475559562935 -0.612847805023193
0.194527670741081 -0.610020445673176
0.1946436565318 -0.603700637817383
0.194809001307322 -0.594553709030151
0.194861337542534 -0.591616123835882
0.19497150693577 -0.58540678024292
0.195131282904501 -0.576259851455688
0.195195004343987 -0.572555905503298
0.195288264820697 -0.567112684249878
0.195442506966115 -0.557965755462646
0.1955286860466 -0.552771952844515
0.195594016940115 -0.548818826675415
0.195742768733843 -0.539671897888184
0.195862337946892 -0.532191436118121
0.195888871611885 -0.530524969100952
0.196032176825662 -0.521378040313721
0.196172893456134 -0.512231111526489
0.196196004748344 -0.510703359039677
0.196310832936137 -0.503084182739258
0.196446162504758 -0.493937015533447
0.196529671549797 -0.488187500810228
0.196578833654011 -0.484790086746216
0.196708799549288 -0.475643157958984
0.196836210315907 -0.466496229171753
0.19686333835125 -0.464511808923919
0.196960909959252 -0.457349061965942
0.19708301937954 -0.448202133178711
0.197197005152702 -0.439483238673415
0.197202581489216 -0.439055204391479
0.197319421130571 -0.429908275604248
0.197433739428967 -0.420761108398438
0.197530671954155 -0.41283196124826
0.197545508958213 -0.411614179611206
0.197654602275241 -0.402467250823975
0.197761187579753 -0.393320322036743
0.197864338755608 -0.384255268157294
0.197865267406638 -0.384173393249512
0.197966681852322 -0.375026226043701
0.198065601157377 -0.36587929725647
0.198162031622155 -0.356732368469238
0.19819800555706 -0.353232832378063
0.198255877404123 -0.347585439682007
0.198347186058301 -0.338438272476196
0.198436017858678 -0.329291343688965
0.198522378815509 -0.320144414901733
0.198531672358513 -0.319132262098897
0.198606147901338 -0.310997486114502
0.198687442967135 -0.301850318908691
0.19876627790156 -0.29270339012146
0.198842657777903 -0.283556461334229
0.198865339159966 -0.280752295368099
0.198916500679628 -0.274409532546997
0.198987862211454 -0.265262365341187
0.19905677891639 -0.256115436553955
0.199123255242125 -0.246968507766724
0.199187293492188 -0.237821578979492
0.199199005961418 -0.236083776078158
0.199248812363922 -0.228674411773682
0.199307880155333 -0.21952748298645
0.199364520749971 -0.210380554199219
0.19941873617895 -0.201233625411987
0.199470529693268 -0.192086458206177
0.199519900465524 -0.182939529418945
0.199532672762871 -0.180452534521397
0.199566795310815 -0.173792600631714
0.199611255149413 -0.164645671844482
0.199653303824657 -0.155498504638672
0.199692940554989 -0.14635157585144
0.199730167930712 -0.137204647064209
0.199764987300869 -0.128057718276978
0.199797399912184 -0.118910789489746
0.199827406939704 -0.109763860702515
0.199855009441001 -0.100616931915283
0.199866339564323 -0.096505087407574
0.199880185198718 -0.0914700031280518
0.199902943950952 -0.0823228359222412
0.199923304316302 -0.0731759071350098
0.199941267629961 -0.0640289783477783
0.199956834550989 -0.0548820495605469
0.199970005940286 -0.0457348823547363
0.199980781601745 -0.0365879535675049
0.199989162273339 -0.0274410247802734
0.199995148276649 -0.018294095993042
0.199998739875817 -0.00914692878723145
0.199999937021429 0
0.199998739875817 0.00914692878723145
0.199995148401599 0.0182938575744629
0.199989162273339 0.0274410247802734
0.199980781601745 0.0365879535675049
0.199970005940286 0.0457348823547363
0.199956834923699 0.0548818111419678
0.199941267629961 0.0640289783477783
0.199923304316302 0.0731759071350098
0.199902943950952 0.0823228359222412
0.199880185824353 0.0914697647094727
0.199866339564323 0.096505082709727
0.199855009441001 0.100616931915283
0.199827406939704 0.109763860702515
0.199797399912184 0.118910789489746
0.199764987300869 0.128057718276978
0.199730166989458 0.137204885482788
0.199692939565476 0.14635181427002
0.199653302755393 0.155498743057251
0.199611255149413 0.164645671844482
0.199566794109132 0.173792839050293
0.199532672762871 0.180452534130019
0.199519899232047 0.182939767837524
0.199470528367319 0.192086696624756
0.19941873617895 0.201233625411987
0.199364520749971 0.210380554199219
0.199307878644891 0.219527721405029
0.199248810731196 0.228674650192261
0.199199005961418 0.236083775228725
0.199187293492188 0.237821578979492
0.199123255242125 0.246968507766724
0.19905677891639 0.256115436553955
0.198987860310115 0.265262603759766
0.198916500679628 0.274409532546997
0.198865339159966 0.280752295368099
0.198842657777903 0.283556461334229
0.19876627790156 0.29270339012146
0.198687442967135 0.301850318908691
0.198606150079473 0.310997247695923
0.198531672358513 0.319132252677145
0.198522380911397 0.320144176483154
0.198436017858678 0.329291343688965
0.198347186058301 0.338438272476196
0.198255879850279 0.347585201263428
0.19819800555706 0.353232842188409
0.198162034221204 0.356732130050659
0.198065601157377 0.36587929725647
0.197966681852322 0.375026226043701
0.197865269892986 0.384173154830933
0.197864338755608 0.384255249342127
0.197761190573019 0.393320083618164
0.197654602275241 0.402467250823975
0.197545508958213 0.411614179611206
0.197530671954155 0.41283196124826
0.197433739428967 0.420761108398438
0.197319424148897 0.429908037185669
0.197202581489216 0.439055204391479
0.197197005152702 0.439483238673415
0.19708301937954 0.448202133178711
0.196960909959252 0.457349061965942
0.19686333835125 0.464511811531484
0.196836213620731 0.466495990753174
0.196708799549288 0.475643157958984
0.196578833654011 0.484790086746216
0.196529671549797 0.488187500810228
0.196446162504758 0.493937015533447
0.196310836529651 0.503083944320679
0.196196004748344 0.510703359043236
0.196172893456134 0.512231111526489
0.196032176825662 0.521378040313721
0.195888871611885 0.530524969100952
0.195862337946892 0.532191436118121
0.195742768733843 0.539671897888184
0.195594012978559 0.548819065093994
0.1955286860466 0.552771939214753
0.195442502918979 0.557965993881226
0.1952882611528 0.567112922668457
0.195195004343987 0.572555915359024
0.195131282904501 0.576259851455688
0.194971503243943 0.585407018661499
0.194861337542534 0.591616113820227
0.194808996541009 0.59455394744873
0.1946436522845 0.603700876235962
0.194527670741081 0.610020447834639
0.194475559562935 0.612847805023193
0.19430459186975 0.621994972229004
0.194194003939629 0.627826050897483
0.194130843964381 0.631141901016235
0.193954218137085 0.640288829803467
0.193860337138176 0.645083774230284
0.193774752530891 0.649435758590698
0.19359242245483 0.65858268737793
0.193526670336723 0.661838798025362
0.193407171263775 0.667729616165161
0.193219079489922 0.676876544952393
0.193193003535271 0.678129595938067
0.193027973524798 0.686023712158203
0.192859351634979 0.693981697651588
0.192834041211558 0.695170640945435
0.192637060831981 0.704317569732666
0.192525669932365 0.709425365181776
0.192437157833392 0.713464736938477
0.192234297038896 0.722611427307129
0.192192003130913 0.724497225474934
0.19202835989799 0.731758594512939
0.19185833632946 0.739211260605116
0.191819498105776 0.740905284881592
0.191607517162506 0.750052452087402
0.191524669528008 0.753587585680542
0.191392493951633 0.759199619293213
0.191191017627716 0.767655789427271
0.191174482087595 0.768346309661865
0.190953263678872 0.777493476867676
0.190857335925102 0.781417157804019
0.190728979624042 0.786640167236328
0.19052366912365 0.794903993009245
0.190501609493878 0.795787334442139
0.190271010573014 0.804934501647949
0.190190017223358 0.808114863793415
0.190037261495079 0.814081192016602
0.189856335520744 0.821075766277268
0.189800356950602 0.823228359222412
0.189560219210295 0.832375526428223
0.189522668719292 0.833793096152806
0.189316815539331 0.841522216796875
0.189189001917839 0.846275186387525
0.189070177906253 0.850669384002686
0.188855335116386 0.858539950143527
0.188820307948629 0.859816074371338
0.188567085002325 0.868963241577148
0.188521683216095 0.870589422800721
0.188310502632488 0.878110408782959
0.188188001513481 0.882434841515974
0.188050617448139 0.887257099151611
0.187854334712029 0.894087636772789
0.187787377046162 0.896404266357422
0.18752075642793 0.905551433563232
0.187520682811737 0.905553941028598
0.187250634461339 0.914698123931885
0.187187001109123 0.916835579092729
0.186977076923978 0.923845291137695
0.186853349208832 0.927944443772049
0.186700077548854 0.932991981506348
0.186519667506218 0.938887945560151
0.186419577267463 0.942139148712158
0.186186000704765 0.949669926893453
0.186135558571886 0.951286315917969
0.185852348804474 0.960295850979169
0.185848010782049 0.960433006286621
0.185556813653905 0.969580173492432
0.18551866710186 0.970770287123762
0.18526200151852 0.978727340698242
0.185185000300407 0.981098537671491
0.184963575966584 0.987874031066895
0.184851348400116 0.991285802043348
0.184661468945894 0.997021198272705
0.184517666697502 1.00133740750471
0.184355683986245 1.00616788864136
0.184184014797211 1.01125576970977
0.184046153918277 1.01531505584717
0.183850333094597 1.02104673116192
0.183732868768209 1.02446222305298
0.183516666293144 1.03071248963145
0.18341580545475 1.03360891342163
0.183183014392853 1.0402565700014
0.183094896490654 1.04275608062744
0.182849332690239 1.04968410820447
0.182770143225571 1.05190300941467
0.182515680789948 1.05899580274817
0.182441479538383 1.0610499382019
0.182182013988495 1.06819672813577
0.182108894085884 1.07019686698914
0.181848332285881 1.07728982185283
0.181772350588201 1.07934379577637
0.18151468038559 1.08627671056235
0.181431806302818 1.0884907245636
0.181180998682976 1.09516113014995
0.181087206568601 1.09763789176941
0.180847331881523 1.10394509017553
0.180738549253704 1.10678482055664
0.180513679981232 1.11263074803176
0.180385777539263 1.11593174934387
0.180179998278618 1.12122174706072
0.180028847769918 1.12507891654968
0.179846346378326 1.12971875566278
0.179667762518032 1.13422560691833
0.179512679576874 1.13812539570076
0.179302427600493 1.14337277412415
0.17917899787426 1.14644289713523
0.17893284684217 1.1525194644928
0.178845345973969 1.15467266091633
0.178558953317093 1.16166663169861
0.178511664271355 1.16281801028447
0.178180709312613 1.17081379890442
0.178178012371063 1.17087877241177
0.177844345569611 1.17886077513768
0.17779801618438 1.17996048927307
0.177510663866997 1.18676357155168
0.177410871873222 1.18910765647888
0.177177011966705 1.19458751444416
0.177019254669813 1.19825482368469
0.176843345165253 1.20233489337798
0.176623148398308 1.20740151405334
0.176509663462639 1.21000738896907
0.176222465410754 1.21654868125916
0.176176011562347 1.21760475857548
0.175842329859734 1.22513166496687
0.175817152432922 1.22569537162781
0.175508677959442 1.23259031010501
0.175407077116117 1.23484253883362
0.17517501115799 1.23997924054016
0.174992307367561 1.24398970603943
0.174841329455376 1.24729946451984
0.174572813171218 1.25313639640808
0.174507677555084 1.25455078001957
0.174174010753632 1.26173761970215
0.174148472640096 1.26228356361389
0.173840343952179 1.26886466814394
0.173719163521594 1.2714307308197
0.173506677150726 1.27592707688444
0.173284988025029 1.28057742118835
0.173172995448112 1.28292551480462
0.172845855114982 1.28972458839417
0.172839343547821 1.28985988379598
0.172505676746368 1.29674251468616
0.172401565059133 1.29887127876282
0.172171995043755 1.30356481684638
0.171952196505433 1.30801844596863
0.171838343143463 1.31032564061715
0.17150467634201 1.31702698541813
0.171497723587872 1.31716561317444
0.171171009540558 1.32368186977153
0.171037904787648 1.32631230354309
0.170837342739105 1.33027794883267
0.170572864133121 1.3354594707489
0.170503661036491 1.33681626904667
0.1701700091362 1.34330365073523
0.170102436795228 1.34460663795471
0.169836342334747 1.34974268949621
0.169626588462178 1.35375332832336
0.169502675533295 1.3561253617573
0.169169008731842 1.36245403290186
0.169145291260497 1.36290049552917
0.168835341930389 1.36874318861945
0.168658360574859 1.37204718589783
0.168501675128937 1.3749769867382
0.168168008327484 1.38115565587808
0.168165903348562 1.38119435310364
0.16783432662487 1.3873008446572
0.167667588470974 1.39034152030945
0.167500674724579 1.39339162320396
0.167167007923126 1.39942844791842
0.167163680556614 1.3994882106781
0.166833341121674 1.40543480866381
0.166653749299759 1.40863537788391
0.166499674320221 1.41138804400969
0.166166007518768 1.41729105733568
0.166138039572419 1.41778206825256
0.165832340717316 1.42316367567364
0.165616211634763 1.42692923545837
0.165498673915863 1.42898316179171
0.16516500711441 1.43476038122839
0.165088348157596 1.43607640266418
0.164831340312958 1.44050270841959
0.164554354576802 1.44522309303284
0.164497673511505 1.44619238542671
0.164164006710052 1.45185127404472
0.16401402627206 1.45437026023865
0.1638303399086 1.45746667597124
0.163496673107147 1.46303357532992
0.163467444662956 1.46351742744446
0.163163006305695 1.46857700872067
0.162914387436887 1.47266411781311
0.162829339504242 1.47406811052913
0.162495672702789 1.47952816885615
0.162354795457757 1.48181128501892
0.162162005901337 1.48494965683311
0.161828339099884 1.49032442072815
0.161788690631487 1.49095797538757
0.161494672298431 1.49567818587524
0.161215783015946 1.50010514259338
0.161161005496979 1.50097897604828
0.160827338695526 1.50625771043157
0.160636047448449 1.50925230979919
0.160493671894073 1.51149277797023
0.160160005092621 1.51669238641534
0.160049475698062 1.51839900016785
0.159826338291168 1.52186327861104
0.159492671489716 1.52698629282907
0.159455912271849 1.52754616737366
0.159159004688263 1.53209433683646
0.158855194386396 1.53669333457947
0.15882533788681 1.53714804312152
0.158491671085358 1.54218910151458
0.15824723058759 1.54584002494812
0.158158004283905 1.54718120921448
0.157824337482452 1.55215149051872
0.157631939732461 1.55498719215393
0.157490670681 1.55708311537358
0.157157003879547 1.56198468578867
0.157009235800175 1.56413388252258
0.156823337078094 1.56685633957838
0.156489670276642 1.57169159354595
0.156378941334063 1.57328104972839
0.156156003475189 1.5765043451598
0.155822336673737 1.58127499201945
0.155740950959005 1.5824282169342
0.155488669872284 1.58602986375821
0.155155003070831 1.59073809009978
0.155095186746373 1.59157490730286
0.154821336269379 1.59543590949857
0.154487669467926 1.60008333841554
0.154441425389616 1.60072207450867
0.154154002666473 1.60472452863199
0.153820335865021 1.60931340879974
0.153779587807996 1.60986924171448
0.153486669063568 1.61389861887676
0.153153002262115 1.61843111782704
0.153109586825246 1.61901593208313
0.152819335460663 1.62296006273454
0.15248566865921 1.62743788490872
0.152431161587366 1.62816309928894
0.152152016758919 1.63191111277091
0.151818335056305 1.63633657303288
0.151744292610698 1.63730978965759
0.151484668254852 1.64075455398173
0.1511510014534 1.64512879411064
0.15104872086114 1.6464569568634
0.150817334651947 1.6494910372768
0.150483667850494 1.65381607629104
0.150344360304699 1.65560364723206
0.150150001049042 1.65812320822418
0.149816334247589 1.66240114609221
0.149631050647831 1.66475081443787
0.149482682347298 1.66665221560131
0.149149000644684 1.67088508320727
0.148908686604856 1.67389750480652
0.148815333843231 1.6750805226216
0.148481667041779 1.67926898872736
0.148176985484102 1.68304467201233
0.148148000240326 1.68340796417209
0.147814348340034 1.68755426261135
0.147480666637421 1.69164593715366
0.14743575655061 1.69219183921814
0.147146999835968 1.69574299283029
0.146813347935677 1.69979454996555
0.14668489215578 1.70133852958679
0.146479666233063 1.70383523500829
0.14614599943161 1.70784900618829
0.145924208137259 1.7104856967926
0.145812332630157 1.71183240714009
0.145478665828705 1.71580963587819
0.145153602987233 1.71963238716125
0.145145013928413 1.71973470878682
0.1448113322258 1.72367764758565
0.144477665424347 1.72756649023457
0.144372574806368 1.72877955436707
0.144144013524055 1.73145324123644
0.143810331821442 1.73530998800334
0.143581247328323 1.73792624473572
0.14347667992115 1.73913704701324
0.143142998218536 1.74296334605597
0.142809331417084 1.74673648441175
0.142779285554323 1.74707341194153
0.142475679516792 1.75052657510644
0.142141997814178 1.75427060917764
0.141966304989232 1.75622057914734
0.141808331012726 1.7579998653124
0.141474679112434 1.76171707342394
0.141142480500642 1.76536726951599
0.141140997409821 1.76538381493802
0.140807345509529 1.7690757287395
0.140473663806915 1.77271677395278
0.140307075986751 1.7745144367218
0.140139997005463 1.7763458360042
0.139806345105171 1.7799627512085
0.139472663402557 1.78353006041219
0.139460300081487 1.78366112709045
0.139139011502266 1.78712243036546
0.138805344700813 1.79066728816051
0.138601463863929 1.79280829429626
0.138471662998199 1.79419434232839
0.138138011097908 1.79771941661535
0.137804329395294 1.80119552636853
0.137730683296785 1.80195546150208
0.137470662593842 1.80468498695501
0.13713701069355 1.80814225800907
0.136847551131279 1.81110215187073
0.136803328990936 1.81156247467171
0.136469677090645 1.81500331463298
0.136136010289192 1.81839625896182
0.135951623285677 1.82024931907654
0.135802328586578 1.82177728651069
0.135468676686287 1.82515536357003
0.135134994983673 1.82848520032258
0.135042774328006 1.82939648628235
0.134801343083382 1.83182784827613
0.134467676281929 1.8351448003072
0.134133994579315 1.83841515737908
0.134120818287364 1.838543176651
0.133800342679024 1.84171788965367
0.133466675877571 1.84497646800733
0.133185015224414 1.84769034385681
0.133132994174957 1.84820180499326
0.132799342274666 1.85145161194678
0.132465660572052 1.85465444735456
0.132235393042347 1.85683703422546
0.132132008671761 1.85783756793316
0.131798341870308 1.86103332483827
0.131464660167694 1.86418257122927
0.131271459929814 1.86598420143127
0.131131008267403 1.86732234501415
0.13079734146595 1.87046586501242
0.130463674664497 1.87356379404231
0.130292851416183 1.87513136863708
0.130130007863045 1.87665914811053
0.129796326160431 1.87975370132274
0.129462674260139 1.88280238693576
0.129299286835264 1.88427805900574
0.129129007458687 1.88585146146842
0.128795325756073 1.88889877190659
0.128461673855782 1.8919003883144
0.128290200383269 1.89342522621155
0.128128007054329 1.89490196649355
0.127794340252876 1.89790382079538
0.127460673451424 1.90086141496202
0.127265265633538 1.90257239341736
0.12712699174881 1.9038129701445
0.126793339848518 1.906772333214
0.126459673047066 1.90968785142834
0.126224078587677 1.91171908378601
0.126126006245613 1.91258617694574
0.12579233944416 1.91550559048225
0.125458672642708 1.91838062106769
0.125166108077882 1.92086625099182
0.125125005841255 1.92122467659701
0.124791339039803 1.92410599066125
0.124457664787769 1.92694372885877
0.124124005436897 1.92973782903023
0.124090850814151 1.93001294136047
0.123790331184864 1.9325743875995
0.123456671833992 1.9353765903305
0.123123005032539 1.93813595540234
0.122997753974105 1.93916010856628
0.122789330780506 1.94091230891987
0.122455671429634 1.94368117692638
0.122122004628181 1.94640823759976
0.121886421998347 1.94830727577209
0.121788345277309 1.94912094702284
0.121454671025276 1.95185870254965
0.121120996773243 1.95455490908555
0.120787337422371 1.95720978022392
0.120756340925484 1.95745396614075
0.120453670620918 1.95990981374891
0.120119996368885 1.96257758223816
0.119786337018013 1.96520318273759
0.119606459623537 1.96660113334656
0.11945267021656 1.96783360328552
0.119119010865688 1.97047463870698
0.118785336613655 1.97307557323811
0.118451662361622 1.97563528857092
0.118436850729481 1.97574782371521
0.11811800301075 1.97824842363106
0.117784336209297 1.98082485005171
0.117450676858425 1.98336097242815
0.117246163523628 1.98489499092102
0.117117002606392 1.98589623274958
0.116783335804939 1.98845138867339
0.116449676454067 1.99096667872437
0.116116002202034 1.99344131479076
0.116034111451535 1.99404215812683
0.115782327950001 1.99595338277806
0.115448668599129 1.99844940021552
0.115115001797676 2.00090536068409
0.114800013312389 2.00318884849548
0.114781342446804 2.00332906656807
0.114447668194771 2.00580887901265
0.114114001393318 2.00824868053304
0.113780342042446 2.01064967095615
0.11354262192983 2.01233601570129
0.113446667790413 2.01304209516474
0.113113008439541 2.01546822497806
0.112779334187508 2.01785484519174
0.112445667386055 2.02020315479183
0.112261385670104 2.0214831829071
0.112112008035183 2.0225607955042
0.11177833378315 2.02493618780761
0.111444666981697 2.02727306948707
0.111111007630825 2.02957179972481
0.110955424170146 2.03062987327576
0.110777333378792 2.03188975134234
0.11044367402792 2.03421823443438
0.110109999775887 2.03650884638139
0.109776332974434 2.03876012029924
0.109623733547334 2.03977704048157
0.109442673623562 2.04103380035507
0.109108999371529 2.04331853388936
0.108775340020657 2.04556399018925
0.108441673219204 2.04777267591983
0.108265378659297 2.04892373085022
0.108107998967171 2.04999594455662
0.107774339616299 2.05223981550369
0.107440665364265 2.05444451426601
0.107106998562813 2.05661287942009
0.10687921322569 2.05807089805603
0.106773339211941 2.0587791707135
0.106439672410488 2.06098391757807
0.106105998158455 2.0631511820601
0.105772338807583 2.06528121604589
0.105463943211362 2.06721806526184
0.10543867200613 2.06738423886614
0.105105005204678 2.06955543200635
0.104771330952644 2.07168722546608
0.104437671601772 2.07378284058706
0.10410400480032 2.07584143982682
0.104018198262702 2.07636475563049
0.103770337998867 2.0779508601505
0.103436663746834 2.08005099942805
0.103103004395962 2.08211624936037
0.102769337594509 2.08414443298028
0.102540968259294 2.0855119228363
0.102435670793056 2.08617474656164
0.102102003991604 2.08824700068978
0.101768337190151 2.09028431510884
0.101434670388699 2.09228398295449
0.101101003587246 2.09424871174991
0.101030521161771 2.09465909004211
0.100767336785793 2.09627321187188
0.100433669984341 2.09828449443133
0.100100003182888 2.10025958750829
0.0997663363814354 2.10219986149522
0.0994853952302123 2.10380578041077
0.0994326695799828 2.104124094228
0.0990990027785301 2.10611601506958
0.0987653359770775 2.10806950203489
0.0984316691756248 2.10998836326685
0.0980980023741722 2.11187301323014
0.0979038130004455 2.11295294761658
0.0977643430233002 2.11377391567551
0.0974306687712669 2.11570976461483
0.0970970019698143 2.11761226998151
0.0967633351683617 2.11947819461714
0.0964296758174896 2.1213098328743
0.0962838269379608 2.12209963798523
0.0960960015654564 2.12317902716836
0.0957623347640038 2.12506651141873
0.0954286679625511 2.12691738067431
0.0950950086116791 2.12873545430922
0.0947613343596458 2.13051897423227
0.0946232228163282 2.13124680519104
0.0944276675581932 2.13234386570611
0.0940940007567406 2.13418586310467
0.0937603414058685 2.13599318564326
0.0934266746044159 2.1377659356233
0.0930930003523827 2.13950490507298
0.0929199113790826 2.14039397239685
0.09275933355093 2.14127468966374
0.092425674200058 2.14307724624108
0.0920920073986053 2.14484428505262
0.0917583331465721 2.14657547565338
0.0914246663451195 2.14827446479412
0.0911717366191209 2.1495406627655
0.0910910069942474 2.14997367576001
0.0907573401927948 2.15173974326726
0.0904236659407616 2.15346975777356
0.0900899991393089 2.15516522450517
0.0897563397884369 2.15682792796455
0.0894226729869843 2.15845990953414
0.0893754641266384 2.15868782997131
0.0890890061855316 2.160174716492
0.0887553319334984 2.16187160503123
0.0884216725826263 2.16353737042456
0.0880880057811737 2.16516819186059
0.0877543389797211 2.16676793088764
0.0875279030851747 2.16783499717712
0.0874206647276878 2.16838066901079
0.0870870053768158 2.17005171356848
0.0867533385753632 2.17169066480143
0.0864196717739105 2.173295756504
0.0860859975218773 2.17486608690967
0.0857523381710052 2.17640813482153
0.0856262078874963 2.17698168754578
0.0854186713695526 2.1780048403828
0.0850850045681 2.17962185814965
0.0847513377666473 2.18120450894382
0.0844176709651947 2.18275324361034
0.0840840041637421 2.18426983841024
0.0837503373622894 2.1857567801561
0.083665668842412 2.18612885475159
0.0834166705608368 2.18732114316965
0.0830830037593842 2.18888676304528
0.0827493369579315 2.19042230121425
0.0824156701564789 2.19192090937686
0.0820820033550262 2.19339048332862
0.0817483365535736 2.19482944997253
0.0816431322152897 2.19527554512024
0.081414669752121 2.1963368818503
0.0810810029506683 2.19786095902775
0.0807473361492157 2.19935002213758
0.0804136693477631 2.20080630409537
0.0800800025463104 2.20223286681044
0.0797463357448578 2.20362676724537
0.0795530110075318 2.20442271232605
0.0794126689434052 2.20505965240228
0.0790790021419525 2.20654377148126
0.0787453353404999 2.20799283921235
0.0784116685390472 2.20941207625649
0.0780780017375946 2.21080122941388
0.077744334936142 2.2121597264761
0.0774106681346893 2.21348759616869
0.0773897047754358 2.21356987953186
0.0770770013332367 2.21493123560946
0.0767433345317841 2.21635314533911
0.0764096677303314 2.21774193772032
0.0760760083794594 2.21909585091599
0.0757423341274261 2.22042318078004
0.0754086673259735 2.22171936523476
0.0751464854018823 2.22271656990051
0.0750750005245209 2.22302066335502
0.0747413411736488 2.22441876327035
0.0744076669216156 2.2257824370284
0.074074000120163 2.22711446550411
0.0737403333187103 2.22841738104605
0.0734066739678383 2.22968637249552
0.0730729997158051 2.23092585006091
0.0728160996120293 2.23186373710632
0.0727393329143524 2.23218005180158
0.0724056661128998 2.23352945433943
0.0720720067620277 2.23484401006388
0.0717383399605751 2.23612712865457
0.0714046657085419 2.2373806800746
0.0710709989070892 2.2386026474265
0.0707373395562172 2.23979986324713
0.0704036727547646 2.24096690164248
0.070390869279158 2.24101090431213
0.0700699985027313 2.2422665930514
0.0697363317012787 2.2435447368913
0.0694026723504066 2.24478914634858
0.069069005548954 2.24600217144664
0.0687353312969208 2.24718460132027
0.0684016644954681 2.2483393352588
0.0680680051445961 2.24946466359225
0.067858554318924 2.25015759468079
0.0677343383431435 2.2506314894147
0.0674006715416908 2.25187728406429
0.0670669972896576 2.25309011677252
0.0667333379387856 2.2542740884838
0.0663996711373329 2.25542417770481
0.0660660043358803 2.25654535767948
0.065732330083847 2.25763965255576
0.065398670732975 2.25870670563822
0.0652076275495174 2.2593047618866
0.0650650039315224 2.25982629427132
0.0647313371300697 2.2610173843801
0.0643976628780365 2.26217980602101
0.0640640035271645 2.26330927724978
0.0637303367257118 2.26441096313535
0.0633966699242592 2.26548230986602
0.0630630031228065 2.26652334075002
0.0627293363213539 2.26753633682061
0.062421567168158 2.26845145225525
0.0623956695199013 2.26854300353712
0.0620620027184486 2.2696982569009
0.061728335916996 2.27081890862088
0.0613946653902531 2.27191188513941
0.0610610023140907 2.27297186937287
0.0607273355126381 2.27400057517091
0.0603936687111855 2.2750008784294
0.0600599981844425 2.27597534005596
0.0597263351082802 2.27692396743065
0.0594830727936086 2.27759861946106
0.0593926683068275 2.2779025462045
0.0590590015053749 2.27899773443231
0.0587253384292126 2.28006115312736
0.0583916679024696 2.28109456833749
0.058058001101017 2.28209674522267
0.0577243342995644 2.28307035133074
0.057390671223402 2.28401282486597
0.0570570006966591 2.28493227542264
0.0567233338952065 2.28582133182166
0.0563896670937538 2.28668904572777
0.0563674573224303 2.28674578666687
0.0560560040175915 2.2877315693822
0.0557223334908485 2.28875166812916
0.0553886666893959 2.28974477986976
0.0550549998879433 2.29070306610815
0.0547213368117809 2.29162961013934
0.0543876700103283 2.29252934000371
0.0540539994835854 2.29339875099063
0.0537203326821327 2.294246042834
0.0533866696059704 2.29507010319255
0.0530529990792274 2.2958647066429
0.0530412373010325 2.29589247703552
0.0527193360030651 2.29686557992976
0.0523856654763222 2.29783071750595
0.0520520024001598 2.29876631362037
0.0517183318734169 2.29966940660952
0.0513846687972546 2.3005403990716
0.0510510019958019 2.30138461923909
0.0507173351943493 2.30219967974337
0.0503836683928967 2.30299578418288
0.050050001591444 2.30375883913093
0.0497163347899914 2.30450011078546
0.0494664690976593 2.30503964424133
0.0493826679885387 2.30528129262365
0.0490490011870861 2.30622175311724
0.0487153343856335 2.30712079122946
0.0483816675841808 2.30799279998123
0.0480480007827282 2.30882855970731
0.0477143339812756 2.30963684006037
0.0473806671798229 2.3104158062459
0.0470470003783703 2.31117167845238
0.0467133373022079 2.31189854270804
0.046379666775465 2.3125907657152
0.0460460036993027 2.3132707532187
0.0457123331725597 2.31393135683962
0.0455790653758677 2.31418681144714
0.0453786700963974 2.31472925320725
0.0450449995696545 2.3155948028422
0.0447113364934921 2.31643993240985
0.0443776659667492 2.31723655397783
0.0440440028905869 2.31800375729149
0.0437103323638439 2.31873927377675
0.0433766692876816 2.31945286791633
0.0430429987609386 2.32013858810556
0.0427093356847763 2.32079822687002
0.0423756688833237 2.32142880814287
0.042042002081871 2.32203920183339
0.0417083352804184 2.32262800911726
0.0413746684789658 2.32319612419882
0.0412912517786026 2.3233335018158
0.0410410016775131 2.32396551262571
0.0407073348760605 2.32478585611359
0.0403736680746078 2.325559900115
0.0400400012731552 2.32629928502048
0.0397063344717026 2.32700494212383
0.0393726676702499 2.32768341944149
0.0390390008687973 2.32833609574672
0.0387053340673447 2.32894098347095
0.038371667265892 2.32953507036314
0.0380380041897297 2.33010960804196
0.0377043336629868 2.33064896721908
0.0373706705868244 2.33117113867377
0.0370370000600815 2.33167235307375
0.0367033369839191 2.33215553274652
0.0364705435931683 2.33248066902161
0.0363696664571762 2.3327282629306
0.0360360033810139 2.33352122699143
0.0357023328542709 2.33425289693744
0.0353686697781086 2.3349554995715
0.0350349992513657 2.33563201336064
0.0347013361752033 2.3362519328432
0.0343676656484604 2.33684274554253
0.034034002572298 2.33741111658057
0.0337003357708454 2.3379408454895
0.0333666689693928 2.33845234618766
0.0330330021679401 2.33894841242036
0.0326993353664875 2.33941396554181
0.0323656685650349 2.33985262842321
0.0320320017635822 2.34027457766643
0.0316983349621296 2.3406756188102
0.031364668160677 2.3410629220007
0.0310310013592243 2.34143752242034
0.0308545419695572 2.34162735939026
0.0306973326951265 2.34201176007043
0.030363667756319 2.3427868594586
0.0300299990922213 2.34349637192029
0.0296963341534138 2.34413430816639
0.0293626692146063 2.34474524256876
0.0290290005505085 2.34530894385366
0.028695335611701 2.34584363177419
0.0283616669476032 2.34633071249332
0.0280280020087957 2.34680500120487
0.027694333344698 2.34724066699225
0.0273606684058905 2.34764523255198
0.0270269997417927 2.34803496148054
0.0266933348029852 2.34838417139602
0.0263596680015326 2.34873025255906
0.0260260012000799 2.34905574003949
0.0256923343986273 2.34936929434984
0.0253586675971746 2.34967046918939
0.025025000795722 2.34993515138536
0.0246913339942694 2.35019817059614
0.0243576671928167 2.35043773121869
0.0240240003913641 2.35068814201595
0.0238988753408194 2.35077452659607
0.0236903335899115 2.35146401156133
0.023356668651104 2.35247632514599
0.0230230018496513 2.35320981137164
0.0226893350481987 2.35389161400089
0.0223556682467461 2.35454511460457
0.0220220014452934 2.35505864288234
0.0216883346438408 2.35553671158466
0.0213546678423882 2.35596091061636
0.0210210010409355 2.35635971280273
0.0206873342394829 2.35667636651479
0.0203536674380302 2.35695149295631
0.0200200006365776 2.35723431916072
0.019686333835125 2.35755246758302
0.0193526670336723 2.35773764617636
0.0190190020948648 2.35797379144547
0.0186853352934122 2.35814949895214
0.0183516684919596 2.3583276260666
0.0180180016905069 2.3585064324367
0.0176843348890543 2.35865407085207
0.0173506680876017 2.35881534096489
0.017017001286149 2.35893854200526
0.0166833344846964 2.35905769032864
0.0163496676832438 2.35918624317227
0.0160160008817911 2.35931068459756
0.0156823340803385 2.35941008753579
0.0153486663475633 2.3595070913223
0.0150149995461106 2.35960014675857
0.0146813346073031 2.35966367543666
0.0143476678058505 2.35975033741355
0.0140140010043979 2.35984941592229
0.0136803342029452 2.35991379469376
0.0136326675170234 2.35992169380188
0.0136803342029452 2.35994422259589
0.0140140010043979 2.36011538842145
0.0143476678058505 2.36035236756363
0.0146813346073031 2.36053278733944
0.0150149995461106 2.3606413091932
0.0153486663475633 2.36079453900605
0.0156823340803385 2.36093218530927
0.0160160008817911 2.36105668457755
0.0163496676832438 2.36120769596267
0.0166833344846964 2.36134313892674
0.017017001286149 2.36144365533141
0.0173506680876017 2.36152990309747
0.0176843348890543 2.3616514007551
0.0180180016905069 2.3617429967157
0.0183516684919596 2.36183851077084
0.0186853352934122 2.36192253232002
0.0190190020948648 2.3619824106043
0.0193526670336723 2.36208342748494
0.019686333835125 2.36210968138698
0.0200200006365776 2.36224103314536
0.0203536674380302 2.36230870537615
0.0206873342394829 2.36234377829056
0.0210210010409355 2.36240181591919
0.0213546678423882 2.36246777883097
0.0216883346438408 2.36252836041358
0.0220220014452934 2.36258683450394
0.0223556682467461 2.36263312848287
0.0226893350481987 2.3626998941475
0.0230230018496513 2.36273797721239
0.023356668651104 2.36275223458793
0.0236903335899115 2.36280847086506
0.0240240003913641 2.36287125310205
0.0243576671928167 2.36291109992237
0.0246913339942694 2.36293676764765
0.025025000795722 2.36297293951037
0.0253586675971746 2.36300268424185
0.0256923343986273 2.36304430018415
0.0260260012000799 2.36307301957578
0.0263596680015326 2.36310647457091
0.0266933348029852 2.36314262215739
0.0270269997417927 2.36316846601221
0.0273606684058905 2.36318963754524
0.027694333344698 2.36321727756303
0.0280280020087957 2.36324724974456
0.0283616669476032 2.36328136475152
0.028695335611701 2.36329578229379
0.0290290005505085 2.36332535853584
0.0293626692146063 2.36334010175815
0.0296963341534138 2.36336681286144
0.0300299990922213 2.36338127173226
0.030363667756319 2.36340109867341
0.0306973326951265 2.36342729517251
0.0310310013592243 2.36345102281281
0.031364668160677 2.36347095328749
0.0316983349621296 2.3634944813757
0.0320320017635822 2.3635057385099
0.0323656685650349 2.36351913687574
0.0326993353664875 2.36353705229004
0.0330330021679401 2.3635493226752
0.0333666689693928 2.36357636702139
0.0337003357708454 2.36359449611207
0.034034002572298 2.36359807818827
0.0343676656484604 2.36361286129059
0.0347013361752033 2.36363001176827
0.0350349992513657 2.3636349227746
0.0353686697781086 2.36366027863275
0.0357023328542709 2.36367211699668
0.0360360033810139 2.36367726576767
0.0363696664571762 2.36369989480687
0.0367033369839191 2.36370573068028
0.0370370000600815 2.36371517699144
0.0373706705868244 2.36372561644907
0.0377043336629868 2.36373569703913
0.0380380041897297 2.36374285421594
0.038371667265892 2.3637583825882
0.0387053340673447 2.36377136120011
0.0390390008687973 2.36377293185184
0.0393726676702499 2.36378523273047
0.0397063344717026 2.36380116191666
0.0400400012731552 2.36381140898611
0.0403736680746078 2.3638185735869
0.0407073348760605 2.3638282053023
0.0410410016775131 2.36383866695801
0.0413746684789658 2.36384431729998
0.0417083352804184 2.36385199270045
0.042042002081871 2.36386016895646
0.0423756688833237 2.36386805816644
0.0427093356847763 2.36387151258963
0.0430429987609386 2.36388244030498
0.0433766692876816 2.36388795776705
0.0437103323638439 2.36390198089721
0.0440440028905869 2.36390303139611
0.0443776659667492 2.36391128031998
0.0447113364934921 2.36390991982292
0.0450449995696545 2.3639243367269
0.0453786700963974 2.36392813133904
0.0457123331725597 2.36393422784168
0.0460460036993027 2.36394556128384
0.046379666775465 2.36395032035004
0.0467133373022079 2.36394968837024
0.0470470003783703 2.36395312543723
0.0473806671798229 2.3639666922724
0.0477143339812756 2.36396806511724
0.0480480007827282 2.36397545103258
0.0483816675841808 2.36397880169734
0.0487153343856335 2.3639847897301
0.0490490011870861 2.36398792529271
0.0493826679885387 2.36399383787511
0.0497163347899914 2.36399677216616
0.050050001591444 2.36400260753527
0.0503836683928967 2.36400377547722
0.0507173351943493 2.3640144146878
0.0510510019958019 2.36401386075206
0.0513846687972546 2.36402011794626
0.0517183318734169 2.36402193431197
0.0520520024001598 2.36402776241302
0.0523856654763222 2.36403140824787
0.0527193360030651 2.36403568622188
0.0530529990792274 2.36404288785813
0.0533866696059704 2.36404463377866
0.0537203326821327 2.36405255753579
0.0540539994835854 2.36405483626646
0.0543876700103283 2.36405637428051
0.0547213368117809 2.36405937518032
0.0550549998879433 2.36406392675795
0.0553886666893959 2.36406690537558
0.0557223334908485 2.36407191595397
0.0560560040175915 2.3640756430132
0.0563896670937538 2.36408043611004
0.0567233338952065 2.36408118369942
0.0570570006966591 2.36408467246763
0.057390671223402 2.36408858003454
0.0577243342995644 2.36408994238255
0.058058001101017 2.36409260593094
0.0583916679024696 2.36409844523787
0.0587253384292126 2.36410154888773
0.0590590015053749 2.36410340604648
0.0593926683068275 2.36410267399546
0.0597263351082802 2.36410652818093
0.0600599981844425 2.3641100856596
0.0603936687111855 2.36411377290283
0.0607273355126381 2.3641148408254
0.0610610023140907 2.36411588594535
0.0613946653902531 2.36412013554284
0.061728335916996 2.36412346206254
0.0620620027184486 2.3641263713642
0.0623956695199013 2.3641285017917
0.0627293363213539 2.36413348940438
0.0630630031228065 2.36413220067573
0.0633966699242592 2.36413317591488
0.0637303367257118 2.36413592210482
0.0640640035271645 2.3641423163157
0.0643976628780365 2.36414382688862
0.0647313371300697 2.36414472879203
0.0650650039315224 2.36414561247305
0.065398670732975 2.36414817529721
0.065732330083847 2.364149566722
0.0660660043358803 2.36415251454116
0.0663996711373329 2.36415336400031
0.0667333379387856 2.36415473928934
0.0670669972896576 2.36415816088192
0.0674006715416908 2.36415900377571
0.0677343383431435 2.36416133620355
0.0680680051445961 2.36416400296246
0.0684016644954681 2.36416438939743
0.0687353312969208 2.36416762363898
0.069069005548954 2.36417022352058
0.0694026723504066 2.36417060549604
0.0697363317012787 2.36417233428153
0.0700699985027313 2.36417530792264
0.0704036727547646 2.36417514531075
0.0707373395562172 2.36417726453458
0.0710709989070892 2.36418112521394
0.0714046657085419 2.36418179616536
0.0717383399605751 2.36418432246198
0.0720720067620277 2.36418587704135
0.0724056661128998 2.3641852289634
0.0727393329143524 2.36418810877398
0.0730729997158051 2.36419003696765
0.0734066739678383 2.36418942563264
0.0737403333187103 2.36419097668765
0.074074000120163 2.36419452244473
0.0744076669216156 2.36419480783304
0.0747413411736488 2.3641962170307
0.0750750005245209 2.3641992504917
0.0754086673259735 2.36419953783123
0.0757423341274261 2.36420097100882
0.0760760083794594 2.36420274291459
0.0764096677303314 2.36420212289485
0.0767433345317841 2.36420431008425
0.0770770013332367 2.3642061044515
0.0774106681346893 2.36420782044372
0.077744334936142 2.3642084139014
0.0780780017375946 2.36421047364547
0.0784116685390472 2.36421176680529
0.0787453353404999 2.36421308316551
0.0790790021419525 2.36421260047077
0.0794126689434052 2.36421317421045
0.0797463357448578 2.36421619373665
0.0800800025463104 2.36421606949173
0.0804136693477631 2.36421877330785
0.0807473361492157 2.36421927845475
0.0810810029506683 2.36421881044315
0.081414669752121 2.36422238354163
0.0817483365535736 2.36422090769165
0.0820820033550262 2.36422279617522
0.0824156701564789 2.36422399157563
0.0827493369579315 2.36422385306102
0.0830830037593842 2.36422736119364
0.0834166705608368 2.36422757866039
0.0837503373622894 2.36422869906879
0.0840840041637421 2.36422987600587
0.0844176709651947 2.36422977107053
0.0847513377666473 2.36423025812422
0.0850850045681 2.36423168842729
0.0854186713695526 2.36423342290982
0.0857523381710052 2.36423422974276
0.0860859975218773 2.36423566610884
0.0864196717739105 2.36423552206775
0.0867533385753632 2.3642363283993
0.0870870053768158 2.36423802945151
0.0874206647276878 2.3642384933782
0.0877543389797211 2.3642392590542
0.0880880057811737 2.36424031955764
0.0884216725826263 2.36424166806187
0.0887553319334984 2.36424299634358
0.0890890061855316 2.36424263434686
0.0894226729869843 2.36424420177111
0.0897563397884369 2.36424551266803
0.0900899991393089 2.36424484749201
0.0904236659407616 2.36424584412849
0.0907573401927948 2.36424714416267
0.0910910069942474 2.3642481391216
0.0914246663451195 2.36424914862914
0.0917583331465721 2.36424929822585
0.0920920073986053 2.36424866348806
0.092425674200058 2.36425048070967
0.09275933355093 2.36425221576095
0.0930930003523827 2.36425291459903
0.0934266746044159 2.36425281601096
0.0937603414058685 2.36425301562286
0.0940940007567406 2.3642544704506
0.0944276675581932 2.36425465556
0.0947613343596458 2.36425584099795
0.0950950086116791 2.36425601397657
0.0954286679625511 2.36425743371388
0.0957623347640038 2.3642576188545
0.0960960015654564 2.36425852028132
0.0964296758174896 2.36425943434469
0.0967633351683617 2.36426005827387
0.0970970019698143 2.36426049621563
0.0974306687712669 2.36426162759298
0.0977643430233002 2.36426249601073
0.0980980023741722 2.36426199632768
0.0984316691756248 2.36426287414861
0.0987653359770775 2.3642639826833
0.0990990027785301 2.36426319563358
0.0994326695799828 2.36426543783341
0.0997663363814354 2.36426541022726
0.100100003182888 2.36426647286244
0.100433669984341 2.36426620428697
0.100767336785793 2.36426682637796
0.101101003587246 2.36426834347126
0.101434670388699 2.3642678382443
0.101768337190151 2.36426912230069
0.102102003991604 2.36427036827332
0.102435670793056 2.36426947299115
0.102769337594509 2.36427072160771
0.103103004395962 2.36427130821095
0.103436663746834 2.36427232890589
0.103770337998867 2.36427166330447
0.10410400480032 2.36427288667094
0.104437671601772 2.3642730720318
0.104771330952644 2.36427325503106
0.105105005204678 2.36427343571356
0.10543867200613 2.36427461728157
0.105772338807583 2.36427582278366
0.106105998158455 2.36427558403379
0.106439672410488 2.36427656011824
0.106773339211941 2.36427673381412
0.107106998562813 2.36427632573235
0.107440665364265 2.36427729780763
0.107774339616299 2.36427729757602
0.108107998967171 2.36427861883358
0.108441673219204 2.36427861047216
0.108775340020657 2.36428012507515
0.109108999371529 2.36427990955529
0.109442673623562 2.36428121878494
0.109776332974434 2.36428083866002
0.110109999775887 2.36428101178226
0.11044367402792 2.36428120010534
0.110777333378792 2.36428231245136
0.111111007630825 2.36428229979827
0.111444666981697 2.3642830296068
0.11177833378315 2.36428375072714
0.112112008035183 2.36428338803348
0.112445667386055 2.36428411499516
0.112779334187508 2.36428481706258
0.113113008439541 2.36428517497867
0.113446667790413 2.36428536169838
0.113780342042446 2.36428571226335
0.114114001393318 2.36428607457957
0.114447668194771 2.3642871205743
0.114781342446804 2.36428696537264
0.115115001797676 2.36428781645416
0.115448668599129 2.36428765901868
0.115782327950001 2.36428817556817
0.116116002202034 2.36428886084952
0.116449676454067 2.36428871516786
0.116783335804939 2.36428973478367
0.117117002606392 2.36428974266069
0.117450676858425 2.36429024771135
0.117784336209297 2.36429043683693
0.11811800301075 2.36429077807959
0.118451662361622 2.36429097643647
0.118785336613655 2.36429115831592
0.119119010865688 2.36429213906447
0.11945267021656 2.36429310891092
0.119786337018013 2.36429312598473
0.120119996368885 2.36429268825189
0.120453670620918 2.36429380123933
0.120787337422371 2.36429337821199
0.121120996773243 2.36429387445087
0.121454671025276 2.36429450458108
0.121788345277309 2.36429438838378
0.122122004628181 2.36429443777056
0.122455671429634 2.36429521805667
0.122789330780506 2.36429556122553
0.123123005032539 2.36429588772704
0.123456671833992 2.36429592152667
0.123790331184864 2.36429656224467
0.124124005436897 2.36429718338621
0.124457664787769 2.36429693778273
0.124791339039803 2.3642972797458
0.125125005841255 2.36429745550798
0.125458672642708 2.36429807122591
0.12579233944416 2.36429842016734
0.126126006245613 2.36429903645516
0.126459673047066 2.36429878286835
0.126793339848518 2.3642988422816
0.12712699174881 2.36429931330679
0.127460673451424 2.3642997675761
0.127794340252876 2.36430010861471
0.128128007054329 2.36430029130993
0.128461673855782 2.36430075680579
0.128795325756073 2.36430080424865
0.129129007458687 2.36430154402952
0.129462674260139 2.36430159266874
0.129796326160431 2.36430191960247
0.130130007863045 2.36430209890715
0.130463674664497 2.36430243110027
0.13079734146595 2.36430274327532
0.131131008267403 2.36430280674686
0.131464660167694 2.36430300542131
0.131798341870308 2.36430294266419
0.132132008671761 2.36430363865014
0.132465660572052 2.36430396930869
0.132799342274666 2.36430415820103
0.133132994174957 2.36430447763996
0.133466675877571 2.36430479915997
0.133800342679024 2.36430474513628
0.134133994579315 2.36430492649094
0.134467676281929 2.36430574984901
0.134801343083382 2.36430520108047
0.135134994983673 2.36430588136243
0.135468676686287 2.36430607908933
0.135802328586578 2.36430639201005
0.136136010289192 2.36430633712716
0.136469677090645 2.36430666072028
0.136803328990936 2.3643067304387
0.13713701069355 2.36430681427937
0.137470662593842 2.3643073644289
0.137804329395294 2.36430744438443
0.138138011097908 2.3643082320644
0.138471662998199 2.36430806244276
0.138805344700813 2.36430850310668
0.139139011502266 2.36430823644585
0.139472663402557 2.36430865788133
0.139806345105171 2.36430919531893
0.140139997005463 2.36430928269284
0.140473663806915 2.3643089031863
0.140807345509529 2.36430955016119
0.141140997409821 2.36431009625968
0.141474679112434 2.36430995714875
0.141808331012726 2.3643100343823
0.142141997814178 2.36431079809454
0.142475679516792 2.36431042668333
0.142809331417084 2.36431052298172
0.143142998218536 2.36431061394234
0.14347667992115 2.36431157097603
0.143810331821442 2.3643114427068
0.144144013524055 2.36431152818269
0.144477665424347 2.36431215699899
0.1448113322258 2.36431192894617
0.145145013928413 2.36431223781397
0.145478665828705 2.36431211369689
0.145812332630157 2.36431241890804
0.14614599943161 2.3643125187507
0.146479666233063 2.36431323945666
0.146813347935677 2.36431291647086
0.147146999835968 2.36431332493182
0.147480666637421 2.36431351838715
0.147814348340034 2.3643138296073
0.148148000240326 2.36431371512119
0.148481667041779 2.36431391235649
0.148815333843231 2.36431390834455
0.149149000644684 2.3643142203016
0.149482682347298 2.36431471523404
0.149816334247589 2.36431471565029
0.150150001049042 2.36431491597739
0.150483667850494 2.36431511844976
0.150817334651947 2.36431571542771
0.1511510014534 2.36431512349788
0.151484668254852 2.364315624723
0.151818335056305 2.36431562885252
0.152152016758919 2.36431611205186
0.15248566865921 2.36431583084723
0.152819335460663 2.36431622758734
0.153153002262115 2.36431632888635
0.153486669063568 2.36431634112179
0.153820335865021 2.36431701998903
0.154154002666473 2.36431693060712
0.154487669467926 2.36431723441118
0.154821336269379 2.3643173402403
0.155155003070831 2.36431735882
0.155488669872284 2.36431774286007
0.155822336673737 2.36431775955727
0.156156003475189 2.36431796095344
0.156489670276642 2.36431779609291
0.156823337078094 2.36431818244606
0.157157003879547 2.36431829531345
0.157490670681 2.36431831285457
0.157824337482452 2.36431869566004
0.158158004283905 2.36431863170757
0.158491671085358 2.36431918940483
0.15882533788681 2.36431920982072
0.159159004688263 2.36431924374666
0.159492671489716 2.36431961815194
0.159826338291168 2.36431955508367
0.160160005092621 2.36431984734888
0.160493671894073 2.36431995884857
0.160827338695526 2.36432007609768
0.161161005496979 2.3643202824651
0.161494672298431 2.36432022458616
0.161828339099884 2.36432042535896
0.162162005901337 2.36432045961998
0.162495672702789 2.36432057895193
0.162829339504242 2.36432078231122
0.163163006305695 2.36432106867126
0.163496673107147 2.3643211029739
0.1638303399086 2.36432139209662
0.164164006710052 2.36432126073373
0.164497673511505 2.36432121372259
0.164831340312958 2.36432158500702
0.16516500711441 2.36432182624315
0.165498673915863 2.36432179000662
0.165832340717316 2.36432187078367
0.166166007518768 2.36432215497999
0.166499674320221 2.36432227738208
0.166833341121674 2.36432256381415
0.167167007923126 2.36432268665998
0.167500674724579 2.36432244703931
0.16783432662487 2.36432297245451
0.168168008327484 2.36432289599417
0.168501675128937 2.3643230672368
0.168835341930389 2.36432294850033
0.169169008731842 2.36432335445345
0.169502675533295 2.36432328359545
0.169836342334747 2.3643235649134
0.1701700091362 2.36432334104246
0.170503661036491 2.36432358408995
0.170837342739105 2.3643238310317
0.171171009540558 2.36432376547055
0.17150467634201 2.36432408355323
0.171838343143463 2.36432421690695
0.172171995043755 2.36432423233689
0.172505676746368 2.36432447203985
0.172839343547821 2.36432456463217
0.173172995448112 2.36432465651237
0.173506677150726 2.3643246007393
0.173840343952179 2.36432473184778
0.174174010753632 2.36432494177875
0.174507677555084 2.36432525561857
0.174841329455376 2.364325238026
0.17517501115799 2.36432522602141
0.175508677959442 2.36432531843078
0.175842329859734 2.36432537910548
0.176176011562347 2.36432572979415
0.176509663462639 2.36432561296163
0.176843345165253 2.36432603220265
0.177177011966705 2.36432591245223
0.177510663866997 2.3643261923066
0.177844345569611 2.36432596859463
0.178178012371063 2.36432621065132
0.178511664271355 2.36432648887602
0.178845345973969 2.36432637746021
0.17917899787426 2.36432658279337
0.179512679576874 2.36432668426411
0.179846346378326 2.36432681982585
0.180179998278618 2.36432685279901
0.180513679981232 2.36432698928454
0.180847331881523 2.36432691801791
0.181180998682976 2.36432726177457
0.18151468038559 2.36432719505619
0.181848332285881 2.36432729672502
0.182182013988495 2.3643275699215
0.182515680789948 2.36432767692153
0.182849332690239 2.3643276795502
0.183183014392853 2.36432765103275
0.183516666293144 2.36432779003816
0.183850333094597 2.36432793047488
0.184184014797211 2.36432810069132
0.184517666697502 2.36432810659069
0.184851348400116 2.36432805370763
0.185185000300407 2.36432838836729
0.18551866710186 2.36432846582629
0.185852348804474 2.3643285053488
0.186186000704765 2.36432851918103
0.186519667506218 2.36432878971235
0.186853349208832 2.36432883470935
0.187187001109123 2.36432887704887
0.187520682811737 2.36432901989602
0.187854334712029 2.36432922560234
0.188188001513481 2.36432901614975
0.188521683216095 2.36432935186088
0.188855335116386 2.36432933532602
0.189189001917839 2.3643294156512
0.189522668719292 2.3643295581655
0.189856335520744 2.36432969968209
0.190190017223358 2.36432957762445
0.19052366912365 2.36432975362531
0.190857335925102 2.36432989969194
0.191191017627716 2.36432989058139
0.191524669528008 2.36432987931514
0.19185833632946 2.36433008466413
0.192192003130913 2.36433016111713
0.192525669932365 2.36433018602262
0.192859351634979 2.3643303525019
0.193193003535271 2.36433028598641
0.193526670336723 2.3643304950952
0.193860337138176 2.3643305731541
0.194194003939629 2.36433053860568
0.194527670741081 2.36433076918298
0.194861337542534 2.364330855063
0.195195004343987 2.36433087592584
0.1955286860466 2.36433081032513
0.195862337946892 2.36433110295568
0.196196004748344 2.36433110134709
0.196529671549797 2.36433121646849
0.19686333835125 2.36433138897313
0.197197005152702 2.36433138486791
0.197530671954155 2.3643312977463
0.197864338755608 2.36433147030061
0.19819800555706 2.3643315881601
0.198531672358513 2.3643316426784
0.198865339159966 2.36433186986212
0.199199005961418 2.36433176406451
0.199532672762871 2.36433187495612
0.199866339564323 2.36433204934154
0.200200006365776 2.36433202484501


==> 3D Painleve (SIADS)/Figs/asymptotics/data/Psi_1.txt <==
Var1,Var2
0,2.07729900740575
0.202,2.07729900740575
NaN,NaN
0,-2.07729900740575
0.202,-2.07729900740575


==> 3D Painleve (SIADS)/Figs/asymptotics/data/Psi_2.txt <==
Var1,Var2
0,2.74309468978132
0.202,2.74309468978132
NaN,NaN
0,-2.74309468978132
0.202,-2.74309468978132


==> 3D Painleve (SIADS)/Figs/asymptotics/data/Psi_P.txt <==
Var1,Var2
0,2.36435402250794
0.202,2.36435402250794
NaN,NaN
0,-2.36435402250794
0.202,-2.36435402250794


==> 3D Painleve (SIADS)/Figs/asymptotics/data/Psi_l.txt <==
Var1,Var2
0,1.61185489773531
0.202,1.61185489773531
NaN,NaN
0,-1.61185489773531
0.202,-1.61185489773531


==> 3D Painleve (SIADS)/Figs/notasymptotics/data/Psi1.txt <==
Var1,Var2
-0.62046439292378,1.66886320565459
0.62046439292378,1.66886320565459


==> 3D Painleve (SIADS)/Figs/notasymptotics/data/Psi2.txt <==
Var1,Var2
-0.62046439292378,4.31214491839898
0.62046439292378,4.31214491839898


==> 3D Painleve (SIADS)/Figs/notasymptotics/data/detm.txt <==
Var1,Var2
0.618691623210907,1.26197986984383
0.618620966440585,1.26061284542084
0.618299450015408,1.25430989265442
0.617982528001542,1.24800682067871
0.617670003072778,1.24170362949371
0.617361691609666,1.23540067672729
0.617057400390959,1.22909760475159
0.616918861865997,1.22619273588144
0.616675955889498,1.22279453277588
0.616232035982345,1.21649146080017
0.615795067887346,1.21018838882446
0.615364717361179,1.20388531684875
0.615146100521088,1.20063896134786
0.614873022589408,1.19758224487305
0.614318698865212,1.19127917289734
0.613773766316838,1.18497610092163
0.613373339176178,1.18027031176582
0.613203271664747,1.17867314815521
0.61254245381123,1.17236995697021
0.611893792016288,1.16606688499451
0.611600577831268,1.16317222088733
0.611183713869797,1.15976393222809
0.610426310554451,1.15346074104309
0.609827935695648,1.14838712814087
0.609656936418558,1.14715778827667
0.608794616005643,1.14085471630096
0.608055055141449,1.13533779932595
0.607932911723289,1.13455152511597
0.606970097905061,1.12824857234955
0.606282413005829,1.12365349554638
0.605990174363854,1.12194550037384
0.604931413596504,1.11564242839813
0.60450953245163,1.11308221320709
0.603812089035688,1.10933935642242
0.60273677110672,1.10344586733347
0.602652958681517,1.10303628444672
0.601386361763876,1.09673321247101
0.6009641289711,1.09458908814885
0.600052823114826,1.0904301404953
0.599191248416901,1.08641583406638
0.598647925756495,1.08412706851959
0.597418606281281,1.07884089255436
0.597158427855552,1.07782399654388
0.595645844936371,1.07179046926932
0.595571879129668,1.07152104377747
0.59387598929849,1.06521785259247
0.593873083591461,1.06520683901542
0.592100322246552,1.05904290507485
0.592060287222272,1.05891478061676
0.590327560901642,1.05325843169432
0.590113127814777,1.05261182785034
0.588554799556732,1.04781970872571
0.588024500888206,1.04630863666534
0.586782038211823,1.04269881354244
0.585784642526448,1.04000568389893
0.585009276866913,1.03787144749551
0.58338415305256,1.03370261192322
0.583236515522003,1.03331658254757
0.581463754177094,1.02900426154381
0.580758252972988,1.02739953994751
0.579690992832184,1.02492604844922
0.577929679674837,1.0210964679718
0.577918231487274,1.02107111038511
0.576145470142365,1.01740792193578
0.574801811524002,1.01479339599609
0.574372708797455,1.0139430858549
0.572600066661835,1.01065227074269
0.571364011585007,1.00849032402039
0.570827186107635,1.00753439402254
0.569054424762726,1.00457161251775
0.567543924044645,1.00218725204468
0.567281782627106,1.00176608979375
0.565508902072906,0.999096093691238
0.563736259937286,0.996569872695863
0.563224002079565,0.995884239673615
0.561963379383087,0.994167673522613
0.560190737247467,0.991891176930591
0.558417975902557,0.989737009597394
0.558280965470819,0.989581108093262
0.556645214557648,0.987688313733039
0.554872453212738,0.985750501920595
0.553099691867828,0.983920528134001
0.552436274018229,0.983278036117554
0.551326930522919,0.982185886365669
0.549554169178009,0.980546038079485
0.547781407833099,0.979000867625727
0.54600864648819,0.977546361857716
0.545263492791456,0.97697502374649
0.54423588514328,0.976174432054534
0.54246312379837,0.974883406710227
0.540690362453461,0.973673844383698
0.538917720317841,0.972543045538393
0.537144839763641,0.971486940789718
0.535671793224762,0.970671892166138
0.535372197628021,0.970503555614023
0.533599317073822,0.969586078872915
0.531826555728912,0.968738199084951
0.530053913593292,0.967956392955057
0.528281033039093,0.967239542899169
0.526508390903473,0.966585075190861
0.524735629558563,0.96599189235326
0.522962868213654,0.96545731417231
0.521190106868744,0.964980721574997
0.519417345523834,0.964560104008757
0.518487415295209,0.964368879795074
0.517644584178925,0.964193059223549
0.515871822834015,0.963878925829765
0.514099061489105,0.963616821014647
0.512326300144196,0.963405648668019
0.510553538799286,0.963244558782871
0.508780777454376,0.963131805742675
0.507008016109467,0.963067026320175
0.505235254764557,0.963048860645019
0.503462493419647,0.963076072774203
0.501689851284027,0.96314837419968
0.499916970729828,0.963264356149546
0.498144328594208,0.963423672429069
0.496371448040009,0.963624901181327
0.494598686695099,0.963867463608506
0.492826044559479,0.964151326859268
0.491631582149171,0.964368879795074
0.49105316400528,0.964474630498283
0.489280521869659,0.964836103984248
0.48750776052475,0.965235834177066
0.48573499917984,0.965674033517381
0.48396223783493,0.966149575357509
0.482189476490021,0.966662072505711
0.480416715145111,0.967210905093921
0.478643953800201,0.967795627360031
0.476871192455292,0.968415840366651
0.475098431110382,0.969070843187347
0.473325669765472,0.96976047966918
0.471552908420563,0.97048391240673
0.471110255765154,0.970671892166138
0.469780147075653,0.971238951788446
0.468007385730743,0.972026161713667
0.466234624385834,0.972846087874757
0.464461982250214,0.973698805067256
0.462689101696014,0.974583382940441
0.460916459560394,0.975499600412205
0.459143698215485,0.976447402280507
0.458184858458219,0.97697502374649
0.457370817661285,0.977424726996035
0.455598175525665,0.97843052964766
0.453825294971466,0.979467286114978
0.452052652835846,0.980533697790862
0.450279891490936,0.981630076269309
0.448507130146027,0.98275622030295
0.447703188977932,0.983278036117554
0.446734368801117,0.983909387489117
0.444961607456207,0.985090313301739
0.443188846111298,0.986299860999804
0.441416084766388,0.987538172187719
0.439643323421478,0.988805235261622
0.438578192376696,0.989581108093262
0.437870562076569,0.990098641438039
0.436097800731659,0.991417405573879
0.434325039386749,0.992764188251529
0.43255227804184,0.994138446300463
0.430779635906219,0.995540571590877
0.430351028337492,0.995884239673615
0.42900675535202,0.996966490521299
0.4272341132164,0.998418503793074
0.425461232662201,0.999897497963815
0.423688590526581,1.00140307741331
0.422778283964177,1.00218725204468
0.421915829181671,1.00293324394717
0.420142948627472,1.00448801214388
0.418370306491852,1.00606838652164
0.416597545146942,1.00767566762304
0.415710305618886,1.00849032402039
0.414824783802032,1.00930677750836
0.413052022457123,1.01096111284791
0.411279261112213,1.01264161912649
0.409506499767303,1.01434804743383
0.409048263227153,1.01479339599609
0.407733738422394,1.01607627265897
0.405960977077484,1.01782918511673
0.404188215732574,1.01960711086365
0.402722589994765,1.0210964679718
0.402415573596954,1.02140977123182
0.400642693042755,1.02323385851302
0.398869931697845,1.02508273303588
0.397097170352936,1.02695705330201
0.39668192867959,1.02739953994751
0.395324409008026,1.02885225464519
0.393551766872406,1.03077121811601
0.391778886318207,1.03271519068153
0.390886719664884,1.03370261192322
0.390006244182587,1.03468126476329
0.388233363628387,1.03666965292101
0.386460721492767,1.03868247835401
0.385306647508984,1.04000568389893
0.384687960147858,1.0407181085994
0.382915079593658,1.04277512415496
0.381142437458038,1.04485624170062
0.379916940577565,1.04630863666534
0.379369676113129,1.04696002701035
0.377596855163574,1.04908491443077
0.375824153423309,1.0512336113725
0.374697016494115,1.05261182785034
0.374051332473755,1.05340478605052
0.37227863073349,1.05559679995689
0.370505928993225,1.05781256047648
0.369630777742707,1.05891478061676
0.368733108043671,1.06005030888333
0.366960346698761,1.06230906327624
0.365187644958496,1.06459134263474
0.364703788636493,1.06521785259247
0.363414824008942,1.06689422913851
0.361642122268677,1.06921920712893
0.359904222504276,1.07152104377747
0.359869301319122,1.07156750101619
0.358096599578857,1.07393487886931
0.356323838233948,1.07632568506289
0.355220774838487,1.07782399654388
0.354551076889038,1.07873773663621
0.352778315544128,1.08117050353163
0.351005613803864,1.08362640574054
0.350645771347554,1.08412706851959
0.349232792854309,1.08610179401187
0.347460091114044,1.0885992697855
0.346170242054965,1.0904301404953
0.34568727016449,1.09111877468994
0.343914568424225,1.09365784985406
0.342141807079315,1.09621974494843
0.341787900032726,1.09673321247101
0.340368986129761,1.09880114242757
0.338596284389496,1.1014042066472
0.33749188322234,1.10303628444672
0.336823582649231,1.1040283747562
0.335050761699677,1.10667260826755
0.333278013652325,1.10933935642242
0.333278000354767,1.10933937651764
0.331505239009857,1.11202434163118
0.329732477664948,1.11473188520014
0.329138781011389,1.11564242839813
0.327959775924683,1.117458886545
0.326186954975128,1.12020672827543
0.325071695980374,1.12194550037384
0.324414253234863,1.12297523382231
0.322641491889954,1.12576346247578
0.321072705751761,1.12824857234955
0.320868730545044,1.12857317854141
0.319095969200134,1.13140133290337
0.317323207855225,1.13425136038864
0.317136936121925,1.13455152511597
0.315550446510315,1.13711991767162
0.31377774477005,1.14000948331093
0.313260902457343,1.14085471630096
0.312004923820496,1.1429182183604
0.310232222080231,1.14584741383018
0.309442256999884,1.14715778827667
0.308459460735321,1.14879561005109
0.306686639785767,1.15176403500043
0.305677823320183,1.15346074104309
0.304913938045502,1.15475152132314
0.303141117095947,1.15775847634525
0.301964670051851,1.15976393222809
0.301368415355682,1.16078517281828
0.299595713615417,1.16383068185738
0.298300801741128,1.16606688499451
0.297822892665863,1.16689608168625
0.296050131320953,1.16997959776514
0.294683130791024,1.17236995697021
0.294277429580688,1.17308274478628
0.292504608631134,1.17620457015571
0.291109789118056,1.17867314815521
0.290731906890869,1.17934512129056
0.288959085941315,1.18250406480114
0.287578554596064,1.18497610092163
0.28718638420105,1.185681696408
0.28541362285614,1.18887755692891
0.284087577521154,1.19127917289734
0.28364086151123,1.19209208564135
0.281868100166321,1.19532456857491
0.280635009304178,1.19758224487305
0.280095279216766,1.19857518599979
0.278322577476501,1.20184336798533
0.277218975933878,1.20388531684875
0.276549875736237,1.20512927971461
0.274777054786682,1.20843335095251
0.273838137410461,1.21018838882446
0.273004353046417,1.211754422726
0.271231591701508,1.21509276249939
0.270490640625498,1.21649146080017
0.269458770751953,1.2184487302645
0.267686069011688,1.22182124655559
0.267175322824553,1.22279453277588
0.265913248062134,1.2252111380239
0.264140546321869,1.22861697763756
0.263890584164852,1.22909760475159
0.262367844581604,1.23203965738875
0.260635071167254,1.23540067672729
0.26059502363205,1.23547873535834
0.25882226228714,1.23893407217645
0.257406350780185,1.24170362949371
0.257049560546875,1.24240491829151
0.255276739597321,1.24589246510355
0.254204477347873,1.24800682067871
0.253504037857056,1.24939472773956
0.251731216907501,1.25291232963897
0.251028004057902,1.25430989265442
0.249958515167236,1.25644576502052
0.248185753822327,1.25999346818239
0.247876349751933,1.26061284542084
0.246412992477417,1.26355649785419
0.244747405911836,1.26691603660583
0.244640231132507,1.26713327679095
0.242867529392242,1.27072509860671
0.24163942093124,1.27321898937225
0.241094708442688,1.27433058047762
0.239322006702423,1.27794992298354
0.238552693855168,1.27952206134796
0.237549185752869,1.28158286765648
0.235776484012604,1.28522843104902
0.235486183649622,1.28582525253296
0.234003722667694,1.28888799028414
0.232438150654986,1.29212820529938
0.23223090171814,1.29255926558872
0.230458199977875,1.29624408550706
0.229407144259583,1.29843127727509
0.22868549823761,1.29994041391105
0.226912677288055,1.30364842700138
0.226393402378754,1.30473434925079
0.225139975547791,1.30736851072954
0.223396097332944,1.3110374212265
0.223367154598236,1.3110986177436
0.221594393253326,1.31484163371742
0.220411853721402,1.31734049320221
0.219821691513062,1.31859380948004
0.218048870563507,1.32235668991777
0.217442294513835,1.32364356517792
0.216276168823242,1.32612983958873
0.214503467082977,1.3299105966777
0.214486538993778,1.32994663715363
0.212730646133423,1.3337035834587
0.211540748349484,1.33624970912933
0.210957884788513,1.33750317329247
0.209185123443604,1.34131196423245
0.208606941958214,1.34255278110504
0.207412362098694,1.3451292398106
0.2056841687736,1.34885573387146
0.205639660358429,1.34895219349793
0.203866839408875,1.35278523789387
0.202768339537433,1.35515892505646
0.20209413766861,1.35662315490038
0.2003213763237,1.36046761824452
0.199861980757247,1.36146199703217
0.19854861497879,1.36431917477612
0.196963222201097,1.36776494979858
0.196775853633881,1.36817426952244
0.195003032684326,1.37203677939696
0.19406934703808,1.37406802177429
0.193230330944061,1.37590264855423
0.191457629203796,1.37977167046763
0.191182227954104,1.38037109375
0.189684808254242,1.383646873086
0.188298468443978,1.38667416572571
0.187912106513977,1.38752220750007
0.186139345169067,1.3914021206698
0.185417903646642,1.39297723770142
0.184366524219513,1.39528453851799
0.182593822479248,1.3991654971108
0.182541187507478,1.39928030967712
0.180821001529694,1.40305186315595
0.179663440147652,1.40558338165283
0.179048299789429,1.40693570017936
0.177275598049164,1.41081972258094
0.176787005796632,1.41188645362854
0.175502777099609,1.41470490114303
0.173910071885068,1.41818952560425
0.1737300157547,1.41858556205248
0.17195725440979,1.42246820601949
0.171029682249952,1.42449247837067
0.17018449306488,1.42634679215805
0.168411791324615,1.43022031820987
0.168147303008388,1.43079566955566
0.166638970375061,1.43409428045405
0.165259549497544,1.43709874153137
0.164866268634796,1.43795997894129
0.163093507289886,1.44182350298223
0.162365921611968,1.44340169429779
0.161320745944977,1.44568107216991
0.159547984600067,1.44952888183614
0.159466456777241,1.44970488548279
0.157775163650513,1.45337595018824
0.156556356265225,1.45600783824921
0.156002461910248,1.45721061458247
0.154229760169983,1.46103849505058
0.153637085703659,1.46231091022491
0.152456939220428,1.46485875580391
0.15070735082919,1.46861398220062
0.150684237480164,1.46866387736757
0.148911476135254,1.47246608724879
0.147761495125019,1.47491717338562
0.147138655185699,1.47625242576727
0.145365953445435,1.48002759684885
0.14480209329743,1.48122012615204
0.14359313249588,1.48379195161851
0.14182665796533,1.48752319812775
0.141820430755615,1.4875364312269
0.14004772901535,1.49127581426843
0.138829464622886,1.49382615089417
0.138274908065796,1.49499418399754
0.136502146720886,1.49869851846733
0.135811906100356,1.50012934207916
0.134729444980621,1.50238714484955
0.132956624031067,1.50605316414964
0.132771693409154,1.50643241405487
0.131183922290802,1.50970902256522
0.129703814717549,1.51273536682129
0.129411101341248,1.51333781253593
0.127638399600983,1.51695313164419
0.126605952035954,1.51903855800629
0.125865638256073,1.52054399128638
0.124092876911163,1.52411322478313
0.12347664569705,1.52534162998199
0.122320115566254,1.5276629638493
0.120547413825989,1.53118196593499
0.120312007766315,1.53164458274841
0.118774592876434,1.53468720957258
0.117107274144147,1.53794765472412
0.117001891136169,1.53815528985756
0.115229070186615,1.54161034752311
0.113856871256335,1.54425084590912
0.11345636844635,1.54502758403672
0.11168360710144,1.54842515113267
0.110558193068328,1.55055379867554
0.109910845756531,1.55178818367102
0.108138084411621,1.55512503743522
0.107205300284017,1.55685687065125
0.106365323066711,1.55842973576035
0.104592561721802,1.56170258363067
0.103791809257306,1.56316006183624
0.102819800376892,1.56494513389651
0.101047039031982,1.56815101697102
0.100310605774038,1.56946301460266
0.0992742776870728,1.57132690854942
0.0975015163421631,1.57446305906273
0.09675315590827,1.57576608657837
0.0957288146018982,1.57756778279748
0.0939560532569885,1.58063170639921
0.0931097910441439,1.58206927776337
0.0921832919120789,1.58366049104661
0.0904105305671692,1.58664977340531
0.0893693805309115,1.58837223052979
0.0886377692222595,1.58959710951614
0.0868650078773499,1.5925095262748
0.0855181842300282,1.59467530250549
0.0850922465324402,1.59536931639259
0.0833194851875305,1.59820311936965
0.0815467834472656,1.60096819855344
0.0815402194493835,1.60097825527191
0.079774022102356,1.60372241947386
0.0780012607574463,1.60640507824855
0.077409444522316,1.60728144645691
0.0762284398078918,1.60905842558436
0.074455738067627,1.61165783820102
0.0731061563405849,1.61358451843262
0.0726829767227173,1.61419994979166
0.0709102153778076,1.61671695125124
0.0691374540328979,1.61915661126547
0.0685928751227313,1.61988747119904
0.0673647522926331,1.62157043145144
0.0655919313430786,1.6239255981833
0.0638272440060628,1.62619066238403
0.0638191699981689,1.62620129460037
0.0620464086532593,1.62847630571789
0.0602737069129944,1.63066640325637
0.0587395341595702,1.63249373435974
0.0585009455680847,1.63278682492699
0.056728184223175,1.63489891989243
0.0549554228782654,1.63692301565883
0.053243199060373,1.63879668712616
0.0531826615333557,1.63886558358868
0.051409900188446,1.64081786890588
0.0496371388435364,1.64267778566916
0.0478643774986267,1.64444876396463
0.0471863370555255,1.64509975910187
0.046091616153717,1.64620509580254
0.0443189144134521,1.6479081347
0.0425461530685425,1.64951668003054
0.0407733917236328,1.65103531330601
0.0403247384214758,1.65140295028687
0.0390005707740784,1.65257027275959
0.0372278690338135,1.65403570504189
0.0354551076889038,1.65540106669591
0.0336823463439941,1.65667269685393
0.032139479990167,1.65770590305328
0.0319095849990845,1.65788303455977
0.0301368832588196,1.65916067431901
0.0283640623092651,1.66031850597459
0.0265913009643555,1.66136714461145
0.0248185396194458,1.66231700937009
0.0230458378791809,1.66317658215813
0.0212730765342712,1.66395396967616
0.0211380648793821,1.66400897502899
NaN,NaN
-0.0676297983670906,1.66495157894147
-0.0691374540328979,1.66484178469833
-0.0709102153778076,1.66472705676655
-0.0726829767227173,1.66458998945198
-0.074455738067627,1.66444151882656
-0.0762284994125366,1.66428485927493
-0.0780012011528015,1.66412113523615
-0.0791705913561699,1.66400897502899
-0.0797739624977112,1.66392632350588
-0.0815467834472656,1.66367830057304
-0.0833195447921753,1.66342662933003
-0.0850922465324402,1.66317119798719
-0.0868650078773499,1.6629120333777
-0.0886377692222595,1.6626489855551
-0.0904105305671692,1.66238236308624
-0.0921832919120789,1.66211172704493
-0.0939560532569885,1.66183756567742
-0.0957288146018982,1.66155947572566
-0.0975015759468079,1.66127771829148
-0.0992742776870728,1.66099220684625
-0.101047039031982,1.66070282809565
-0.102819800376892,1.66040960672324
-0.104592561721802,1.66011239685227
-0.106365323066711,1.65981142325289
-0.108138084411621,1.65950638737467
-0.109910845756531,1.65919738435939
-0.11168360710144,1.6588844288925
-0.113456308841705,1.65856749642019
-0.115229070186615,1.65824643283677
-0.117001831531525,1.65792122603508
-0.11815842521025,1.65770590305328
-0.118774652481079,1.6575780115962
-0.120547354221344,1.65720438359564
-0.122320115566254,1.65682655252658
-0.124092876911163,1.65644424424633
-0.125865638256073,1.656057612338
-0.12763836979866,1.65566669901578
-0.12941113114357,1.65527146186106
-0.13118389248848,1.65487169471461
-0.132956653833389,1.65446759359123
-0.134729385375977,1.65405897781377
-0.136502146720886,1.65364579207296
-0.138274908065796,1.65322816880226
-0.140047699213028,1.65280578236894
-0.141820400953293,1.6523789888446
-0.143593192100525,1.65194751631482
-0.145365953445435,1.65151129407568
-0.145799730470236,1.65140295028687
-0.147138714790344,1.65104521585535
-0.148911446332932,1.65056630535839
-0.150684207677841,1.65008254660639
-0.152456969022751,1.64959373404148
-0.154229730367661,1.64909993293513
-0.156002461910248,1.64860124789685
-0.157775223255157,1.64809745934584
-0.159547984600067,1.64758848590075
-0.161320745944977,1.64707451335579
-0.163093477487564,1.64655542140724
-0.164866238832474,1.64603100691055
-0.166639000177383,1.64550128649224
-0.167968013022709,1.64509975910187
-0.168411761522293,1.64495894199921
-0.170184552669525,1.64438894848044
-0.17195725440979,1.64381336513846
-0.1737300157547,1.64323225814289
-0.175502806901932,1.64264565449732
-0.177275568246841,1.64205336589167
-0.179048269987106,1.64145550917614
-0.180821061134338,1.64085189798529
-0.182593822479248,1.6402424104806
-0.184366583824158,1.63962717727827
-0.186139315366745,1.63900599661461
-0.186729341453536,1.63879668712616
-0.187912076711655,1.63836059358187
-0.189684838056564,1.63769999703275
-0.191457599401474,1.63703317823998
-0.193230330944061,1.6363601541267
-0.195003092288971,1.63568085508925
-0.196775853633881,1.63499533584549
-0.19854861497879,1.63430350092594
-0.200321346521378,1.63360528972696
-0.202094107866287,1.63290065199834
-0.203106685265568,1.63249373435974
-0.203866869211197,1.63217834179052
-0.205639630556107,1.63143418359946
-0.207412362098694,1.63068337122394
-0.209185123443604,1.62992570198559
-0.210957884788513,1.62916126922308
-0.212730675935745,1.62839010489765
-0.21450337767601,1.6276117267706
-0.21627613902092,1.62682632627713
-0.21769688899209,1.62619066238403
-0.218048930168152,1.62602882037313
-0.219821691513062,1.62520396208773
-0.221594393253326,1.62437166278134
-0.223367184400558,1.62353190059424
-0.225139945745468,1.62268487060367
-0.226912707090378,1.62183013003515
-0.228685438632965,1.62096796791829
-0.230458199977875,1.62009791994034
-0.230881923091273,1.61988747119904
-0.232230961322784,1.6192014681291
-0.234003722667694,1.6182911623007
-0.235776454210281,1.61737288413353
-0.237549215555191,1.61644665051192
-0.239321976900101,1.61551224592337
-0.24109473824501,1.61456950059809
-0.242867469787598,1.61361853869413
-0.242930087395694,1.61358451843262
-0.244640231132507,1.612635848505
-0.246412992477417,1.61164386339927
-0.248185753822327,1.61064310232005
-0.249958485364914,1.60963375301398
-0.251731246709824,1.60861529987834
-0.253504008054733,1.60758832523226
-0.254027561738856,1.60728144645691
-0.255276769399643,1.60653544741234
-0.257049530744553,1.60546631085462
-0.258822292089462,1.60438788866619
-0.260595053434372,1.60330035726804
-0.262367784976959,1.60220319913276
-0.264140546321869,1.60109675518656
-0.264328031615722,1.60097825527191
-0.265913307666779,1.59995924320459
-0.267686069011688,1.59880970828412
-0.269458800554276,1.5976502072014
-0.271231561899185,1.59648068923286
-0.273004323244095,1.59530107599964
-0.273934855630286,1.59467530250549
-0.274777084589005,1.59410012615559
-0.276549816131592,1.59287645214977
-0.278322607278824,1.59164220193887
-0.280095338821411,1.59039748363535
-0.281868100166321,1.58914209831774
-0.282944068771066,1.58837223052979
-0.28364086151123,1.5878665842733
-0.28541362285614,1.58656596770817
-0.28718638420105,1.58525422287993
-0.288959115743637,1.58393132257539
-0.290731906890869,1.5825968643589
-0.291425100267524,1.58206927776337
-0.292504638433456,1.58123691003919
-0.294277399778366,1.57985616244903
-0.296050161123276,1.57846340762041
-0.297822922468185,1.57705891123888
-0.299440333310444,1.57576608657837
-0.299595654010773,1.5756404273207
-0.301368415355682,1.57418818391318
-0.303141176700592,1.57272368674318
-0.304913938045502,1.57124659842164
-0.306686669588089,1.56975704224097
-0.307032371356729,1.56946301460266
-0.308459430932999,1.56823563400702
-0.310232192277908,1.56669685255194
-0.312004953622818,1.56514495829336
-0.313777685165405,1.56357977235939
-0.314247517909378,1.56316006183624
-0.315550476312637,1.56198389497093
-0.317323207855225,1.56036800867982
-0.319095969200134,1.55873858015664
-0.320868730545044,1.55709497182701
-0.321122439817155,1.55685687065125
-0.322641491889954,1.5554173261237
-0.324414223432541,1.55372206707851
-0.326186984777451,1.55201199862366
-0.327685156304711,1.55055379867554
-0.32795974612236,1.55028407100074
-0.32973250746727,1.54852092378204
-0.331505239009857,1.54674287667394
-0.333278030157089,1.54494955054149
-0.333961027749922,1.54425084590912
-0.335050761699677,1.54312649838858
-0.336823523044586,1.54127863235294
-0.338596284389496,1.53941489761087
-0.33997875332184,1.53794765472412
-0.340369045734406,1.53753007497758
-0.342141777276993,1.53561018478773
-0.343914538621902,1.53367411999113
-0.345687299966812,1.5317215552583
-0.345756274572829,1.53164458274841
-0.347460061311722,1.5297288230747
-0.349232792854309,1.52771834933337
-0.351005584001541,1.52569057147995
-0.351306854081105,1.52534162998199
-0.352778315544128,1.52362516812556
-0.354551076889038,1.52153815346038
-0.356323838233948,1.51943316740367
-0.356652063496696,1.51903855800629
-0.358096599578857,1.51729024941335
-0.359869331121445,1.51512445646636
-0.361642092466354,1.51294022718438
-0.361806209895754,1.51273536682129
-0.363414853811264,1.51071467810501
-0.365187615156174,1.5084677776746
-0.366779265142793,1.50643241405487
-0.366960346698761,1.50619946739335
-0.368733108043671,1.50388875497438
-0.37050586938858,1.50155853751405
-0.371581848234789,1.50012934207916
-0.37227863073349,1.49919863830214
-0.3740513920784,1.49680289635348
-0.375824153423309,1.49438689088316
-0.37623042124189,1.49382615089417
-0.377596884965897,1.49193021807887
-0.379369646310806,1.48944710186617
-0.380729806945628,1.48752319812775
-0.381142377853394,1.48693671755604
-0.382915169000626,1.48438472965699
-0.384687900543213,1.4818109540362
-0.385089738002034,1.48122012615204
-0.386460661888123,1.479195145957
-0.388233423233032,1.47655098048961
-0.389317205604994,1.47491717338562
-0.390006184577942,1.47387400768722
-0.391778945922852,1.47115825996409
-0.39342480482201,1.46861398220062
-0.393551707267761,1.46841700412918
-0.395324468612671,1.46562755550472
-0.397097200155258,1.46281447633891
-0.397410363745594,1.46231091022491
-0.39886999130249,1.45995491184303
-0.400642722845078,1.45706608696067
-0.401284316323509,1.45600783824921
-0.402415484189987,1.45413549924946
-0.404188215732574,1.45116958872808
-0.405053654546066,1.44970488548279
-0.405960977077484,1.44816429236942
-0.407733738422394,1.44512002562114
-0.408723197358483,1.44340169429779
-0.409506499767303,1.44203720138637
-0.411279261112213,1.43891255351064
-0.412296922288856,1.43709874153137
-0.413052022457123,1.43574914988835
-0.41482475399971,1.43254230638526
-0.415779421864778,1.43079566955566
-0.416597545146942,1.4292950316844
-0.418370246887207,1.42600477468526
-0.419175281385502,1.42449247837067
-0.420143038034439,1.42267026572086
-0.421915769577026,1.41929417986155
-0.422488388269358,1.41818952560425
-0.423688530921936,1.41586941342324
-0.425461292266846,1.41240587757467
-0.425723428257725,1.41188645362854
-0.427234053611755,1.40888753939985
-0.428882172818084,1.40558338165283
-0.429006814956665,1.40533306708269
-0.430779576301575,1.40171973813269
-0.43196372361694,1.39928030967712
-0.432552307844162,1.3980659751041
-0.434325069189072,1.39436028284979
-0.434978248766254,1.39297723770142
-0.436097800731659,1.39060369763215
-0.437870562076569,1.38680388106497
-0.437930155477004,1.38667416572571
-0.439643323421478,1.3829412184066
-0.440809874710358,1.38037109375
-0.441416084766388,1.37903434860795
-0.443188846111298,1.37507283840557
-0.443632262959748,1.37406802177429
-0.444961607456207,1.3710537049382
-0.446395225870684,1.36776494979858
-0.446734368801117,1.36698653900001
-0.448507100343704,1.36285812819267
-0.449098606647947,1.36146199703217
-0.450279861688614,1.35867318675256
-0.451750028829404,1.35515892505646
-0.452052623033524,1.35443550189371
-0.453825384378433,1.35013429603976
-0.454345025062737,1.34885573387146
-0.455598145723343,1.34577277944487
-0.456890326106339,1.34255278110504
-0.45737087726593,1.34135559295626
-0.45914363861084,1.3368754574025
-0.459387467570691,1.33624970912933
-0.46091639995575,1.33232785402736
-0.461832185745775,1.32994663715363
-0.462689161300659,1.32771982552
-0.464236532738875,1.32364356517792
-0.464461922645569,1.32305027715487
-0.466234683990479,1.31831007559867
-0.466591807391693,1.31734049320221
-0.468007445335388,1.31350102777569
-0.468902810741619,1.3110374212265
-0.469780176877975,1.30862619693829
-0.471175723152472,1.30473434925079
-0.471552938222885,1.30368384409316
-0.473325669765472,1.29867047378005
-0.473408828039814,1.29843127727509
-0.475098431110382,1.29357906050378
-0.475595960267475,1.29212820529938
-0.476871192455292,1.28841604372531
-0.477747371216881,1.28582525253296
-0.478643953800201,1.28317914024658
-0.479863590714578,1.27952206134796
-0.480416715145111,1.27786701143631
-0.481945179465637,1.27321898937225
-0.482189476490021,1.27247774968256
-0.48396223783493,1.26700912249017
-0.483991876227495,1.26691603660583
-0.48573499917984,1.26145523450317
-0.485999377037453,1.26061284542084
-0.487507730722427,1.25581958087309
-0.487974709810116,1.25430989265442
-0.489280492067337,1.2501003608113
-0.489918573096663,1.24800682067871
-0.491053223609924,1.24429527787101
-0.491831611864202,1.24170362949371
-0.492825984954834,1.23840330360387
-0.493714408191657,1.23540067672729
-0.494598746299744,1.23242188992935
-0.495567617990276,1.22909760475159
-0.496371507644653,1.22634903086535
-0.497391818926139,1.22279453277588
-0.498144268989563,1.22018287128975
-0.499187871220786,1.21649146080017
-0.499917030334473,1.21392231515543
-0.500956299467007,1.21018838882446
-0.501689791679382,1.20756366373117
-0.502697743121867,1.20388531684875
-0.503462553024292,1.20110609071183
-0.504412982654784,1.19758224487305
-0.505235314369202,1.19454672816319
-0.506102663897672,1.19127917289734
-0.507008016109467,1.18788417405663
-0.507767557408956,1.18497610092163
-0.508780777454376,1.18111535098853
-0.509408281214724,1.17867314815521
-0.510553538799286,1.17423820614971
-0.511025735681588,1.17236995697021
-0.512326300144196,1.16725093022094
-0.512620603861215,1.16606688499451
-0.514099061489105,1.16015090586041
-0.514193626664987,1.15976393222809
-0.515741214486935,1.15346074104309
-0.515871822834015,1.15293143889659
-0.517264608444274,1.14715778827667
-0.517644584178925,1.14559186056544
-0.518767636072998,1.14085471630096
-0.519417345523834,1.13813069381855
-0.520251113493373,1.13455152511597
-0.521190106868744,1.130546069413
-0.52171588154202,1.12824857234955
-0.522962808609009,1.12283509266071
-0.523162750594814,1.12194550037384
-0.524587565029709,1.11564242839813
-0.524735569953918,1.11499107887569
-0.525987997226507,1.10933935642242
-0.526508331298828,1.1070078328632
-0.527372311792585,1.10303628444672
-0.528281092643738,1.09888913293068
-0.528741376989533,1.09673321247101
-0.530053853988647,1.09063160275692
-0.530096056169676,1.0904301404953
-0.5314224351116,1.08412706851959
-0.531826615333557,1.08222065692864
-0.532733752905904,1.07782399654388
-0.533599376678467,1.0736622380847
-0.534032552901549,1.07152104377747
-0.535317818706884,1.06521785259247
-0.535372138023376,1.06495270689648
-0.536574648301706,1.05891478061676
-0.537144899368286,1.05607621017599
-0.537821001171226,1.05261182785034
-0.538917660713196,1.04704241503373
-0.5390579447514,1.04630863666534
-0.540269602511608,1.04000568389893
-0.540690422058105,1.03783410703841
-0.541467153243421,1.03370261192322
-0.54246312379837,1.02845522933124
-0.542657403713251,1.02739953994751
-0.543824507579828,1.0210964679718
-0.54423588514328,1.01889256531549
-0.544977219855666,1.01479339599609
-0.54600864648819,1.00914850862877
-0.546125072438844,1.00849032402039
-0.547246071420445,1.00218725204468
-0.547781407833099,0.9992056722224
-0.548358319082513,0.995884239673615
-0.549464172653634,0.989581108093262
-0.549554169178009,0.989070847562692
-0.550541700648539,0.983278036117554
-0.551326930522919,0.978723772887074
-0.551618129022239,0.97697502374649
-0.552675502554751,0.970671892166138
-0.553099691867828,0.968165120170753
-0.553719529020102,0.964368879795074
-0.554760054645208,0.958065807819366
-0.554872453212738,0.957388732846506
-0.55577267738013,0.951762676239014
-0.556645214557648,0.94637781709534
-0.556788499417026,0.94545966386795
-0.557778057204345,0.939156591892242
-0.558417916297913,0.935127265565827
-0.558765281300176,0.932853579521179
-0.559736353647139,0.926550447940826
-0.560190677642822,0.923629497555118
-0.560696182012954,0.920247435569763
-0.561648033121473,0.913944363594055
-0.561963438987732,0.911872662679141
-0.562581839723872,0.907641232013702
-0.56351394027411,0.901338219642639
-0.563736200332642,0.899845912120638
-0.564423161067094,0.895035147666931
-0.565334846117142,0.888732135295868
-0.565508961677551,0.887536320240791
-0.566221012657324,0.882429003715515
-0.56711164364397,0.876125931739807
-0.567281723022461,0.874930228512804
-0.567976386699893,0.869822919368744
-0.568845328900985,0.863519787788391
-0.569054484367371,0.862013537877603
-0.569690447874718,0.857216775417328
-0.570536988581127,0.85091370344162
-0.57082724571228,0.8487705364173
-0.571364431786808,0.844610691070557
-0.572188075008989,0.838307559490204
-0.57260000705719,0.835186781849392
-0.572999821762206,0.832004487514496
-0.573799824315884,0.825701475143433
-0.5743727684021,0.821243020416416
-0.574598024570194,0.81939834356308
-0.575373782297028,0.813095331192017
-0.576145529747009,0.806921016125705
-0.576160795374695,0.806792259216309
-0.576911744627683,0.800489127635956
-0.577674560831302,0.794186115264893
-0.577918231487274,0.792189233091099
-0.578415610232291,0.787883043289185
-0.579152549610898,0.781580030918121
-0.579690992832184,0.777033082679798
-0.579887438548237,0.775276899337769
-0.580597961969816,0.768973827362061
-0.58131982654426,0.762670814990997
-0.581463754177094,0.76142281105424
-0.582013147929168,0.756367683410645
-0.582707528479685,0.750064671039581
-0.583236515522003,0.745326048075949
-0.583400681422983,0.743761599063873
-0.584066977800066,0.73745858669281
-0.584744005076499,0.731155455112457
-0.585009276866913,0.728708175393941
-0.585401087013459,0.724852442741394
-0.586049024251384,0.718549370765686
-0.586707464524658,0.712246239185333
-0.586782038211823,0.711536669188761
-0.587331457123375,0.70594322681427
-0.587959744501193,0.699640154838562
-0.588554799556732,0.693761538909351
-0.5885948282243,0.693337082862854
-0.589192479799424,0.687034010887146
-0.58979978102526,0.680730998516083
-0.590327560901642,0.675332574700413
-0.590409671995988,0.67442786693573
-0.590985339501649,0.668124854564667
-0.591570343851977,0.661821782588959
-0.592100322246552,0.656196891954793
-0.592159399155035,0.655518710613251
-0.592711724189825,0.649215638637543
-0.593273014414866,0.642912626266479
-0.593843554948832,0.636609494686127
-0.593873023986816,0.636285709181322
-0.594373854440125,0.630306422710419
-0.594910093912286,0.624003410339355
-0.595455145323036,0.617700338363647
-0.595645785331726,0.615515289986198
-0.595974799590975,0.611397266387939
-0.596484580146216,0.605094194412231
-0.597002740153731,0.598791122436523
-0.597418546676636,0.593803864914938
-0.597518437696076,0.592488050460815
-0.59800035051922,0.586184978485107
-0.598490171356328,0.579881966114044
-0.598988128332414,0.573578894138336
-0.599191308021545,0.571031791306456
-0.59946233163942,0.567275762557983
-0.599922436739854,0.56097275018692
-0.600390165977501,0.554669678211212
-0.600865711411668,0.548366606235504
-0.600964069366455,0.547072518133113
-0.601305782664078,0.542063534259796
-0.601741812068814,0.535760521888733
-0.602185087493596,0.52945739030838
-0.602635819639425,0.523154318332672
-0.602736830711365,0.521752501841074
-0.603050992927578,0.516851305961609
-0.603460608361951,0.510548233985901
-0.603877040406304,0.504245162010193
-0.604300508256331,0.497942119836807
-0.604509592056274,0.494863400120177
-0.604702306511189,0.491639018058777
-0.605083080728134,0.485335946083069
-0.605470181075765,0.479032903909683
-0.605863806441966,0.472729831933975
-0.606264154532323,0.46642678976059
-0.606282353401184,0.466141864853744
-0.6066161634182,0.460123717784882
-0.606971380283569,0.453820616006851
-0.607332555518139,0.447517573833466
-0.607699857405318,0.441214501857758
-0.608055114746094,0.435217724548911
-0.608070616624938,0.434911459684372
-0.608391333760311,0.428608387708664
-0.608717376451662,0.422305345535278
-0.609048912107389,0.416002243757248
-0.609386086482875,0.40969917178154
-0.609729083216028,0.403396129608154
-0.609827876091003,0.401596087974324
-0.610034484254594,0.397093057632446
-0.610327506877503,0.390790015459061
-0.610625440841501,0.38448691368103
-0.610928431972089,0.378183841705322
-0.61123663693982,0.371880799531937
-0.611550200483955,0.365577727556229
-0.611600637435913,0.364571093997693
-0.611816021207545,0.359274685382843
-0.612076108655276,0.352971613407135
-0.612340560377877,0.346668541431427
-0.612609509795423,0.340365499258041
-0.612883098074211,0.334062427282333
-0.613161463551883,0.327759355306625
-0.613373339176178,0.323030413428752
-0.613428179537615,0.32145631313324
-0.613649448441691,0.315153211355209
-0.613874393569152,0.308850169181824
-0.614103133344701,0.302547097206116
-0.614335782319876,0.296244025230408
-0.614572453495871,0.289940983057022
-0.614813278704277,0.283637881278992
-0.615058379667849,0.277334839105606
-0.615146100521088,0.275100672419409
-0.615261795315704,0.271031767129898
-0.615443216910019,0.26472869515419
-0.615627652952919,0.258425652980804
-0.615815205922712,0.252122581005096
-0.616005958921023,0.245819509029388
-0.616200014367933,0.239516451954842
-0.616397477057537,0.233213394880295
-0.616598441597534,0.226910308003426
-0.616803031677832,0.220607250928879
-0.616918861865997,0.217082821338323
-0.616976074006507,0.214304193854332
-0.617107096102166,0.208001121878624
-0.617240261872831,0.201698064804077
-0.617375635259731,0.19539500772953
-0.617513279969874,0.189091920852661
-0.617653267235118,0.182788863778114
-0.61779566848269,0.176485806703568
-0.617940553910452,0.170182749629021
-0.618088007191171,0.163879677653313
-0.618238104217941,0.157576605677605
-0.618390935926196,0.151273548603058
-0.618546580035832,0.144970491528511
-0.618691623210907,0.139198155337584
NaN,NaN
0.000428230496120357,1.66878955929567
0,1.66886107266108
-0.000390975971528192,1.66892202066261


==> 3D Painleve (SIADS)/Figs/notasymptotics/data/detp.txt <==
Var1,Var2
0.618691623210907,1.45957655639454
0.618597235529212,1.46231091022491
0.618378348005983,1.46861398220062
0.618158693656334,1.47491717338562
0.617938212461508,1.48122012615204
0.617716808266268,1.48752319812775
0.617494396301643,1.49382615089417
0.617270916171724,1.50012934207916
0.617046305147117,1.50643241405487
0.616918861865997,1.50998277611406
0.616798761982467,1.51273536682129
0.616522283807789,1.51903855800629
0.616245098909688,1.52534162998199
0.615967136904005,1.53164458274841
0.615688285744791,1.53794765472412
0.615408457259742,1.54425084590912
0.615146100521088,1.55013580865397
0.61512512843998,1.55055379867554
0.614806621405519,1.55685687065125
0.614487605604267,1.56316006183624
0.614168002227346,1.56946301460266
0.613847682053298,1.57576608657837
0.613526531727355,1.58206927776337
0.613373339176178,1.58505891597334
0.613188700794603,1.58837223052979
0.612836044818878,1.59467530250549
0.612483071636083,1.60097825527191
0.612129638772554,1.60728144645691
0.611775617127019,1.61358451843262
0.611600577831268,1.61668513497945
0.611407590318028,1.61988747119904
0.611026375816886,1.62619066238403
0.610645040193743,1.63249373435974
0.61026346402127,1.63879668712616
0.60988154237967,1.64509975910187
0.609827935695648,1.64597817066625
0.609478700398401,1.65140295028687
0.60907270629292,1.65770590305328
0.608666800702058,1.66400897502899
0.608260813822331,1.67031216621399
0.608055055141449,1.6734936635799
0.607843672948473,1.67661511898041
0.6074156196692,1.68291819095612
0.606987908128239,1.68922138214111
0.606560433598047,1.69552433490753
0.606282413005829,1.69961331712736
0.606125650127554,1.70182740688324
0.605677699668298,1.70813035964966
0.605230392271725,1.71443355083466
0.604783542905036,1.72073662281036
0.60450953245163,1.7245927313312
0.604329217727704,1.72703957557678
0.60386320574191,1.73334276676178
0.603398101278575,1.73964583873749
0.602933720597018,1.74594879150391
0.60273677110672,1.74861240965854
0.602458602178982,1.75225186347961
0.601976179242593,1.75855505466461
0.601494929848369,1.76485800743103
0.601014617105029,1.77116107940674
0.6009641289711,1.77181947817208
0.600517874377724,1.77746427059174
0.600020640104214,1.78376722335815
0.599524640153213,1.79007029533386
0.599191248416901,1.79430452449497
0.599023587736895,1.79637324810028
0.598511113548925,1.80267643928528
0.59800034638527,1.80897951126099
0.597491060361532,1.8152824640274
0.597418606281281,1.81617418011051
0.596966871462423,1.8215856552124
0.596441998195873,1.82788872718811
0.595918975781099,1.83419167995453
0.595645844936371,1.83747773721052
0.595388461561153,1.84049487113953
0.594850210803414,1.84679794311523
0.594314119339375,1.85310089588165
0.593873083591461,1.85829584437158
0.59377660427836,1.85940396785736
0.593225557636849,1.86570715904236
0.592676988330695,1.87201011180878
0.592130719167431,1.87831318378448
0.592100322246552,1.87866178269262
0.591568578998373,1.88461637496948
0.591008232708335,1.8909193277359
0.59045044711938,1.89722239971161
0.590327560901642,1.89860526927901
0.589880109644296,1.90352535247803
0.589308490074379,1.90982854366302
0.588739799805118,1.91613161563873
0.588554799556732,1.91817622412603
0.588160683745494,1.92243456840515
0.587578527466661,1.92873775959015
0.586999424423723,1.93504083156586
0.586782038211823,1.93740249772138
0.58641110678826,1.94134378433228
0.58581881145619,1.94764697551727
0.585229975639442,1.95395004749298
0.585009276866913,1.9563078088697
0.584631879494557,1.9602530002594
0.584030155796314,1.96655607223511
0.583432086761468,1.9728592634201
0.583236515522003,1.97491565904029
0.582823904763766,1.97916221618652
0.582213153187302,1.98546528816223
0.581606350447021,1.99176847934723
0.581463754177094,1.99324484881364
0.580987660997713,1.99807143211365
0.580368507663155,2.00437450408936
0.57975345117293,2.01067757606506
0.579690992832184,2.01131456453087
0.579123885857564,2.01698064804077
0.578496845626018,2.02328372001648
0.577918231487274,2.02913534914032
0.577872647525406,2.02958679199219
0.577233379898368,2.0358898639679
0.576598953600546,2.0421929359436
0.576145470142365,2.04671403127756
0.575963002824727,2.04849600791931
0.575316632090725,2.05479907989502
0.574675318726273,2.06110215187073
0.574372708797455,2.06407783690496
0.574027376298529,2.06740522384644
0.573374456153639,2.07370805740356
0.572726767459257,2.08001136779785
0.572600066661835,2.08124056070757
0.572066472413262,2.08631443977356
0.571407543170926,2.09261727333069
0.570827186107635,2.098204809229
0.570751307829504,2.09892058372498
0.570080828946647,2.10522365570068
0.569416336567675,2.11152648925781
0.569054424762726,2.11496635038931
0.568747088540417,2.11782956123352
0.568071428698326,2.12413287162781
0.567401856150525,2.13043570518494
0.567281782627106,2.13156246979344
0.566719135334275,2.13673877716064
0.566038706891998,2.14304208755493
0.565508902072906,2.1479788117754
0.565359326285072,2.14934492111206
0.564668020770322,2.15564799308777
0.56398343777619,2.16195106506348
0.563736259937286,2.16422617145857
0.563289900585459,2.16825413703918
0.56259467865828,2.17455720901489
0.561963379383087,2.18032996857033
0.561904207686943,2.1808602809906
0.561198310361258,2.18716335296631
0.560499657625875,2.19346642494202
0.560190737247467,2.19625724561325
0.559794202457108,2.19976949691772
0.559085283910609,2.20607256889343
0.558417975902557,2.21206245128787
0.558382377534773,2.21237564086914
0.557663095140973,2.21867871284485
0.556951622112663,2.22498178482056
0.556645214557648,2.22769991014269
0.556233030997587,2.23128485679626
0.555511577967897,2.23758792877197
0.554872453212738,2.24322269695343
0.55479511415517,2.24389100074768
0.554063505832209,2.25019407272339
0.55334024951527,2.2564971446991
0.553099691867828,2.25859402828979
0.552607531233813,2.2628002166748
0.551874615624285,2.26910305023193
0.551326930522919,2.27384817630201
0.551143453218335,2.27540636062622
0.550400757327301,2.28170943260193
0.549666949950563,2.28801226615906
0.549554169178009,2.28897830658194
0.548918732010072,2.29431557655334
0.548175683821572,2.30061864852905
0.547781407833099,2.30397598692612
0.547428543764186,2.30692148208618
0.546676115520344,2.31322479248047
0.54600864648819,2.31887430396473
0.545929861243053,2.31952786445618
0.545168112715308,2.32583069801331
0.544415870336319,2.33213376998901
0.54423588514328,2.33364075632865
0.543651644490396,2.3384370803833
0.542890745503713,2.34473991394043
0.54246312379837,2.34829923259977
0.542126801157102,2.35104298591614
0.541356808338765,2.35734629631042
0.540690362453461,2.36286142682074
0.540593237239292,2.36364912986755
0.539814446073827,2.36995220184326
0.539046122870651,2.37625527381897
0.538917720317841,2.37730666478849
0.538263475092316,2.38255834579468
0.537486656667292,2.38886141777039
0.537144839763641,2.39164393735131
0.536703629921343,2.39516448974609
0.535918418498742,2.4014675617218
0.535372197628021,2.4058887381765
0.535134951560498,2.40777063369751
0.534341411102213,2.41407370567322
0.533599317073822,2.4200462756355
0.533557404204254,2.42037677764893
0.532755526087722,2.42667984962463
0.531965357916099,2.43298292160034
0.531826555728912,2.43408835016149
0.531160755497614,2.43928599357605
0.530362587788907,2.44558906555176
0.530053913593292,2.44803342365568
0.529556740310223,2.45189213752747
0.528750940526102,2.45819520950317
0.528281033039093,2.46189547280492
0.527943690919171,2.46449828147888
0.527130037042827,2.47080135345459
0.526508390903473,2.47566956332597
0.52632136287349,2.4771044254303
0.52550021287304,2.48340725898743
0.524735629558563,2.48936099901738
0.524689799918315,2.48971056938171
0.523860930530667,2.49601364135742
0.523045349045627,2.50231647491455
0.522962868213654,2.5029521511382
0.522212497044308,2.50861978530884
0.521389783969053,2.51492285728455
0.521190106868744,2.51645339369237
0.520554697749576,2.52122569084167
0.519725030857451,2.52752876281738
0.519417345523834,2.5298736740903
0.518887227794744,2.53383207321167
0.518050850965858,2.5401349067688
0.517644584178925,2.54321373319579
0.517210314568519,2.54643797874451
0.516367045950572,2.55274128913879
0.515871822834015,2.55647399226001
0.515523739786825,2.55904412269592
0.514673941797146,2.56534719467163
0.514099061489105,2.56965597834725
0.513827376141247,2.57165050506592
0.512971268510971,2.57795333862305
0.512326300144196,2.58276032627535
0.51212132128878,2.58425641059875
0.511258930537633,2.59055948257446
0.510553538799286,2.59578648479548
0.51040525588191,2.59686255455017
0.50953682120355,2.60316562652588
0.508780777454376,2.60873758433852
0.508679459006843,2.60946869850159
0.507804930493394,2.61577177047729
0.507008016109467,2.62161163064394
0.506943452401001,2.622074842453
0.506063099330307,2.62837791442871
0.505235254764557,2.63441051803188
0.50519734840178,2.63468098640442
0.504311492077906,2.64098405838013
0.503462493419647,2.64713663247157
0.503441279102292,2.64728713035583
0.502550011453665,2.65359020233154
0.501689851284027,2.65978787028464
0.501674906869122,2.65989327430725
0.500778337908907,2.66619634628296
0.499916970729828,2.67236807774584
0.499898246417806,2.67249941825867
0.498996738687491,2.67880249023438
0.498144328594208,2.68487605030724
0.498111421747338,2.68510556221008
0.497205084682565,2.69140863418579
0.496371448040009,2.6973148804436
0.496314261057303,2.69771146774292
0.495403347538388,2.70401477813721
0.494598686695099,2.709683249475
0.494506657380875,2.71031785011292
0.493591530730585,2.71662068367004
0.492826044559479,2.72198255480453
0.492688723282885,2.72292399406433
0.491769398691314,2.72922682762146
0.49105316400528,2.73421560972958
0.490860365912216,2.73552989959717
0.489937057459521,2.74183297157288
0.489280521869659,2.74637956779702
0.489021418463623,2.74813604354858
0.488094794426687,2.75443911552429
0.48750776052475,2.75848092362477
0.487172239244286,2.7607421875
0.486242213922318,2.76704525947571
0.48573499917984,2.77051698933133
0.485312439654794,2.77334833145142
0.484379421882123,2.77965140342712
0.48396223783493,2.78249093195463
0.483442422186613,2.78595447540283
0.482506500899017,2.79225754737854
0.482189476490021,2.79440302811765
0.481561937838053,2.79856061935425
0.480623465962885,2.80486369132996
0.480416715145111,2.80625454393245
0.479670868493938,2.81116676330566
0.478730211559886,2.81746983528137
0.478643953800201,2.81804670893474
0.477769600932273,2.82377290725708
0.476871192455292,2.82977286577075
0.47682480089463,2.83007597923279
0.475858010530778,2.8363790512085
0.475098431110382,2.84142244366628
0.474904513674878,2.8426821231842
0.473936233118449,2.84898495674133
0.473325669765472,2.85301461047162
0.472973611553165,2.85528826713562
0.472004053236598,2.86159133911133
0.471552908420563,2.86455120352502
0.471032401477855,2.86789417266846
0.47006196180565,2.87419748306274
0.469780147075653,2.87603578077746
0.469080735336181,2.88050055503845
0.468109557175892,2.88680338859558
0.468007385730743,2.88746579870155
0.467118735013033,2.89310646057129
0.466234624385834,2.89882664438483
0.466142508671258,2.89940977096558
0.465146564382315,2.90571260452271
0.464461982250214,2.9101167703527
0.464160291040729,2.91201567649841
0.463164325445994,2.9183189868927
0.462689101696014,2.92135728368939
0.462167388991979,2.92462182044983
0.461172072891304,2.93092489242554
0.460916459560394,2.9325493534441
0.460164221024836,2.93722796440125
0.459169662289541,2.94353103637695
0.459143698215485,2.94369504100608
0.458151052939623,2.94983434677124
0.457370817661285,2.95475377492112
0.457146452130926,2.95613741874695
0.456127988731741,2.96244025230408
0.455598175525665,2.96576003115476
0.4551116601516,2.96874332427979
0.45409515738236,2.97504639625549
0.453825294971466,2.97672714982237
0.453066863990734,2.9813494682312
0.452052732500654,2.98765230178833
0.452052652835846,2.98765279486937
0.45101210127383,2.9939558506012
0.450279891490936,2.99847761640478
0.449985154799597,3.00025868415833
0.448947929682965,3.00656175613403
0.448507130146027,3.00926737371443
0.447908212471392,3.01286482810974
0.446874280325094,3.01916790008545
0.446734368801117,3.02002120648707
0.445821528794678,3.02547073364258
0.444961607456207,3.03070315821239
0.444781723084467,3.03177380561829
0.443725495241292,3.03807711601257
0.443188846111298,3.04132221639352
0.442671963748974,3.04438018798828
0.441620277531181,3.05068325996399
0.441416084766388,3.05191014189646
0.440552932842652,3.0569863319397
0.439643323421478,3.06243922574145
0.43949836877836,3.06328916549683
0.438424886911999,3.06959223747253
0.437870562076569,3.07289444067951
0.437355701513713,3.07589530944824
0.436288118575582,3.08219861984253
0.436097800731659,3.08332485763076
0.435203960947755,3.08850169181824
0.434325039386749,3.09369044173539
0.434132069793812,3.09480476379395
0.433043953781726,3.10110759735107
0.43255227804184,3.10399112536366
0.431956423784489,3.10741066932678
0.430875573828732,3.11371374130249
0.430779635906219,3.11427269946971
0.429772662514038,3.12001705169678
0.42900675535202,3.12446852468731
0.428681071604905,3.12632012367249
0.427580636680295,3.13262319564819
0.4272341132164,3.13462361334394
0.426472694083257,3.13892602920532
0.425461232662201,3.14474908421664
0.425376000365429,3.14522910118103
0.42425692897649,3.15153217315674
0.423688590526581,3.15478270122531
0.42314321333705,3.15783524513245
0.422033607465494,3.16413855552673
0.421915829181671,3.16480781509444
0.420903074520378,3.17044162750244
0.420142948627472,3.17474756568794
0.419782720414369,3.17674446105957
0.41865585760177,3.18304753303528
0.418370306491852,3.18465448607008
0.417517854270677,3.18935060501099
0.416597545146942,3.19451491850295
0.416390102398833,3.19565367698669
0.415246585314289,3.20195651054382
0.414824783802032,3.20430691786723
0.414100092429855,3.20826005935669
0.413052022457123,3.21408361660989
0.412963866335487,3.21456289291382
0.411804698392758,3.22086596488953
0.411279261112213,3.22376551955549
0.410649108348945,3.22716903686523
0.409506499767303,3.23345438371921
0.409503206936699,3.23347210884094
0.408329237319653,3.23977494239807
0.407733738422394,3.24302845490224
0.407163471684142,3.24607801437378
0.40600415991557,3.25238132476807
0.405960977077484,3.25261560486324
0.404819084585877,3.25868439674377
0.404188215732574,3.26209617579422
0.403642040105963,3.26498746871948
0.402470297781699,3.27129054069519
0.402415573596954,3.27158438676976
0.401273272529167,3.27759337425232
0.400642693042755,3.28096860865488
0.400083998311041,3.28389644622803
0.398901130457563,3.29019951820374
0.398869931697845,3.29036530098792
0.39769094961007,3.29650282859802
0.397097170352936,3.29964828733828
0.396488482284891,3.30280590057373
0.395324409008026,3.3089496428596
0.395293567166956,3.30910897254944
0.394071668478175,3.31541180610657
0.393551766872406,3.3181363063292
0.392854687760385,3.32171487808228
0.391778886318207,3.32733325942676
0.391644957307277,3.32801795005798
0.390414751901534,3.33432102203369
0.390006244182587,3.33643866046545
0.389182072148799,3.34062433242798
0.388233363628387,3.34552538898039
0.387956239577598,3.34692740440369
0.386719345654287,3.35323023796082
0.386460721492767,3.35455632100103
0.385470366022755,3.35953330993652
0.384687960147858,3.36353086521631
0.384227371551592,3.36583638191223
0.382985679217505,3.37213945388794
0.382915079593658,3.37249742021553
0.381719040156268,3.37844276428223
0.381142437458038,3.38135584894817
0.380457717668133,3.38474583625793
0.379369676113129,3.39022143055836
0.37920189801859,3.39104866981506
0.377928162906951,3.39735174179077
0.377596855163574,3.39900644460811
0.376647577016916,3.40365481376648
0.375824153423309,3.40775227395168
0.37537191423667,3.40995788574219
0.374097614190683,3.41626071929932
0.374051332473755,3.41648922219861
0.3727970114639,3.42256426811218
0.37227863073349,3.42511349187073
0.37150018885246,3.42886710166931
0.370505928993225,3.43373743616261
0.370207594428581,3.43517017364502
0.368906391879763,3.44147324562073
0.368733108043671,3.44231554230998
0.36758790804281,3.44777631759644
0.366960346698761,3.45081347012138
0.366272568638669,3.45407915115356
0.365187644958496,3.45930943607317
0.364960650339467,3.46038222312927
0.36363527338208,3.46668553352356
0.363414824008942,3.46773979244236
0.362296598900747,3.47298860549927
0.361642122268677,3.47610522582156
0.360960121774254,3.47929167747498
0.359869301319122,3.48446271620985
0.359625922363921,3.48559474945068
0.358280600404861,3.49189758300781
0.358096599578857,3.49276305148842
0.356919253064173,3.49820065498352
0.356323838233948,3.50098889483823
0.355559274569529,3.50450372695923
0.354551076889038,3.50920392040441
0.354200746585148,3.51080703735352
0.352838984697308,3.51711010932922
0.352778315544128,3.51739066261755
0.351452935145861,3.52341318130493
0.351005613803864,3.52547219385046
0.350067144758596,3.52971601486206
0.349232792854309,3.53353861228491
0.34868158964146,3.53601908683777
0.347460091114044,3.54159058649146
0.347296759929873,3.54232215881348
0.345895393126548,3.54862523078918
0.34568727016449,3.54956637041662
0.344481457946245,3.55492854118347
0.343914568424225,3.55748063319076
0.343066890463589,3.56123161315918
0.342141807079315,3.56537548097137
0.341651516022043,3.56753444671631
0.340368986129761,3.57325323174798
0.340235634654503,3.57383751869202
0.33880160405679,3.58014059066772
0.338596284389496,3.58104822062743
0.337355812093431,3.58644366264343
0.336823582649231,3.58878434399343
0.335908083195666,3.59274649620056
0.335050761699677,3.59649911692083
0.334458307557225,3.59905004501343
0.333278000354767,3.60418994371751
0.333006554541669,3.60535287857056
0.331548861750259,3.61165595054626
0.331505239009857,3.61184425777892
0.330067163865919,3.61795902252197
0.329732477664948,3.61939620114102
0.328582164430916,3.62426209449768
0.327959775924683,3.62692121413644
0.32709405212825,3.63056492805481
0.326186954975128,3.63441985523726
0.325601982541797,3.63686847686768
0.324414253234863,3.64188926239391
0.32410637986787,3.6431713104248
0.322641491889954,3.64933045218713
0.322606738268227,3.64947438240051
0.321083946586693,3.65577745437622
0.320868730545044,3.65667419825493
0.319553565703893,3.66208052635193
0.319095969200134,3.66397709814587
0.318018372558504,3.66838335990906
0.317323207855225,3.67124824067209
0.316477608300311,3.67468643188477
0.315550446510315,3.67848671650608
0.314931524073083,3.68098974227905
0.31377774477005,3.68569124098937
0.313379509394202,3.68729281425476
0.312004923820496,3.69286185419012
0.311821377905833,3.69359588623047
0.310255058480207,3.69989895820618
0.310232222080231,3.69999063661041
0.308667068984535,3.70620179176331
0.308459460735321,3.70703023332728
0.307072100170674,3.71250486373901
0.306686639785767,3.71403427845892
0.305470007178463,3.71880793571472
0.304913938045502,3.72100137244833
0.303860567299337,3.72511124610901
0.303141117095947,3.72793198106959
0.302243344775173,3.73141431808472
0.301368415355682,3.73482353959941
0.300618172248708,3.73771739006042
0.299595713615417,3.74167784464988
0.298984735569048,3.74402022361755
0.297822892665863,3.74849191357495
0.297342441101487,3.75032329559326
0.296050131320953,3.75526726308341
0.29569141417904,3.75662636756897
0.294277429580688,3.76200102936149
0.294030931830588,3.76292943954468
0.292504608631134,3.76869497384805
0.292360984418336,3.76923274993896
0.290731906890869,3.77534585549862
0.290680858710195,3.77553582191467
0.288987782757806,3.7818386554718
0.288959085941315,3.7819452824565
0.287280307598299,3.78814172744751
0.28718638420105,3.78848840128522
0.285562374360811,3.79444479942322
0.28541362285614,3.79499019298396
0.283834446765925,3.80074787139893
0.28364086151123,3.80145303238362
0.28209619623061,3.80705070495605
0.281868100166321,3.80787598676701
0.280346422304713,3.81335425376892
0.280095279216766,3.81425667201005
0.278586145167064,3.81965708732605
0.278322577476501,3.82059768476816
0.276814323929626,3.82596015930176
0.276549875736237,3.82689738755541
0.275031005359447,3.83226323127747
0.274777054786682,3.83315685067185
0.27323607985583,3.83856630325317
0.273004353046417,3.83937611874652
0.271429467867834,3.8448691368103
0.271231591701508,3.84555562276653
0.269610267086171,3.85117268562317
0.269458770751953,3.8516944495198
0.26777941152882,3.8574755191803
0.267686069011688,3.85779469255414
0.265936225321043,3.86377859115601
0.265913248062134,3.86385658696838
0.264140546321869,3.86985577893622
0.26407374938316,3.87008166313171
0.262367844581604,3.87580481211294
0.262195178534958,3.87638473510742
0.26059502363205,3.88171186911864
0.260302557618014,3.88268756866455
0.25882226228714,3.88757829748997
0.258396049424453,3.88899064064026
0.257049560546875,3.89340494419315
0.256475521791919,3.89529395103455
0.255276739597321,3.89919364354946
0.25454140785682,3.90159702301025
0.253504037857056,3.90494499183951
0.252593540363205,3.90790009498596
0.251731216907501,3.91066135361231
0.250632235193849,3.91420316696167
0.249958515167236,3.91634318368461
0.248657498371725,3.9205060005188
0.248185753822327,3.92199197030905
0.246669519750672,3.92680907249451
0.246412992477417,3.92761061927849
0.244668486596393,3.93311214447021
0.244640231132507,3.9331996906582
0.242867529392242,3.9386730115133
0.24262925631411,3.9394154548645
0.241094708442688,3.94410533307897
0.240573195063326,3.94571852684021
0.239322006702423,3.9495103784676
0.238504133299481,3.95202159881592
0.237549185752869,3.95489079514246
0.236422471798947,3.95832443237305
0.235776484012604,3.96024830766919
0.234328733331997,3.96462750434875
0.234003722667694,3.96558710122062
0.23223090171814,3.97090536680356
0.232222460156443,3.97093057632446
0.230458199977875,3.97606032355003
0.230062296657641,3.97723364830017
0.22868549823761,3.98120197243824
0.227891445617008,3.98353695869446
0.226912677288055,3.98633203780083
0.225710454783876,3.98984003067017
0.225139975547791,3.99145437302103
0.223520225516279,3.99614286422729
0.223367154598236,3.99657203054038
0.221594393253326,4.00156077740493
0.221284464550592,4.00244617462158
0.219821691513062,4.00648046998347
0.219021219404407,4.00874900817871
0.218048870563507,4.01140555017418
0.216751623635031,4.01505184173584
0.216276168823242,4.01633835290958
0.214503467082977,4.02126839439857
0.214472177488187,4.02135515213013
0.212730646133423,4.02598515363438
0.21212218053936,4.02765846252441
0.210957884788513,4.0307240733729
0.209770469134871,4.03396129608154
0.209185123443604,4.03548708771883
0.20741746462305,4.04026460647583
0.207412362098694,4.04027777277678
0.205639660358429,4.04481536966788
0.204982340887285,4.04656744003296
0.203866839408875,4.0493927038525
0.20255059888576,4.05287027359009
0.20209413766861,4.05401461573417
0.2003213763237,4.05858087121422
0.200093836808718,4.05917358398438
0.19854861497879,4.06297155905032
0.197578265919605,4.0654764175415
0.196775853633881,4.06742843839822
0.195074182717717,4.07177972793579
0.195003032684326,4.07195095665912
0.193230330944061,4.07619894574112
0.192483066828762,4.07808256149292
0.191457629203796,4.08050036566616
0.189900950444933,4.08438587188721
0.189684808254242,4.08488986449675
0.187912106513977,4.089054072757
0.187247556478463,4.09068870544434
0.186139345169067,4.09321771719662
0.184589571882456,4.09699201583862
0.184366524219513,4.09749546906938
0.182593822479248,4.10152613696957
0.181856626255814,4.10329484939575
0.180821001529694,4.10558016861933
0.179127787321555,4.10959815979004
0.179048299789429,4.10977153073528
0.177275598049164,4.11361677412119
0.176298639166162,4.11590099334717
0.175502777099609,4.11759693039392
0.1737300157547,4.12160609238049
0.1734701634069,4.12220430374146
0.17195725440979,4.12534841387775
0.170569426885905,4.12850713729858
0.17018449306488,4.12929827674949
0.168411791324615,4.13301994656278
0.16761274715877,4.13481044769287
0.166638970375061,4.13676111882655
0.164866268634796,4.14060352720253
0.164635134483737,4.14111328125
0.163093507289886,4.14411881198288
0.161578861089626,4.14741611480713
0.161320745944977,4.14791371560629
0.159547984600067,4.1513618930818
0.158447435043611,4.15371942520142
0.157775163650513,4.15498026605005
0.156002461910248,4.15847696665898
0.155268936553066,4.1600227355957
0.154229760169983,4.16191655323077
0.152456939220428,4.16545034089803
0.152034735060361,4.16632556915283
0.150684237480164,4.16871461715957
0.148911476135254,4.1722678899082
0.148734444478432,4.17262887954712
0.147138655185699,4.17536569847658
0.145365953445435,4.17891530783473
0.145357770026776,4.17893171310425
0.14359313249588,4.18186234379121
0.141879451088722,4.18523454666138
0.141820430755615,4.18533158705539
0.14004772901535,4.18819942299678
0.138319609851561,4.19153785705566
0.138274908065796,4.19160903498878
0.136502146720886,4.19437794725383
0.134729444980621,4.19771146447543
0.134661262222781,4.19784116744995
0.132956624031067,4.20039953145983
0.131183922290802,4.20358096091493
0.130882310543603,4.20414400100708
0.129411101341248,4.20627648126298
0.127638399600983,4.20926506064998
0.126992221131252,4.21044731140137
0.125865638256073,4.21202345110206
0.124092876911163,4.21478703569276
0.122996454051532,4.2167501449585
0.122320115566254,4.21766286828791
0.120547413825989,4.22017804642578
0.11890255267639,4.22305297851563
0.118774592876434,4.22321936330707
0.117001891136169,4.22547688363264
0.115229070186615,4.22824938497431
0.114588161441983,4.22935628890991
0.11345636844635,4.23072318503706
0.11168360710144,4.23311405604836
0.110165984479544,4.23565912246704
0.109910845756531,4.2359558792009
0.108138084411621,4.2379949222429
0.106365323066711,4.24052926766297
0.105501707868597,4.24196243286133
0.104592561721802,4.24293719356873
0.102819800376892,4.24498761405954
0.101047039031982,4.24765049903526
0.100674003960381,4.24826574325562
0.0992742776870728,4.24963641328402
0.0975015163421631,4.25164668197943
0.0957288146018982,4.25436562096638
0.0956054529873286,4.25456857681274
0.0939560532569885,4.25603414223741
0.0921832919120789,4.25792626135137
0.0904105305671692,4.26055053825977
0.0902146686663673,4.26087141036987
0.0886377692222595,4.26213758217041
0.0868650078773499,4.26381939819983
0.0850922465324402,4.26613416559896
0.0844476773870384,4.26717472076416
0.0833194851875305,4.26799445081098
0.0815467834472656,4.26939342580642
0.079774022102356,4.27122745374839
0.078326054311854,4.27347755432129
0.0780012607574463,4.2736908094116
0.0762284398078918,4.27478684479499
0.074455738067627,4.27611300447199
0.0726829767227173,4.27800745488329
0.0716212356775721,4.27978038787842
0.0709102153778076,4.28015977944286
0.0691374540328979,4.28107818903443
0.0673647522926331,4.2821704136671
0.0655919313430786,4.28373547890089
0.0642727486557252,4.28608417510986
0.0638191699981689,4.28627654478898
0.0620464086532593,4.28695101023076
0.0602737069129944,4.28768224805504
0.0585009455680847,4.28851511903557
0.056728184223175,4.28985641157338
0.0559197741354831,4.29238700866699
0.0549554228782654,4.29264996978469
0.0531826615333557,4.29307728849057
0.051409900188446,4.29344219873866
0.0496371388435364,4.2935266612791
0.0483498277597044,4.29238700866699
0.0496371388435364,4.29175681146997
0.051409900188446,4.29091600833744
0.0531826615333557,4.28999538232037
0.0549554228782654,4.28837946530235
0.0555125813262053,4.28608417510986
0.056728184223175,4.28531757775572
0.0585009455680847,4.2841477474482
0.0602737069129944,4.28260707469969
0.0618170740103565,4.27978038787842
0.0620464086532593,4.2795982860359
0.0638191699981689,4.27827183508288
0.0655919313430786,4.27663276080452
0.0673647522926331,4.27389835906452
0.0675584061432846,4.27347755432129
0.0691374540328979,4.27212043187811
0.0709102153778076,4.27029887598048
0.0726829767227173,4.26750512456457
0.072848374831018,4.26717472076416
0.074455738067627,4.26561961126949
0.0762284398078918,4.26352888718097
0.0777863803245026,4.26087141036987
0.0780012607574463,4.26063424046013
0.079774022102356,4.25870052410592
0.0815467834472656,4.2562070132443
0.0824551033053815,4.25456857681274
0.0833194851875305,4.25354738651149
0.0850922465324402,4.25126011228859
0.0867996614361526,4.24826574325562
0.0868650078773499,4.24818196621566
0.0886377692222595,4.24594617804388
0.0904105305671692,4.24310228776702
0.0910154150127721,4.24196243286133
0.0921832919120789,4.24038880655832
0.0939560532569885,4.23764505001433
0.0950110658965583,4.23565912246704
0.0957288146018982,4.23463063395882
0.0975015163421631,4.23189089565248
0.0988321930047222,4.22935628890991
0.0992742776870728,4.22868852053179
0.101047039031982,4.22589734407539
0.102512618164031,4.22305297851563
0.102819800376892,4.22256660471044
0.104592561721802,4.21968372066208
0.106071129865096,4.2167501449585
0.106365323066711,4.21626417307999
0.108138084411621,4.21325622429775
0.109519507300029,4.21044731140137
0.109910845756531,4.20977498385342
0.11168360710144,4.20660897822958
0.112865247572836,4.20414400100708
0.11345636844635,4.20309094428281
0.115229070186615,4.19972944158441
0.116110763026764,4.19784116744995
0.117001891136169,4.19619866022572
0.118774592876434,4.19259606647063
0.119255491953269,4.19153785705566
0.120547413825989,4.18907871413743
0.122299369946281,4.18523454666138
0.122320115566254,4.18519383155851
0.124092876911163,4.18170664440924
0.125323476860232,4.17893171310425
0.125865638256073,4.17783655049753
0.127638399600983,4.17404741451942
0.128250380057328,4.17262887954712
0.129411101341248,4.17021821941182
0.131085717418566,4.16632556915283
0.131183922290802,4.16611654805527
0.132956624031067,4.16229848504733
0.133909847317931,4.1600227355957
0.134729444980621,4.15823292212411
0.136502146720886,4.15402349390226
0.13662604616112,4.15371942520142
0.138274908065796,4.15002615585387
0.139334211352054,4.14741611480713
0.14004772901535,4.14578545373195
0.141820430755615,4.14143243650103
0.141946578338237,4.14111328125
0.14359313249588,4.13725978661957
0.144555504652499,4.13481044769287
0.145365953445435,4.13287761016403
0.147069829995311,4.12850713729858
0.147138655185699,4.12834003398916
0.148911476135254,4.12398883208845
0.149590429394509,4.12220430374146
0.150684237480164,4.11949013573479
0.152038828325774,4.11590099334717
0.152456939220428,4.11484626004471
0.154229760169983,4.11018546260369
0.154446151346878,4.10959815979004
0.156002461910248,4.10558845882947
0.156840863259401,4.10329484939575
0.157775163650513,4.10085035576604
0.159173463372582,4.09699201583862
0.159547984600067,4.09599769816689
0.161320745944977,4.09111354733646
0.16147122506303,4.09068870544434
0.163093507289886,4.08629386286033
0.16376369987262,4.08438587188721
0.164866268634796,4.08135686924566
0.166006161654823,4.07808256149292
0.166638970375061,4.07632087344453
0.168205499728275,4.07177972793579
0.168411791324615,4.07119762335516
0.17018449306488,4.06608448731807
0.170389833043498,4.0654764175415
0.17195725440979,4.06096857015929
0.172558173270393,4.05917358398438
0.1737300157547,4.05576129693418
0.174689337375398,4.05287027359009
0.175502777099609,4.0504730866988
0.176787043065728,4.04656744003296
0.177275598049164,4.04511005195322
0.178854548174644,4.04026460647583
0.179048299789429,4.03967992645074
0.180821001529694,4.03421748969618
0.18090284784359,4.03396129608154
0.182593822479248,4.02876447733864
0.182944153196554,4.02765846252441
0.184366524219513,4.02323885136042
0.184957910009253,4.02135515213013
0.186139345169067,4.01764296400265
0.18694570148321,4.01505184173584
0.187912106513977,4.01198253578926
0.188909591863535,4.00874900817871
0.189684808254242,4.00626019174183
0.190850945591858,4.00244617462158
0.191457629203796,4.00047835987928
0.192771403953311,3.99614286422729
0.193230330944061,3.99463849021065
0.194671747786011,3.98984003067017
0.195003032684326,3.98874297553465
0.196553339368825,3.98353695869446
0.196775853633881,3.98279270935823
0.198416948012073,3.97723364830017
0.19854861497879,3.97678883393403
0.200263057748147,3.97093057632446
0.2003213763237,3.97073164491336
0.202092458555542,3.96462750434875
0.20209413766861,3.96462172026955
0.203866839408875,3.95847522947712
0.203909889654353,3.95832443237305
0.205639660358429,3.95227037235217
0.20571009878597,3.95202159881592
0.207412362098694,3.94600743027131
0.207493497423791,3.94571852684021
0.209185123443604,3.93968602663318
0.209260493436367,3.9394154548645
0.210957884788513,3.9333081180705
0.211012027080481,3.93311214447021
0.212730646133423,3.92687174780674
0.212747823793283,3.92680907249451
0.2144715600706,3.9205060005188
0.214503467082977,3.92038880624084
0.216183159984446,3.91420316696167
0.216276168823242,3.91385857729927
0.217881355083311,3.90790009498596
0.218048870563507,3.90727395217234
0.219566108295014,3.90159702301025
0.219821691513062,3.90063345792518
0.221237759026944,3.89529395103455
0.221594393253326,3.89393831561421
0.222896403761685,3.88899064064026
0.223367154598236,3.88718576299693
0.224541679733576,3.88268756866455
0.225139975547791,3.88037454889746
0.226174079748948,3.87638473510742
0.226912677288055,3.87350593199466
0.227793472204113,3.87008166313171
0.22868549823761,3.86657646947151
0.229399752865676,3.86377859115601
0.230458199977875,3.85958522103829
0.230992815713824,3.8574755191803
0.23223090171814,3.85253108982609
0.232572588317694,3.85117268562317
0.234003722667694,3.84541058008673
0.234138917887132,3.8448691368103
0.235698956248551,3.83856630325317
0.235776484012604,3.83825108637706
0.237258083319755,3.83226323127747
0.237549185752869,3.83107077687885
0.238804826352398,3.82596015930176
0.239322006702423,3.82382449737391
0.240338505714237,3.81965708732605
0.241094708442688,3.81651085682797
0.241859394163939,3.81335425376892
0.242867529392242,3.80912822343863
0.243367282280865,3.80705070495605
0.244640231132507,3.80167470580662
0.244861670382198,3.80074787139893
0.246348005628205,3.79444479942322
0.246412992477417,3.79416775875633
0.247839611635759,3.78814172744751
0.248185753822327,3.78665527693936
0.249318794456689,3.7818386554718
0.249958515167236,3.77907122537381
0.250784324250968,3.77553582191467
0.251731216907501,3.77141015788548
0.25223657411711,3.76923274993896
0.253504037857056,3.76367062184172
0.253674883741484,3.76292943954468
0.255112822128262,3.75662636756897
0.255276739597321,3.75590068901813
0.256551500116877,3.75032329559326
0.257049560546875,3.74810272025673
0.257976640642694,3.74402022361755
0.25882226228714,3.74022388487389
0.259387801482616,3.73771739006042
0.26059502363205,3.73225966028818
0.260784563120061,3.73141431808472
0.262181946113009,3.72511124610901
0.262367844581604,3.72426353702916
0.263580627629244,3.71880793571472
0.264140546321869,3.7162374758631
0.264965112486612,3.71250486373901
0.265913248062134,3.7081231580806
0.266335161334736,3.70620179176331
0.267686069011688,3.69991503927568
0.267689578311779,3.69989895820618
0.269061896379639,3.69359588623047
0.269458770751953,3.69173402225078
0.270419907316049,3.68729281425476
0.271231591701508,3.6834599824246
0.271763096448255,3.68098974227905
0.273004353046417,3.67508868727979
0.27309037033938,3.67468643188477
0.274429950263133,3.66838335990906
0.274777054786682,3.66672003933011
0.275761358584115,3.66208052635193
0.276549875736237,3.65827736186336
0.277077056985153,3.65577745437622
0.278322577476501,3.64973306748431
0.278376812479475,3.64947438240051
0.279692200356685,3.6431713104248
0.280095279216766,3.64119935667275
0.280996036433022,3.63686847686768
0.281868100166321,3.6325758538766
0.282284061181584,3.63056492805481
0.283561272902039,3.62426209449768
0.28364086151123,3.62386723887125
0.284853037525565,3.61795902252197
0.28541362285614,3.61516108491698
0.286129001983626,3.61165595054626
0.28718638420105,3.60634562449173
0.287387880226004,3.60535287857056
0.288653041873499,3.59905004501343
0.288959085941315,3.59750138828363
0.289916495011531,3.59274649620056
0.290731906890869,3.58859528080772
0.291162906861459,3.58644366264343
0.292399530283922,3.58014059066772
0.292504608631134,3.5796016716814
0.293650148257483,3.57383751869202
0.294277429580688,3.57060097672279
0.29488386896956,3.56753444671631
0.296050131320953,3.56148131480649
0.296099236043037,3.56123161315918
0.297333422535037,3.55492854118347
0.297822892665863,3.55236906441094
0.298553665425984,3.54862523078918
0.299595713615417,3.5431457583801
0.299755681522513,3.54232215881348
0.300968681089306,3.53601908683777
0.301368415355682,3.53390155445741
0.302175245248565,3.52971601486206
0.303141117095947,3.52457126186468
0.30336320743724,3.52341318130493
0.304558138825111,3.51711010932922
0.304913938045502,3.51520061528798
0.305750387260057,3.51080703735352
0.306686639785767,3.50575530116248
0.306923775372482,3.50450372695923
0.308103703523126,3.49820065498352
0.308459460735321,3.49626758426667
0.309281410651284,3.49189758300781
0.310232222080231,3.48670274910304
0.310439637012625,3.48559474945068
0.311606590480044,3.47929167747498
0.312004923820496,3.47709990611433
0.312769042021309,3.47298860549927
0.31377774477005,3.46740892945751
0.313911548176245,3.46668553352356
0.315068439209301,3.46038222312927
0.315550446510315,3.45769721966663
0.316214847627237,3.45407915115356
0.317323207855225,3.44787181370332
0.31734066450579,3.44777631759644
0.318489239324552,3.44147324562073
0.319095969200134,3.43805219037804
0.319619153818007,3.43517017364502
0.320737291005038,3.42886710166931
0.320868730545044,3.42812075244805
0.321870283592482,3.42256426811218
0.322641491889954,3.41816399253344
0.322983109947527,3.41626071929932
0.324096423791307,3.40995788574219
0.324414253234863,3.40813183014885
0.325212225467926,3.40365481376648
0.326186954975128,3.39802777355748
0.326306926137349,3.39735174179077
0.32741727724306,3.39104866981506
0.327959775924683,3.38789524417544
0.328514886381176,3.38474583625793
0.329599589992206,3.37844276428223
0.329732477664948,3.3776652869731
0.330699857952343,3.37213945388794
0.331505239009857,3.36740338817279
0.33177842975234,3.36583638191223
0.332863067454738,3.35953330993652
0.333278000354767,3.35707690671211
0.33394407445253,3.35323023796082
0.335005621158941,3.34692740440369
0.335050761699677,3.34665848388741
0.336088705289222,3.34062433242798
0.336823582649231,3.33622415128645
0.337149637377743,3.33432102203369
0.338213679547958,3.32801795005798
0.338596284389496,3.32571297509046
0.339276772347291,3.32171487808228
0.340319902816105,3.31541180610657
0.340368986129761,3.31511413163897
0.341384254490131,3.30910897254944
0.342141807079315,3.30449307398283
0.342425966283902,3.30280590057373
0.343473739077589,3.29650282859802
0.343914568424225,3.29379994999138
0.344517105572521,3.29019951820374
0.345546059196707,3.28389644622803
0.34568727016449,3.28302519061957
0.346590444944367,3.27759337425232
0.347460091114044,3.27220222142286
0.347611085471553,3.27129054069519
0.34864668402071,3.26498746871948
0.349232792854309,3.26133155370984
0.349668544141716,3.25868439674377
0.350687120330229,3.25238132476807
0.351005613803864,3.25038230892314
0.351709632766358,3.24607801437378
0.352712038385534,3.23977494239807
0.352778315544128,3.23935638072986
0.353734784865591,3.23347210884094
0.354551076889038,3.22829433733496
0.354733331750846,3.22716903686523
0.355744863725155,3.22086596488953
0.356323838233948,3.21717098082548
0.356743615527126,3.21456289291382
0.357740298325104,3.20826005935669
0.358096599578857,3.20597233836055
0.35873908543221,3.20195651054382
0.359721919997129,3.19565367698669
0.359869301319122,3.19470144265866
0.360720175606113,3.18935060501099
0.361642122268677,3.18336995494604
0.361693214745252,3.18304753303528
0.362687729404556,3.17674446105957
0.363414824008942,3.1719989572302
0.36366013830616,3.17044162750244
0.364641898171878,3.16413855552673
0.365187644958496,3.16055574355793
0.365613647965754,3.15783524513245
0.366583347774796,3.15153217315674
0.366960346698761,3.14904251647537
0.367553888542051,3.14522910118103
0.368512070458425,3.13892602920532
0.368733108043671,3.13745758443133
0.369481149088956,3.13262319564819
0.370428857093,3.12632012367249
0.370505928993225,3.12580515748461
0.371396226242279,3.12001705169678
0.37227863073349,3.1140969822243
0.372337414880468,3.11371374130249
0.373299539928767,3.10741066932678
0.374051332473755,3.10233858714103
0.374239002617669,3.10110759735107
0.375191135034384,3.09480476379395
0.375824153423309,3.09050829630697
0.376128311201272,3.08850169181824
0.377071162689836,3.08219861984253
0.377596855163574,3.07860938337244
0.378005977993973,3.07589530944824
0.378940180703109,3.06959223747253
0.379369676113129,3.0666435638215
0.379872516261977,3.06328916549683
0.380798536938196,3.0569863319397
0.381142437458038,3.05461217410381
0.381728043838556,3.05068325996399
0.382646330994574,3.04438018798828
0.382915079593658,3.04251401677764
0.383572591130015,3.03807711601257
0.384483616282187,3.03177380561829
0.384687960147858,3.03034699939515
0.385406625958415,3.02547073364258
0.386310780057147,3.01916790008545
0.386460721492767,3.01811481409746
0.387230094211765,3.01286482810974
0.3881279647135,3.00656175613403
0.388233363628387,3.00581741319852
0.389043599319198,3.00025868415833
0.389935181263882,2.9939558506012
0.390006244182587,2.99345127562916
0.390846798580668,2.98765230178833
0.391732796868848,2.9813494682312
0.391778886318207,2.98102043673451
0.392640229044814,2.97504639625549
0.393520892493996,2.96874332427979
0.393551766872406,2.96852166182681
0.394423851118886,2.96244025230408
0.395299507432126,2.95613741874695
0.395324409008026,2.9559576496481
0.396197781598863,2.94983434677124
0.397068879607746,2.94353103637695
0.397097170352936,2.94332572008059
0.397962373220503,2.93722796440125
0.398828989467012,2.93092489242554
0.398869931697845,2.93062612494226
0.399717404080421,2.92462182044983
0.400580025186828,2.9183189868927
0.400642693042755,2.9178592711329
0.401463206264124,2.91201567649841
0.402322271651349,2.90571260452271
0.402415573596954,2.90502444325199
0.403199764956993,2.89940977096558
0.40405536032632,2.89310646057129
0.404188215732574,2.89212147085789
0.404927202025781,2.88680338859558
0.405779495608567,2.88050055503845
0.405960977077484,2.87914760843624
0.406645275809512,2.87419748306274
0.407495049438266,2.86789417266846
0.407733738422394,2.86610543776225
0.408354506336878,2.86159133911133
0.409201710910676,2.85528826713562
0.409506499767303,2.85299143326319
0.410054654497264,2.84898495674133
0.410899680249538,2.8426821231842
0.411279261112213,2.83980750839933
0.411745994842641,2.8363790512085
0.412588864795365,2.83007597923279
0.413052022457123,2.8265499683321
0.413428197183596,2.82377290725708
0.414269350242168,2.81746983528137
0.414824783802032,2.81321916285386
0.415101395328556,2.81116676330566
0.41594112190191,2.80486369132996
0.416597545146942,2.7998146405302
0.416765727174356,2.79856061935425
0.417604370470601,2.79225754737854
0.418370306491852,2.78633542698349
0.41842114252012,2.78595447540283
0.419258664323646,2.77965140342712
0.420071811606444,2.77334833145142
0.420142948627472,2.7727944553833
0.420904342095697,2.76704525947571
0.421716763749186,2.7607421875
0.421915829181671,2.75918460044326
0.422541438454023,2.75443911552429
0.423353433072241,2.74813604354858
0.423688590526581,2.74549952773832
0.424169510475492,2.74183297157288
0.424981517623441,2.73552989959717
0.425461232662201,2.73173631773769
0.425788757480122,2.72922682762146
0.426600906417471,2.72292399406433
0.4272341132164,2.71789195670099
0.427399258450387,2.71662068367004
0.428211684827706,2.71031785011292
0.429001274935578,2.70401477813721
0.42900675535202,2.70397092654665
0.429813876929946,2.69771146774292
0.430603931854571,2.69140863418579
0.430779635906219,2.68999566515127
0.431407167288184,2.68510556221008
0.43219791260745,2.67880249023438
0.43255227804184,2.67593821828589
0.432991614494492,2.67249941825867
0.433783654966322,2.66619634628296
0.434325039386749,2.661799747223
0.434567455723511,2.65989327430725
0.435360519162495,2.65359020233154
0.436097800731659,2.64757421771794
0.436134136977595,2.64728713035583
0.436928605070228,2.64098405838013
0.437701503462946,2.63468098640442
0.437870562076569,2.63329183582467
0.438487995625178,2.62837791442871
0.439262331667909,2.622074842453
0.439643323421478,2.61892793003156
0.440037997478633,2.61577177047729
0.440814438367728,2.60946869850159
0.441416084766388,2.60447585317132
0.441579202246814,2.60316562652588
0.442357748877156,2.59686255455017
0.443115515567701,2.59055948257446
0.443188846111298,2.58994666193153
0.443892080207305,2.58425641059875
0.444651948594374,2.57795333862305
0.444961607456207,2.57535293530509
0.445417100405796,2.57165050506592
0.446179493269032,2.56534719467163
0.446734368801117,2.560666137747
0.446933084549986,2.55904412269592
0.44769813286659,2.55274128913879
0.448443241089708,2.54643797874451
0.448507130146027,2.54589521130908
0.449207625176829,2.5401349067688
0.449955465095385,2.53383207321167
0.450279891490936,2.53106251902742
0.450707684974861,2.52752876281738
0.451458449243888,2.52122569084167
0.452052652835846,2.51613005823771
0.452198184296818,2.51492285728455
0.452952358215628,2.50861978530884
0.453687186670578,2.50231647491455
0.453825294971466,2.50112351649011
0.454436662760531,2.49601364135742
0.455174756196942,2.48971056938171
0.455598175525665,2.48603668450696
0.455911489721902,2.48340725898743
0.456653148913536,2.4771044254303
0.457370817661285,2.47084799706095
0.457376351596847,2.47080135345459
0.45812193648979,2.46449828147888
0.458848478612439,2.45819520950317
0.459143698215485,2.45560363138027
0.459580866643123,2.45189213752747
0.460311258004445,2.44558906555176
0.460916459560394,2.44025173306721
0.461029737752147,2.43928599357605
0.461764372799199,2.43298292160034
0.462480549328633,2.42667984962463
0.462689101696014,2.42482814922357
0.463207628981525,2.42037677764893
0.463927986245781,2.41407370567322
0.464461982250214,2.40931010369712
0.464640519430424,2.40777063369751
0.465365436323665,2.4014675617218
0.46607237081061,2.39516448974609
0.466234624385834,2.39370700956663
0.466792669309098,2.38886141777039
0.467504095174367,2.38255834579468
0.468007385730743,2.37801698248128
0.46820943603568,2.37625527381897
0.468925706974913,2.36995220184326
0.469624547826042,2.36364912986755
0.469780147075653,2.36223516317166
0.470336826378822,2.35734629631042
0.47104051829577,2.35104298591614
0.471552908420563,2.3463662502867
0.471737308358623,2.34473991394043
0.472445924973714,2.3384370803833
0.473137498355393,2.33213376998901
0.473325669765472,2.33040451189689
0.473840764932256,2.32583069801331
0.474537328782695,2.31952786445618
0.475098431110382,2.31434706313427
0.475224295314523,2.31322479248047
0.475926559351189,2.30692148208618
0.476611768457666,2.30061864852905
0.476871192455292,2.29820775436985
0.47730477339938,2.29431557655334
0.477995321680701,2.28801226615906
0.478643953800201,2.28195497749885
0.478671194061501,2.28170943260193
0.479367758120794,2.27540636062622
0.480047664902841,2.26910305023193
0.480416715145111,2.26563383720228
0.480728876903536,2.2628002166748
0.481414417434864,2.2564971446991
0.482084005350539,2.25019407272339
0.482189476490021,2.24919567387531
0.482769714395199,2.24389100074768
0.483445122880534,2.23758792877197
0.48396223783493,2.23266961717448
0.48411308779528,2.23128485679626
0.484794530993246,2.22498178482056
0.485460213414198,2.21867871284485
0.48573499917984,2.21604758717113
0.486132247863244,2.21237564086914
0.486803940434799,2.20607256889343
0.487460179251681,2.19976949691772
0.48750776052475,2.19931079196957
0.488135822378718,2.19346642494202
0.488798128289073,2.18716335296631
0.489280521869659,2.18249100760087
0.489455038480076,2.1808602809906
0.490124095190627,2.17455720901489
0.490777687117239,2.16825413703918
0.49105316400528,2.16556780284343
0.491437543633956,2.16195106506348
0.492097636053081,2.15564799308777
0.492742839639694,2.14934492111206
0.492826044559479,2.14852779277624
0.493404917865045,2.14304208755493
0.494056670025321,2.13673877716064
0.494598686695099,2.13139220034949
0.49469923462734,2.13043570518494
0.495357788221683,2.12413287162781
0.496001420812738,2.11782956123352
0.496371448040009,2.11415482380791
0.496645885028002,2.11152648925781
0.497296390439099,2.10522365570068
0.497932394743051,2.09892058372498
0.498144328594208,2.0968006047112
0.498578015317377,2.09261727333069
0.499220906783771,2.08631443977356
0.49984979469122,2.08001136779785
0.499916970729828,2.07933479440995
0.500496267483322,2.07370805740356
0.501131936328957,2.06740522384644
0.501689851284027,2.06176158514943
0.501757487631565,2.06110215187073
0.502400667695501,2.05479907989502
0.503029469914965,2.04849600791931
0.503462493419647,2.04408397635006
0.503655107580516,2.0421929359436
0.504291486136196,2.0358898639679
0.504913680363704,2.02958679199219
0.505235254764557,2.02628746203722
0.50553906893081,2.02328372001648
0.506168840202141,2.01698064804077
0.50678474300998,2.01067757606506
0.507008016109467,2.00837100388721
0.507409506497519,2.00437450408936
0.508032979131381,1.99807143211365
0.508642987753711,1.99176847934723
0.508780777454376,1.99033473376703
0.509266495444067,1.98546528816223
0.509884004605883,1.97916221618652
0.510488287396854,1.9728592634201
0.510553538799286,1.97217558818154
0.511110309212289,1.96655607223511
0.511722213103373,1.9602530002594
0.51232112992287,1.95395004749298
0.512326300144196,1.95389548271454
0.512940898979915,1.94764697551727
0.513547583114915,1.94134378433228
0.514099061489105,1.93549632990021
0.51414369558985,1.93504083156586
0.514758582025085,1.92873775959015
0.515360204786495,1.92243456840515
0.515871822834015,1.91697112530479
0.515953497542888,1.91613161563873
0.516563398850305,1.90982854366302
0.517160138507948,1.90352535247803
0.517644584178925,1.89831532373554
0.517750187511175,1.89722239971161
0.518355303810864,1.8909193277359
0.518947434631106,1.88461637496948
0.519417345523834,1.87952654877855
0.519533787145503,1.87831318378448
0.520134409174646,1.87201011180878
0.520722281411265,1.86570715904236
0.521190106868744,1.86060367670112
0.52130442170415,1.85940396785736
0.521900758213912,1.85310089588165
0.522484577675155,1.84679794311523
0.522962868213654,1.84154058485506
0.523061793328464,1.84049487113953
0.523654254609765,1.83419167995453
0.524234337388358,1.82788872718811
0.524735629558563,1.82233887510395
0.524806383318309,1.8215856552124
0.525395252111421,1.8152824640274
0.525971574574011,1.80897951126099
0.526508390903473,1.80299169748064
0.526537789738779,1.80267643928528
0.527123118650321,1.79637324810028
0.527696142987395,1.79007029533386
0.52825750277605,1.78376722335815
0.528281033039093,1.78350207773198
0.528838237950753,1.77746427059174
0.529408184872292,1.77116107940674
0.529966401741625,1.76485800743103
0.530053913593292,1.76386449524696
0.530540403623081,1.75855505466461
0.531107483991226,1.75225186347961
0.531662823997833,1.74594879150391
0.531826555728912,1.74407591501704
0.532229556113245,1.73964583873749
0.532793888249354,1.73334276676178
0.533346703162786,1.72703957557678
0.533599317073822,1.72412808713062
0.533905566301752,1.72073662281036
0.534467370157557,1.71443355083466
0.535017801968402,1.70813035964966
0.535372197628021,1.70401407970487
0.53556821525005,1.70182740688324
0.536127861113701,1.69552433490753
0.536675976650126,1.68922138214111
0.537144839763641,1.68373331019545
0.537217377564784,1.68291819095612
0.537775081480313,1.67661511898041
0.53832135221182,1.67031216621399
0.53885664167041,1.66400897502899
0.538917720317841,1.66328640048285
0.539408940587835,1.65770590305328
0.539953388479469,1.65140295028687
0.540486949575602,1.64509975910187
0.540690362453461,1.64267422225665
0.541029146610266,1.63879668712616
0.541572105684249,1.63249373435974
0.542104242245309,1.62619066238403
0.54246312379837,1.62187721525534
0.542635641524337,1.61988747119904
0.54317720354517,1.61358451843262
0.543707995483936,1.60728144645691
0.544228318035857,1.60097825527191
0.54423588514328,1.60088629612379
0.544768422305439,1.59467530250549
0.545298025435877,1.58837223052979
0.54581721992617,1.58206927776337
0.54600864648819,1.57972372358075
0.546345385644937,1.57576608657837
0.546874194782833,1.56946301460266
0.547392464492556,1.56316006183624
0.547781407833099,1.55835559482655
0.547907954936027,1.55685687065125
0.548436091063718,1.55055379867554
0.54895366245769,1.54425084590912
0.549461134718925,1.53794765472412
0.549554169178009,1.53678528747758
0.549983316318958,1.53164458274841
0.550500457405376,1.52534162998199
0.551007514270176,1.51903855800629
0.551326930522919,1.51501290834555
0.551515512248794,1.51273536682129
0.552032498879724,1.50643241405487
0.552539212891315,1.50012934207916
0.553036224849518,1.49382615089417
0.553099691867828,1.49301703180252
0.553549376263497,1.48752319812775
0.554056080540461,1.48122012615204
0.554552967014253,1.47491717338562
0.554872453212738,1.47080790857844
0.555050539729657,1.46861398220062
0.555557477062454,1.46231091022491
0.556054490042476,1.45600783824921
0.556541877984123,1.44970488548279
0.556645214557648,1.44835975877297
0.557042993924135,1.44340169429779
0.557540419613378,1.43709874153137
0.558028156832519,1.43079566955566
0.558417975902557,1.42567609574482
0.558512140752096,1.42449247837067
0.559010168665895,1.41818952560425
0.559498498803286,1.41188645362854
0.559977475743612,1.40558338165283
0.560190737247467,1.40274754094299
0.5604632151169,1.39928030967712
0.560952344033351,1.39297723770142
0.56143200940461,1.38667416572571
0.561902584546017,1.38037109375
0.561963379383087,1.3795524293374
0.562389048959407,1.37406802177429
0.562869680111689,1.36776494979858
0.563341058691818,1.36146199703217
0.563736259937286,1.35608997395326
0.563807901815118,1.35515892505646
0.564289839010363,1.34885573387146
0.564762442494263,1.34255278110504
0.565226004619558,1.33624970912933
0.565508902072906,1.33235338320481
0.565691718797734,1.32994663715363
0.566165799540362,1.32364356517792
0.566630737995353,1.31734049320221
0.567086911901347,1.3110374212265
0.567281782627106,1.308317504927
0.567550395302807,1.30473434925079
0.568016927584418,1.29843127727509
0.568474481959669,1.29212820529938
0.568923492150993,1.28582525253296
0.569054424762726,1.28397290469278
0.56938374352606,1.27952206134796
0.569843103726988,1.27321898937225
0.570293720115318,1.26691603660583
0.57073598965809,1.26061284542084
0.570827186107635,1.25930458595435
0.571191745631934,1.25430989265442
0.571644361711557,1.24800682067871
0.572088447759332,1.24170362949371
0.57252420450712,1.23540067672729
0.572600066661835,1.23429682925205
0.572974333811093,1.22909760475159
0.573420541629311,1.22279453277588
0.573858276509158,1.21649146080017
0.574287915632976,1.21018838882446
0.574372708797455,1.20893648734924
0.574731217097036,1.20388531684875
0.575171292545457,1.19758224487305
0.575603079934574,1.19127917289734
0.576026866095101,1.18497610092163
0.576145470142365,1.18319861159648
0.576462025527641,1.17867314815521
0.576896366511322,1.17236995697021
0.57732246709605,1.16606688499451
0.57774069191014,1.15976393222809
0.577918231487274,1.15706178323963
0.578166395771012,1.15346074104309
0.578595257470614,1.14715778827667
0.579016029833575,1.14085471630096
0.579428988048558,1.13455152511597
0.579690992832184,1.13050036492641
0.57984382607442,1.12824857234955
0.580267564940393,1.12194550037384
0.580683257705763,1.11564242839813
0.581091253594796,1.10933935642242
0.581463754177094,1.10348448217209
0.581493695805601,1.10303628444672
0.581912566981203,1.09673321247101
0.582323514620936,1.0904301404953
0.582726802055224,1.08412706851959
0.58312275757994,1.07782399654388
0.583236515522003,1.07599891497032
0.583529589986905,1.07152104377747
0.58393604808627,1.06521785259247
0.584334934884484,1.05891478061676
0.584726458615446,1.05261182785034
0.585009276866913,1.04799357284906
0.585117711784807,1.04630863666534
0.585520060531957,1.04000568389893
0.585914782257499,1.03370261192322
0.586302232785994,1.02739953994751
0.58668266600526,1.0210964679718
0.586782038211823,1.01943802164503
0.587074510990965,1.01479339599609
0.587465403930169,1.00849032402039
0.58784900639431,1.00218725204468
0.588225615057751,0.995884239673615
0.588554799556732,0.990282903535909
0.588598183939509,0.989581108093262
0.588985578644288,0.983278036117554
0.589365677274677,0.97697502374649
0.589738737809599,0.970671892166138
0.590105056832501,0.964368879795074
0.590327560901642,0.960492014317689
0.590474072294662,0.958065807819366
0.590850967699799,0.951762676239014
0.591220785489421,0.94545966386795
0.591583832310972,0.939156591892242
0.591940317704468,0.932853579521179
0.592100322246552,0.929995994576688
0.592303368026639,0.926550447940826
0.592670236197807,0.920247435569763
0.593030280090117,0.913944363594055
0.593383749591478,0.907641232013702
0.593730886944553,0.901338219642639
0.593873083591461,0.89873136403117
0.594085350441234,0.895035147666931
0.594442689980514,0.888732135295868
0.594793398700944,0.882429003715515
0.59513771005099,0.876125931739807
0.595475874352137,0.869822919368744
0.595645844936371,0.8666199730584
0.59581913869665,0.863519787788391
0.596167428205246,0.857216775417328
0.596509234499964,0.85091370344162
0.59684481200159,0.844610691070557
0.597174370096304,0.838307559490204
0.597418606281281,0.833568918839828
0.597503577521906,0.832004487514496
0.597843230060988,0.825701475143433
0.598176527959783,0.81939834356308
0.598503716136614,0.813095331192017
0.598825023475081,0.806792259216309
0.599140672666672,0.800489127635956
0.599191248416901,0.799473064805173
0.599468528864291,0.794186115264893
0.599793680564269,0.787883043289185
0.600112831113469,0.781580030918121
0.60042619022708,0.775276899337769
0.600734002170492,0.768973827362061
0.6009641289711,0.76419372484778
0.601041416423548,0.762670814990997
0.601358720629918,0.756367683410645
0.60167012693244,0.750064671039581
0.601975835275546,0.743761599063873
0.602276041154166,0.73745858669281
0.602570959500113,0.731155455112457
0.60273677110672,0.727570275940841
0.602869247356411,0.724852442741394
0.603173173904765,0.718549370765686
0.603471485094293,0.712246239185333
0.603764344827653,0.70594322681427
0.604051955789583,0.699640154838562
0.604334518766846,0.693337082862854
0.60450953245163,0.689384516021247
0.604619183641168,0.687034010887146
0.60491027641162,0.680730998516083
0.60519597243166,0.67442786693573
0.605476464509293,0.668124854564667
0.605751924839985,0.661821782588959
0.606022531564841,0.655518710613251
0.606282413005829,0.649360444137554
0.606288848080784,0.649215638637543
0.606567552485314,0.642912626266479
0.606841048576182,0.636609494686127
0.60710953775309,0.630306422710419
0.607373165619871,0.624003410339355
0.607632128954526,0.617700338363647
0.607886564595997,0.611397266387939
0.608055055141449,0.607168807634283
0.608141945054219,0.605094194412231
0.608403455271075,0.598791122436523
0.608660123098739,0.592488050460815
0.608912086288536,0.586184978485107
0.609159514573078,0.579881966114044
0.609402577696091,0.573578894138336
0.609641406133021,0.567275762557983
0.609827935695648,0.562280840884188
0.60987914002819,0.56097275018692
0.610123975748177,0.554669678211212
0.610364225072504,0.548366606235504
0.610600070485361,0.542063534259796
0.61083166559458,0.535760521888733
0.611059146406268,0.52945739030838
0.611282656454108,0.523154318332672
0.611502312204268,0.516851305961609
0.611600577831268,0.514003425001741
0.611724880063784,0.510548233985901
0.611948804887939,0.504245162010193
0.612168560105915,0.497942119836807
0.612384286995794,0.491639018058777
0.612596140582282,0.485335946083069
0.612804229483262,0.479032903909683
0.613008697413015,0.472729831933975
0.613209651124959,0.46642678976059
0.613373339176178,0.461216232776905
0.613408794468436,0.460123717784882
0.613611819045629,0.453820616006851
0.613811030037792,0.447517573833466
0.614006546251909,0.441214501857758
0.614198506552761,0.434911459684372
0.614387028314423,0.428608387708664
0.61457222229086,0.422305345535278
0.6147542092875,0.416002243757248
0.614933088145029,0.40969917178154
0.615108953715456,0.403396129608154
0.615146100521088,0.40205579984956
0.615285260567967,0.397093057632446
0.615459162064095,0.390790015459061
0.615629797270846,0.38448691368103
0.615797274782866,0.378183841705322
0.615961721696778,0.371880799531937
0.616123211686011,0.365577727556229
0.616281861869889,0.359274685382843
0.616437758666012,0.352971613407135
0.616590988631138,0.346668541431427
0.616741637105666,0.340365499258041
0.616889785004419,0.334062427282333
0.616918861865997,0.332817399556871
0.617032239952785,0.327759355306625
0.617171169246248,0.32145631313324
0.617307436935554,0.315153211355209
0.617441149097799,0.308850169181824
0.617572380698008,0.302547097206116
0.61770121795291,0.296244025230408
0.61782773999219,0.289940983057022
0.617952027455832,0.283637881278992
0.618074147717765,0.277334839105606
0.618194171027914,0.271031767129898
0.618312161314274,0.26472869515419
0.61842818589229,0.258425652980804
0.618542302728507,0.252122581005096
0.618654568990347,0.245819509029388
0.618691623210907,0.2437225541376
NaN,NaN
0.029201039412696,4.30499315261841
0.0301368832588196,4.30481087740691
0.0319095849990845,4.30466326983507
0.0336823463439941,4.30497768804011
0.0337052640912792,4.30499315261841
NaN,NaN
0.0103160134296903,4.31129598617554
0.0106365084648132,4.31128240150616
0.0110275671496324,4.31129598617554
NaN,NaN
-0.00148435306877637,4.31232138610666
0,4.31214449885952
0.00158584005601123,4.31196056168402
NaN,NaN
0.0399497048968694,4.29868984222412
0.0407733917236328,4.29838948656825
0.0425461530685425,4.29788483209493
0.0443189144134521,4.29758584063127
0.046091616153717,4.29838724876799
0.0462080855260649,4.29868984222412
0.046091616153717,4.29870528335871
0.0443189144134521,4.2988919465067
0.0425461530685425,4.29902674727852
0.0407733917236328,4.29895481807778
0.0399497048968694,4.29868984222412


==> Figs/asymptotics/data/C.txt <==
Var1,Var2
0.200200006365776,-2.36433195963229
0.199866339564323,-2.36433198432391
0.199532672762871,-2.36433186876909
0.199199005961418,-2.36433164059928
0.198865339159966,-2.36433174639965
0.198531672358513,-2.36433157844377
0.19819800555706,-2.36433158355605
0.197864338755608,-2.36433140646335
0.197530671954155,-2.36433123410786
0.197197005152702,-2.36433138147195
0.19686333835125,-2.36433132574228
0.196529671549797,-2.36433115343984
0.196196004748344,-2.36433103852279
0.195862337946892,-2.3643310403387
0.1955286860466,-2.36433074791145
0.195195004343987,-2.36433081372239
0.194861337542534,-2.36433079306929
0.194527670741081,-2.3643307073988
0.194194003939629,-2.36433047703141
0.193860337138176,-2.36433051179305
0.193526670336723,-2.36433043394736
0.193193003535271,-2.36433022505243
0.192859351634979,-2.36433029178517
0.192525669932365,-2.36433012552082
0.192192003130913,-2.36433010083444
0.19185833632946,-2.36433002460056
0.191524669528008,-2.36432981946977
0.191191017627716,-2.36432983095764
0.190857335925102,-2.3643298402922
0.19052366912365,-2.36432969444921
0.190190017223358,-2.36432951867234
0.189856335520744,-2.3643296409584
0.189522668719292,-2.36432949966767
0.189189001917839,-2.36432935738083
0.188855335116386,-2.36432927728551
0.188521683216095,-2.36432929405216
0.188188001513481,-2.36432895857108
0.187854334712029,-2.36432916826018
0.187520682811737,-2.36432896278702
0.187187001109123,-2.36432882017548
0.186853349208832,-2.36432871116776
0.186519667506218,-2.36432873331487
0.186186000704765,-2.36432839563122
0.185852348804474,-2.36432844943179
0.18551866710186,-2.36432841015094
0.185185000300407,-2.36432833293685
0.184851348400116,-2.36432793014569
0.184517666697502,-2.36432805165103
0.184184014797211,-2.36432804599983
0.183850333094597,-2.36432780690973
0.183516666293144,-2.36432766646934
0.183183014392853,-2.3643275970897
0.182849332690239,-2.36432762586202
0.182515680789948,-2.36432755334976
0.182182013988495,-2.36432751674576
0.181848332285881,-2.36432724380433
0.18151468038559,-2.36432707147186
0.181180998682976,-2.36432713819199
0.180847331881523,-2.36432686587674
0.180513679981232,-2.36432686569485
0.180179998278618,-2.36432672920576
0.179846346378326,-2.36432676848053
0.179512679576874,-2.36432656066647
0.17917899787426,-2.36432645919309
0.178845345973969,-2.36432632692058
0.178511664271355,-2.36432636527329
0.178178012371063,-2.36432608704133
0.177844345569611,-2.36432584497833
0.177510663866997,-2.36432606869613
0.177177011966705,-2.36432586329119
0.176843345165253,-2.36432598332328
0.176509663462639,-2.36432548933606
0.176176011562347,-2.36432560617163
0.175842329859734,-2.36432533107237
0.175508677959442,-2.36432519479754
0.17517501115799,-2.36432510238576
0.174841329455376,-2.36432511439066
0.174507677555084,-2.36432513198369
0.174174010753632,-2.36432481813569
0.173840343952179,-2.36432468555897
0.173506677150726,-2.36432455474683
0.173172995448112,-2.36432453286187
0.172839343547821,-2.36432451924022
0.172505676746368,-2.36432442695029
0.172171995043755,-2.36432410867533
0.171838343143463,-2.364324093245
0.17150467634201,-2.3643240393802
0.171171009540558,-2.36432372160343
0.170837342739105,-2.36432378747648
0.170503661036491,-2.36432354084757
0.1701700091362,-2.36432321735767
0.169836342334747,-2.36432352230302
0.169502675533295,-2.36432315990917
0.169169008731842,-2.36432323076901
0.168835341930389,-2.36432282480531
0.168501675128937,-2.36432294354488
0.168168008327484,-2.36432285499412
0.16783432662487,-2.36432284876011
0.167500674724579,-2.36432232333122
0.167167007923126,-2.36432256295813
0.166833341121674,-2.36432252413786
0.166499674320221,-2.36432215366957
0.166166007518768,-2.36432203126429
0.165832340717316,-2.36432174706056
0.165498673915863,-2.3643216662814
0.16516500711441,-2.36432178826871
0.164831340312958,-2.36432154737595
0.164497673511505,-2.36432108998236
0.164164006710052,-2.36432113699472
0.1638303399086,-2.36432118120042
0.163496673107147,-2.36432106675023
0.163163006305695,-2.36432094492725
0.162829339504242,-2.36432065855973
0.162495672702789,-2.36432045519514
0.162162005901337,-2.36432033586009
0.161828339099884,-2.36432030159818
0.161494672298431,-2.36432010082014
0.161161005496979,-2.36432015870059
0.160827338695526,-2.36431986185734
0.160493671894073,-2.36431992592218
0.160160005092621,-2.36431972357303
0.159826338291168,-2.36431952291339
0.159492671489716,-2.36431949437011
0.159159004688263,-2.36431911995507
0.15882533788681,-2.36431917880791
0.158491671085358,-2.36431906561182
0.158158004283905,-2.36431850790003
0.157824337482452,-2.3643186658224
0.157490670681,-2.36431828341221
0.157157003879547,-2.36431807672036
0.156823337078094,-2.36431805862681
0.156489670276642,-2.36431767226359
0.156156003475189,-2.36431783712842
0.155822336673737,-2.36431763572699
0.155488669872284,-2.36431761902936
0.155155003070831,-2.36431723497928
0.154821336269379,-2.36431711872085
0.154487669467926,-2.36431711056722
0.154154002666473,-2.36431690528867
0.153820335865021,-2.36431699509583
0.153486669063568,-2.36431621725454
0.153153002262115,-2.36431620501879
0.152819335460663,-2.36431610371713
0.15248566865921,-2.36431570696668
0.152152016758919,-2.36431598817864
0.151818335056305,-2.36431530173931
0.151484668254852,-2.36431529671488
0.1511510014534,-2.3643149995989
0.150817334651947,-2.3643153856128
0.150483667850494,-2.36431499455065
0.150150001049042,-2.36431458427024
0.149816334247589,-2.36431469610265
0.149482682347298,-2.36431469615357
0.149149000644684,-2.36431388575606
0.148815333843231,-2.36431378441389
0.148481667041779,-2.36431378842594
0.148148000240326,-2.36431359118549
0.147814348340034,-2.3643134912149
0.147480666637421,-2.36431339444633
0.147146999835968,-2.36431298455104
0.146813347935677,-2.36431257507611
0.146479666233063,-2.36431289709143
0.14614599943161,-2.36431250449775
0.145812332630157,-2.36431240516079
0.145478665828705,-2.36431198971945
0.145145013928413,-2.36431189134502
0.1448113322258,-2.36431191672564
0.144477665424347,-2.36431203302268
0.144144013524055,-2.36431151700018
0.143810331821442,-2.36431120537285
0.14347667992115,-2.36431144698445
0.143142998218536,-2.36431048992581
0.142809331417084,-2.36431051390943
0.142475679516792,-2.36431030266192
0.142141997814178,-2.36431044202769
0.141808331012726,-2.36430991035066
0.141474679112434,-2.3643095988249
0.141140997409821,-2.36430973683367
0.140807345509529,-2.36430942611693
0.140473663806915,-2.36430889796675
0.140139997005463,-2.36430903924008
0.139806345105171,-2.36430907126542
0.139472663402557,-2.36430841325023
0.139139011502266,-2.364307870065
0.138805344700813,-2.36430825730831
0.138471662998199,-2.3643080606859
0.138138011097908,-2.36430786215454
0.137804329395294,-2.36430732028528
0.137470662593842,-2.36430724032766
0.13713701069355,-2.3643066901638
0.136803328990936,-2.36430660632095
0.136469677090645,-2.3643065366007
0.136136010289192,-2.36430633960213
0.135802328586578,-2.36430626788347
0.135468676686287,-2.36430582709385
0.135134994983673,-2.36430575722254
0.134801343083382,-2.36430494777293
0.134467676281929,-2.36430536614068
0.134133994579315,-2.36430480232615
0.133800342679024,-2.36430435876052
0.133466675877571,-2.36430441146866
0.133132994174957,-2.36430435346348
0.132799342274666,-2.36430403401622
0.132465660572052,-2.36430371133996
0.132132008671761,-2.36430364891589
0.131798341870308,-2.36430254811467
0.131464660167694,-2.36430274535586
0.131131008267403,-2.36430268252683
0.13079734146595,-2.36430275630064
0.130463674664497,-2.36430230687045
0.130130007863045,-2.36430211334398
0.129796326160431,-2.36430165596499
0.129462674260139,-2.36430146841706
0.129129007458687,-2.36430113807439
0.128795325756073,-2.36430082157317
0.128461673855782,-2.36430077486177
0.128128007054329,-2.36430016702433
0.127794340252876,-2.36429984048121
0.127460673451424,-2.36429964327685
0.12712699174881,-2.36429904361557
0.126793339848518,-2.36429871795823
0.126459673047066,-2.36429851160179
0.126126006245613,-2.36429861673119
0.12579233944416,-2.36429814732923
0.125458672642708,-2.3642980961919
0.125125005841255,-2.36429733114846
0.124791339039803,-2.36429685351027
0.124457664787769,-2.36429666165184
0.124124005436897,-2.36429705901959
0.123790331184864,-2.3642965912612
0.123456671833992,-2.36429595138512
0.123123005032539,-2.36429591841783
0.122789330780506,-2.36429528086854
0.122455671429634,-2.36429525044348
0.122122004628181,-2.36429431333238
0.121788345277309,-2.36429442250028
0.121454671025276,-2.36429438014464
0.121120996773243,-2.36429342933755
0.120787337422371,-2.36429309251681
0.120453670620918,-2.36429351466628
0.120119996368885,-2.3642925637681
0.119786337018013,-2.36429283756198
0.11945267021656,-2.36429265470223
0.119119010865688,-2.36429201456637
0.118785336613655,-2.36429103379225
0.118451662361622,-2.36429068418119
0.11811800301075,-2.36429065354601
0.117784336209297,-2.36429048194018
0.117450676858425,-2.36428995253005
0.117117002606392,-2.36428927484728
0.116783335804939,-2.36428926502306
0.116449676454067,-2.36428841695294
0.116116002202034,-2.36428856164144
0.115782327950001,-2.36428805096675
0.115448668599129,-2.3642877110797
0.115115001797676,-2.36428769184338
0.114781342446804,-2.36428666197703
0.114447668194771,-2.36428663632083
0.114114001393318,-2.36428576902411
0.113780342042446,-2.36428576956382
0.113446667790413,-2.36428505396468
0.113113008439541,-2.3642848661476
0.112779334187508,-2.36428432184639
0.112445667386055,-2.3642839902879
0.112112008035183,-2.36428307578784
0.11177833378315,-2.36428324875279
0.111444666981697,-2.36428271509177
0.111111007630825,-2.3642819840918
0.110777333378792,-2.36428199560383
0.11044367402792,-2.36428126861596
0.110109999775887,-2.364280692499
0.109776332974434,-2.36428071386736
0.109442673623562,-2.36428089714019
0.109108999371529,-2.36427938847879
0.108775340020657,-2.36427960161394
0.108441673219204,-2.36427828501421
0.108107998967171,-2.36427829213349
0.107774339616299,-2.36427696955312
0.107440665364265,-2.36427696851075
0.107106998562813,-2.36427578933456
0.106773339211941,-2.36427640190845
0.106439672410488,-2.36427601857719
0.106105998158455,-2.3642752494399
0.105772338807583,-2.36427548689598
0.10543867200613,-2.36427427995391
0.105105005204678,-2.36427309696753
0.104771330952644,-2.36427269976084
0.104437671601772,-2.36427251398146
0.10410400480032,-2.3642725437476
0.103770337998867,-2.36427131888797
0.103436663746834,-2.36427198312362
0.103103004395962,-2.36427096092289
0.102769337594509,-2.36427014912174
0.102435670793056,-2.36426912267995
0.102102003991604,-2.36426978986865
0.101768337190151,-2.36426876900812
0.101434670388699,-2.36426794286492
0.101101003587246,-2.36426775584235
0.100767336785793,-2.36426646835473
0.100433669984341,-2.36426584467109
0.100100003182888,-2.36426611169982
0.0997663363814354,-2.36426480978393
0.0994326695799828,-2.36426483415042
0.0990990027785301,-2.36426331132136
0.0987653359770775,-2.36426337241501
0.0984316691756248,-2.36426250467408
0.0980980023741722,-2.36426137917802
0.0977643430233002,-2.36426212313493
0.0974306687712669,-2.36426100360864
0.0970970019698143,-2.36425986864544
0.0967633351683617,-2.36426018580299
0.0964296758174896,-2.36425905435706
0.0960960015654564,-2.36425788195082
0.0957623347640038,-2.36425697685088
0.0954286679625511,-2.36425704819676
0.0950950086116791,-2.3642561505269
0.0947613343596458,-2.36425545168679
0.0944276675581932,-2.36425426428759
0.0940940007567406,-2.36425407727117
0.0937603414058685,-2.36425262042004
0.0934266746044159,-2.36425241884449
0.0930930003523827,-2.36425224191397
0.09275933355093,-2.36425181464322
0.092425674200058,-2.36425007747751
0.0920920073986053,-2.36424825803981
0.0917583331465721,-2.36424860899354
0.0914246663451195,-2.36424845532553
0.0910910069942474,-2.36424772748605
0.0907573401927948,-2.36424673033935
0.0904236659407616,-2.36424542804157
0.0900899991393089,-2.36424442918752
0.0897563397884369,-2.36424509225841
0.0894226729869843,-2.36424377903331
0.0890890061855316,-2.36424220927926
0.0887553319334984,-2.36424226745071
0.0884216725826263,-2.36424093441014
0.0880880057811737,-2.36423988740986
0.0877543389797211,-2.36423882448103
0.0874206647276878,-2.36423774525739
0.0870870053768158,-2.36423759005862
0.0867533385753632,-2.36423557033423
0.0864196717739105,-2.3642347589588
0.0860859975218773,-2.36423489815624
0.0857523381710052,-2.36423345648918
0.0854186713695526,-2.36423264446086
0.0850850045681,-2.36423123349695
0.0847513377666473,-2.36422980048974
0.0844176709651947,-2.36422931080274
0.0840840041637421,-2.36422941307329
0.0837503373622894,-2.36422823330501
0.0834166705608368,-2.36422711012218
0.0830830037593842,-2.36422654464708
0.0827493369579315,-2.36422303026117
0.0824156701564789,-2.36422351427453
0.0820820033550262,-2.36422196189763
0.0817483365535736,-2.3642204243442
0.081414669752121,-2.36422153752126
0.0810810029506683,-2.3642179579763
0.0807473361492157,-2.36421878607768
0.0804136693477631,-2.36421827789965
0.0800800025463104,-2.36421557066264
0.0797463357448578,-2.36421569177981
0.0794126689434052,-2.364212668834
0.0790790021419525,-2.3642120918451
0.0787453353404999,-2.36421218596511
0.0784116685390472,-2.36421086275999
0.0780780017375946,-2.36420956276858
0.077744334936142,-2.36420670438523
0.0774106681346893,-2.3642068955393
0.0770770013332367,-2.36420557506039
0.0767433345317841,-2.36420337049692
0.0764096677303314,-2.36420158590388
0.0760760083794594,-2.36420220250633
0.0757423341274261,-2.36420000936498
0.0754086673259735,-2.36419856846358
0.0750750005245209,-2.36419869853215
0.0747413411736488,-2.36419566094429
0.0744076669216156,-2.36419338160559
0.074074000120163,-2.36419395842987
0.0737403333187103,-2.36419040830653
0.0734066739678383,-2.36418885300064
0.0730729997158051,-2.36418946038628
0.0727393329143524,-2.36418707408884
0.0724056661128998,-2.36418464345557
0.0720720067620277,-2.36418528744651
0.0717383399605751,-2.36418372839234
0.0714046657085419,-2.36418119732792
0.0710709989070892,-2.36418052193253
0.0707373395562172,-2.36417665628265
0.0704036727547646,-2.36417453221372
0.0700699985027313,-2.36417469022557
0.0697363317012787,-2.36417171164719
0.0694026723504066,-2.3641699778396
0.069069005548954,-2.36416959086644
0.0687353312969208,-2.36416698586421
0.0684016644954681,-2.36416374615976
0.0680680051445961,-2.3641633545311
0.0677343383431435,-2.36415963042587
0.0674006715416908,-2.36415834447522
0.0670669972896576,-2.36415749618246
0.0667333379387856,-2.36415352601255
0.0663996711373329,-2.36415268774746
0.0660660043358803,-2.36415183267553
0.065732330083847,-2.36414887883691
0.065398670732975,-2.36414635018352
0.0650650039315224,-2.36414491245658
0.0647313371300697,-2.36414344504058
0.0643976628780365,-2.36414194700629
0.0640640035271645,-2.36414159787802
0.0637303367257118,-2.3641345996365
0.0633966699242592,-2.36413244363613
0.0630630031228065,-2.36413146190952
0.0627293363213539,-2.36413274435529
0.0623956695199013,-2.36412774944691
0.0620620027184486,-2.36412498147307
0.061728335916996,-2.36412269534349
0.0613946653902531,-2.36411742558456
0.0610610023140907,-2.36411510398889
0.0607273355126381,-2.36411339143065
0.0603936687111855,-2.36411297636042
0.0600599981844425,-2.36410928097299
0.0597263351082802,-2.36410503209483
0.0593926683068275,-2.36410185284129
0.0590590015053749,-2.36410257721941
0.0587253384292126,-2.36410071177604
0.0583916679024696,-2.36409545027237
0.058058001101017,-2.36409175119785
0.0577243342995644,-2.36408834465833
0.057390671223402,-2.364087707511
0.0570570006966591,-2.36408153435791
0.0567233338952065,-2.36408029251046
0.0563896670937538,-2.36407876489852
0.0560560040175915,-2.36407473273575
0.0557223334908485,-2.3640709953646
0.0553886666893959,-2.36406517372296
0.0550549998879433,-2.36406217460422
0.0547213368117809,-2.36405842317523
0.0543876700103283,-2.36405541174639
0.0540539994835854,-2.36405386323089
0.0537203326821327,-2.36404986676005
0.0533866696059704,-2.36404363768676
0.0530529990792274,-2.36404188040203
0.0527193360030651,-2.36403288840405
0.0523856654763222,-2.36403037618329
0.0520520024001598,-2.36402671767828
0.0517183318734169,-2.3640199508142
0.0513846687972546,-2.36401810997859
0.0510510019958019,-2.36401277744626
0.0507173351943493,-2.3640113893811
0.0503836683928967,-2.36400168569658
0.050050001591444,-2.36400148353629
0.0497163347899914,-2.36399563327106
0.0493826679885387,-2.3639916638881
0.0490490011870861,-2.3639846842021
0.0487153343856335,-2.36398255563857
0.0483816675841808,-2.36397653632061
0.0480480007827282,-2.36397423648996
0.0477143339812756,-2.36396683341005
0.0473806671798229,-2.36396321456332
0.0470470003783703,-2.36395185887417
0.0467133373022079,-2.36394840516384
0.046379666775465,-2.36394668771879
0.0460460036993027,-2.36394068866169
0.0457123331725597,-2.36393168524568
0.0453786700963974,-2.36392432564781
0.0450449995696545,-2.3639217181299
0.0447113364934921,-2.36390852068943
0.0443776659667492,-2.36390857818799
0.0440440028905869,-2.36389767777351
0.0437103323638439,-2.36390052181548
0.0433766692876816,-2.36388647398021
0.0430429987609386,-2.36388093459934
0.0427093356847763,-2.36386998195776
0.0423756688833237,-2.36386366691735
0.042042002081871,-2.36385858964233
0.0417083352804184,-2.3638474521186
0.0413746684789658,-2.36383969939911
0.0410410016775131,-2.36383549002714
0.0407073348760605,-2.36382342441395
0.0403736680746078,-2.36381686113032
0.0400400012731552,-2.36380966771184
0.0397063344717026,-2.36379938981017
0.0393726676702499,-2.36378342784064
0.0390390008687973,-2.36377109379103
0.0387053340673447,-2.3637694942889
0.038371667265892,-2.36375648001104
0.0380380041897297,-2.36373911575918
0.0377043336629868,-2.36373372419008
0.0373706705868244,-2.36372360772733
0.0370370000600815,-2.36371122317081
0.0367033369839191,-2.36370364574146
0.0363696664571762,-2.36369578839229
0.0360360033810139,-2.36367307166408
0.0357023328542709,-2.36366990953969
0.0353686697781086,-2.36365802754102
0.0350349992513657,-2.36363261980771
0.0347013361752033,-2.36362325381382
0.0343676656484604,-2.36361046467931
0.034034002572298,-2.36359563225194
0.0337003357708454,-2.36358494383612
0.0333666689693928,-2.36356659272113
0.0330330021679401,-2.3635467126819
0.0326993353664875,-2.36352681417535
0.0323656685650349,-2.36351641111596
0.0320320017635822,-2.36350295336596
0.0316983349621296,-2.36348352318939
0.031364668160677,-2.36346803904759
0.0310310013592243,-2.36344803783133
0.0306973326951265,-2.36342423276384
0.030363667756319,-2.36338898171341
0.0300299990922213,-2.36337805758268
0.0296963341534138,-2.3633635228002
0.0293626692146063,-2.36333672151818
0.0290290005505085,-2.36331526681445
0.028695335611701,-2.36329222807907
0.0283616669476032,-2.36327072356763
0.0280280020087957,-2.36324350240423
0.027694333344698,-2.36321342406131
0.0273606684058905,-2.36318567673159
0.0270269997417927,-2.36315264138251
0.0266933348029852,-2.36313843646017
0.0263596680015326,-2.36309383752374
0.0260260012000799,-2.36306857465845
0.0256923343986273,-2.36303530348108
0.0253586675971746,-2.36299796190542
0.025025000795722,-2.3629539379565
0.0246913339942694,-2.36293174519036
0.0243576671928167,-2.36290592930005
0.0240240003913641,-2.36286590988421
0.0236903335899115,-2.36279755154836
0.023356668651104,-2.36274648029192
0.0230230018496513,-2.36273205713792
0.0226893350481987,-2.36268182189641
0.0223556682467461,-2.36262676091093
0.0220220014452934,-2.3625802352788
0.0216883346438408,-2.36252150262548
0.0213546678423882,-2.36243975539751
0.0210210010409355,-2.36239440355705
0.0206873342394829,-2.36232854190626
0.0203536674380302,-2.3623007143164
0.0200200006365776,-2.36220818758011
0.019686333835125,-2.36210090878569
0.0193526670336723,-2.36205651656705
0.0190190020948648,-2.36197287740682
0.0186853352934122,-2.36189309896909
0.0183516684919596,-2.36179741673287
0.0180180016905069,-2.36172129159107
0.0176843348890543,-2.36163996927666
0.0173506680876017,-2.36151785333202
0.017017001286149,-2.36143099755244
0.0166833344846964,-2.36130358893519
0.0163496676832438,-2.361165825554
0.0160160008817911,-2.36101237349554
0.0156823340803385,-2.36091644572848
0.0153486663475633,-2.36077784114625
0.0150149995461106,-2.36062360551842
0.0146813346073031,-2.36051412895483
0.0143476678058505,-2.36029311388933
0.0140140010043979,-2.3600515065035
0.0137637509033084,-2.3599214553833
0.0140140010043979,-2.35987314288045
0.0143476678058505,-2.35977418435494
0.0146813346073031,-2.35967176019115
0.0150149995461106,-2.35960778977939
0.0153486663475633,-2.35951472230982
0.0156823340803385,-2.35941818460074
0.0160160008817911,-2.35933509851113
0.0163496676832438,-2.35921215842978
0.0166833344846964,-2.35908217921699
0.017017001286149,-2.35894794232978
0.0173506680876017,-2.35882260737481
0.0176843348890543,-2.35866397341709
0.0180180016905069,-2.35852223117602
0.0183516684919596,-2.35836105627172
0.0186853352934122,-2.35817387083854
0.0190190020948648,-2.357980109035
0.0193526670336723,-2.35776154364309
0.019686333835125,-2.35756758435567
0.0200200006365776,-2.35726623601384
0.0203536674380302,-2.35696014225912
0.0206873342394829,-2.35670351482437
0.0210210010409355,-2.35636263564229
0.0213546678423882,-2.3560076674477
0.0216883346438408,-2.3555446696979
0.0220220014452934,-2.35505735376569
0.0223556682467461,-2.35454179957452
0.0226893350481987,-2.35392270214446
0.0230230018496513,-2.35321485556646
0.023356668651104,-2.35246266717109
0.0236903335899115,-2.35148855060414
0.0238972070068121,-2.35077428817749
0.0240240003913641,-2.35068315464474
0.0243576671928167,-2.3504328028361
0.0246913339942694,-2.35019794720013
0.025025000795722,-2.34993952974281
0.0253586675971746,-2.34966572578219
0.0256923343986273,-2.34936464072782
0.0260260012000799,-2.34905118715595
0.0263596680015326,-2.34873858896929
0.0266933348029852,-2.34838813284169
0.0270269997417927,-2.34803078229829
0.0273606684058905,-2.34764121571285
0.027694333344698,-2.34723683508775
0.0280280020087957,-2.34680137971435
0.0283616669476032,-2.34633058990162
0.028695335611701,-2.34584651843995
0.0290290005505085,-2.34531153904067
0.0293626692146063,-2.34474516130193
0.0296963341534138,-2.3441322979953
0.0300299990922213,-2.34349482683681
0.030363667756319,-2.3427858694105
0.0306973326951265,-2.34201142066753
0.0308545419695572,-2.34162735939026
0.0310310013592243,-2.34143744580653
0.031364668160677,-2.341062690857
0.0316983349621296,-2.3406752229434
0.0320320017635822,-2.34027400578548
0.0323656685650349,-2.33985186594932
0.0326993353664875,-2.33941299808501
0.0330330021679401,-2.33894722119392
0.0333666689693928,-2.33845226342744
0.0337003357708454,-2.33793914582533
0.034034002572298,-2.33740913524027
0.0343676656484604,-2.33684045284325
0.0347013361752033,-2.33624930403851
0.0350349992513657,-2.33562901830583
0.0353686697781086,-2.33495532566211
0.0357023328542709,-2.33424904846471
0.0360360033810139,-2.33351689661906
0.0363696664571762,-2.33272339589894
0.0364686036482453,-2.33248043060303
0.0367033369839191,-2.33215269048361
0.0370370000600815,-2.33167464282953
0.0373706705868244,-2.33117332749694
0.0377043336629868,-2.33065104484558
0.0380380041897297,-2.33010729794538
0.038371667265892,-2.32953888143506
0.0387053340673447,-2.32893901141448
0.0390390008687973,-2.32833430781279
0.0393726676702499,-2.327683306062
0.0397063344717026,-2.32700484642868
0.0400400012731552,-2.32629816966913
0.0403736680746078,-2.32555984208449
0.0407073348760605,-2.32478528956652
0.0410410016775131,-2.32396573100733
0.0412912517786026,-2.3233335018158
0.0413746684789658,-2.32319608732953
0.0417083352804184,-2.32262799072781
0.042042002081871,-2.32203884556084
0.0423756688833237,-2.32142827701279
0.0427093356847763,-2.32079816078528
0.0430429987609386,-2.32013767301276
0.0433766692876816,-2.31945276676332
0.0437103323638439,-2.31873791964704
0.0440440028905869,-2.31800652610365
0.0443776659667492,-2.31723470329312
0.0447113364934921,-2.31643780698354
0.0450449995696545,-2.31559682303107
0.0453786700963974,-2.31472651447071
0.0455780782070033,-2.31418657302856
0.0457123331725597,-2.31392922616469
0.0460460036993027,-2.3132720480323
0.046379666775465,-2.31259339607258
0.0467133373022079,-2.31189682798759
0.0470470003783703,-2.31117078213876
0.0473806671798229,-2.31041354366994
0.0477143339812756,-2.30963865487798
0.0480480007827282,-2.30882623717681
0.0483816675841808,-2.30799044612158
0.0487153343856335,-2.30712221150107
0.0490490011870861,-2.30621961509019
0.0493826679885387,-2.30528099565203
0.0494662764514315,-2.30503940582275
0.0497163347899914,-2.30449832456987
0.050050001591444,-2.30375718890843
0.0503836683928967,-2.30299427777174
0.0507173351943493,-2.30220070378534
0.0510510019958019,-2.30138342779632
0.0513846687972546,-2.30053937875641
0.0517183318734169,-2.29966856746445
0.0520520024001598,-2.29876566739016
0.0523856654763222,-2.2978306669862
0.0527193360030651,-2.29686535553202
0.0530412373010325,-2.29589247703552
0.0530529990792274,-2.29586470148063
0.0533866696059704,-2.29507008175646
0.0537203326821327,-2.29424599991787
0.0540539994835854,-2.29339868598891
0.0543876700103283,-2.2925286886079
0.0547213368117809,-2.2916287753805
0.0550549998879433,-2.29070203901259
0.0553886666893959,-2.28974461962324
0.0557223334908485,-2.28875148199609
0.0560560040175915,-2.2877298977531
0.0563669408161205,-2.28674554824829
0.0563896670937538,-2.28668749764009
0.0567233338952065,-2.28581991853433
0.0570570006966591,-2.28493100264079
0.057390671223402,-2.28401361457202
0.0577243342995644,-2.28306938293583
0.058058001101017,-2.28209594094664
0.0583916679024696,-2.28109447721648
0.0587253384292126,-2.28006070357906
0.0590590015053749,-2.27899747624072
0.0593926683068275,-2.27790253828272
0.0594830727936086,-2.27759861946106
0.0597263351082802,-2.27692396743065
0.0600599981844425,-2.27597534005596
0.0603936687111855,-2.2750008784294
0.0607273355126381,-2.27400057517091
0.0610610023140907,-2.27297186937287
0.0613946653902531,-2.27191188513941
0.061728335916996,-2.27081890862088
0.0620620027184486,-2.2696982569009
0.0623956695199013,-2.26854300353712
0.062421567168158,-2.26845145225525
0.0627293363213539,-2.26753631296712
0.0630630031228065,-2.26652329049167
0.0633966699242592,-2.265481862568
0.0637303367257118,-2.26441187546935
0.0640640035271645,-2.26330848847572
0.0643976628780365,-2.26217964254363
0.0647313371300697,-2.26101719060292
0.0650650039315224,-2.25982606944706
0.0652074868950618,-2.25930452346802
0.065398670732975,-2.2587055192271
0.065732330083847,-2.25763945753783
0.0660660043358803,-2.25654592589727
0.0663996711373329,-2.2554234285533
0.0667333379387856,-2.25427349781755
0.0670669972896576,-2.25308969231363
0.0674006715416908,-2.25187723924103
0.0677343383431435,-2.25063141957368
0.067858554318924,-2.25015759468079
0.0680680051445961,-2.24946471843388
0.0684016644954681,-2.24833948103361
0.0687353312969208,-2.24718484282494
0.069069005548954,-2.24600251354624
0.0694026723504066,-2.24478959410844
0.0697363317012787,-2.24354602741781
0.0700699985027313,-2.24226903305237
0.0703911501870573,-2.24101066589355
0.0704036727547646,-2.24096756546891
0.0707373395562172,-2.23980143776428
0.0710709989070892,-2.23860356478148
0.0714046657085419,-2.23738173217126
0.0717383399605751,-2.23612832108882
0.0720720067620277,-2.23484596332217
0.0724056661128998,-2.2335312931455
0.0727393329143524,-2.23218173626869
0.0728165662788845,-2.23186349868774
0.0730729997158051,-2.23092716534784
0.0734066739678383,-2.22968750152444
0.0737403333187103,-2.22841831468891
0.074074000120163,-2.22711561508862
0.0744076669216156,-2.22578295034244
0.0747413411736488,-2.2244190515165
0.0750750005245209,-2.22302071543591
0.0751464854018823,-2.22271656990051
0.0754086673259735,-2.22171933924152
0.0757423341274261,-2.22042312100032
0.0760760083794594,-2.21909575653796
0.0764096677303314,-2.21774180805104
0.0767433345317841,-2.21635356178919
0.0770770013332367,-2.21493175189434
0.0773897169634353,-2.21356964111328
0.0774106681346893,-2.21348735989481
0.077744334936142,-2.2121595248128
0.0780780017375946,-2.21080106315946
0.0784116685390472,-2.20941194620999
0.0787453353404999,-2.2079927461579
0.0790790021419525,-2.2065437161964
0.0794126689434052,-2.2050596358006
0.0795530110075318,-2.20442271232605
0.0797463357448578,-2.20362678799148
0.0800800025463104,-2.20223292388821
0.0804136693477631,-2.20080639835612
0.0807473361492157,-2.1993497390491
0.0810810029506683,-2.19786113005818
0.081414669752121,-2.1963370926054
0.0816431322152897,-2.19527578353882
0.0817483365535736,-2.1948297330117
0.0820820033550262,-2.19339091272065
0.0824156701564789,-2.19192149199035
0.0827493369579315,-2.19042304427111
0.0830830037593842,-2.18888767448319
0.0834166705608368,-2.18732223047955
0.0836659723138094,-2.18612861633301
0.0837503373622894,-2.18575783094327
0.0840840041637421,-2.1842712558485
0.0844176709651947,-2.18275437675667
0.0847513377666473,-2.18120503026333
0.0850850045681,-2.17962218741959
0.0854186713695526,-2.17800496933496
0.0856262078874963,-2.17698168754578
0.0857523381710052,-2.17640811987125
0.0860859975218773,-2.1748660317642
0.0864196717739105,-2.17329566042614
0.0867533385753632,-2.17169052688509
0.0870870053768158,-2.1700520352982
0.0874206647276878,-2.16838044481574
0.0875279453382706,-2.16783475875854
0.0877543389797211,-2.16676826736633
0.0880880057811737,-2.16516802295161
0.0884216725826263,-2.1635365768403
0.0887553319334984,-2.16187152204694
0.0890890061855316,-2.16017467773669
0.0893754641266384,-2.15868782997131
0.0894226729869843,-2.15845988581584
0.0897563397884369,-2.1568277325112
0.0900899991393089,-2.1551648506572
0.0904236659407616,-2.15346919838097
0.0907573401927948,-2.15173899082277
0.0910910069942474,-2.14997272246319
0.0911715056330698,-2.14954090118408
0.0914246663451195,-2.14827364100742
0.0917583331465721,-2.1465743783249
0.0920920073986053,-2.14484370721353
0.092425674200058,-2.14307680042993
0.09275933355093,-2.14127438225926
0.0929199637528035,-2.14039373397827
0.0930930003523827,-2.13950519434168
0.0934266746044159,-2.13776576570383
0.0937603414058685,-2.13599306193007
0.0940940007567406,-2.13418578649888
0.0944276675581932,-2.13234369885051
0.0946232228163282,-2.13124680519104
0.0947613343596458,-2.1305189501117
0.0950950086116791,-2.12873536993784
0.0954286679625511,-2.12691801399473
0.0957623347640038,-2.12506592376255
0.0960960015654564,-2.12317874492743
0.096283729770153,-2.12209987640381
0.0964296758174896,-2.12130954937073
0.0967633351683617,-2.11947754004734
0.0970970019698143,-2.11761175039479
0.0974306687712669,-2.11570972147048
0.0977643430233002,-2.11377372005581
0.09790377450473,-2.112952709198
0.0980980023741722,-2.1118723511776
0.0984316691756248,-2.10998820211941
0.0987653359770775,-2.10806914858264
0.0990990027785301,-2.1061160871663
0.0994326695799828,-2.10412404919661
0.0994853952302123,-2.10380578041077
0.0997663363814354,-2.1021999073878
0.100100003182888,-2.10025949507286
0.100433669984341,-2.09828435051292
0.100767336785793,-2.096273436305
0.101030538755986,-2.09465885162354
0.101101003587246,-2.09424848402774
0.101434670388699,-2.09228416818839
0.101768337190151,-2.09028419071766
0.102102003991604,-2.08824692940067
0.102435670793056,-2.08617465690677
0.102540968259294,-2.0855119228363
0.102769337594509,-2.08414446862355
0.103103004395962,-2.08211616021863
0.103436663746834,-2.08005114176563
0.103770337998867,-2.07795065590784
0.104018122394853,-2.07636499404907
0.10410400480032,-2.07584116173881
0.104437671601772,-2.07378227545041
0.104771330952644,-2.07168723072527
0.105105005204678,-2.06955484274247
0.10543867200613,-2.06738400046019
0.105463932247715,-2.06721782684326
0.105772338807583,-2.06528031125555
0.106105998158455,-2.06315130398201
0.106439672410488,-2.06098398850972
0.106773339211941,-2.0587791882155
0.10687921322569,-2.05807089805603
0.107106998562813,-2.05661291742297
0.107440665364265,-2.05444425399867
0.107774339616299,-2.05223939301345
0.108107998967171,-2.0499957544556
0.108265343463737,-2.0489239692688
0.108441673219204,-2.04777288433489
0.108775340020657,-2.04556414103248
0.109108999371529,-2.04331862620229
0.109442673623562,-2.0410338331139
0.109623733547334,-2.03977704048157
0.109776332974434,-2.03876014680501
0.110109999775887,-2.03650893156603
0.11044367402792,-2.03421811677548
0.110777333378792,-2.0318895817937
0.110955362674707,-2.03063011169434
0.111111007630825,-2.02957161314835
0.111444666981697,-2.02727328742241
0.11177833378315,-2.02493612940179
0.112112008035183,-2.02256061326394
0.112261385670104,-2.02148294448853
0.112445667386055,-2.02020294973685
0.112779334187508,-2.01785470134486
0.113113008439541,-2.01546814333782
0.113446667790413,-2.01304207676096
0.11354262192983,-2.01233601570129
0.113780342042446,-2.01064956586479
0.114114001393318,-2.00824878706839
0.114447668194771,-2.00580875683185
0.114781342446804,-2.00332889523991
0.114799958398079,-2.00318908691406
0.115115001797676,-2.00090524087444
0.115448668599129,-1.99844951509515
0.115782327950001,-1.99595334831002
0.116034111451535,-1.99404215812683
0.116116002202034,-1.99344134823115
0.116449676454067,-1.99096658685736
0.116783335804939,-1.98845170296015
0.117117002606392,-1.98589633891032
0.117246163523628,-1.98489511013031
0.117450676858425,-1.98336098257007
0.117784336209297,-1.98082502230459
0.11811800301075,-1.97824862946089
0.118436850729481,-1.97574806213379
0.118451662361622,-1.97563552405615
0.118785336613655,-1.97307574200153
0.119119010865688,-1.97047473967417
0.11945267021656,-1.96783363541121
0.119606459623537,-1.96660113334656
0.119786337018013,-1.965203133576
0.120119996368885,-1.96257743916845
0.120453670620918,-1.95990984982676
0.120756275347761,-1.95745420455933
0.120787337422371,-1.95720948283928
0.121120996773243,-1.95455489887948
0.121454671025276,-1.95185887748626
0.121788345277309,-1.94912115064621
0.121886453846749,-1.94830715656281
0.122122004628181,-1.94640814313944
0.122455671429634,-1.94368129888992
0.122789330780506,-1.94091235663729
0.122997753974105,-1.93916010856628
0.123123005032539,-1.93813594198828
0.123456671833992,-1.93537653984372
0.123790331184864,-1.93257416747531
0.124090844469578,-1.93001317977905
0.124124005436897,-1.9297380602777
0.124457664787769,-1.92694365114936
0.124791339039803,-1.92410594844663
0.125125005841255,-1.92122468593977
0.125166108077882,-1.92086625099182
0.125458672642708,-1.91838070109641
0.12579233944416,-1.9155054535873
0.126126006245613,-1.91258628485475
0.126224066787371,-1.9117192029953
0.126459673047066,-1.90968762191222
0.126793339848518,-1.90677235320294
0.12712699174881,-1.90381295548573
0.127265285166506,-1.90257215499878
0.127460673451424,-1.90086136017699
0.127794340252876,-1.89790395683101
0.128128007054329,-1.89490201186332
0.128290200383269,-1.89342522621155
0.128461673855782,-1.89190039986889
0.128795325756073,-1.88889880569378
0.129129007458687,-1.8858515171345
0.129299249403243,-1.88427829742432
0.129462674260139,-1.8828021659027
0.129796326160431,-1.87975356659869
0.130130007863045,-1.87665915964241
0.130292851416183,-1.87513136863708
0.130463674664497,-1.87356389168001
0.13079734146595,-1.87046607162509
0.131131008267403,-1.86732240539934
0.131271442329355,-1.86598443984985
0.131464660167694,-1.86418261318991
0.131798341870308,-1.86103354963518
0.132132008671761,-1.85783767656895
0.132235370559901,-1.85683727264404
0.132465660572052,-1.85465438113485
0.132799342274666,-1.85145157537744
0.133132994174957,-1.8482018091171
0.133185015224414,-1.84769034385681
0.133466675877571,-1.84497644298499
0.133800342679024,-1.84171783331875
0.134120785510518,-1.83854341506958
0.134133994579315,-1.83841507846472
0.134467676281929,-1.83514474883135
0.134801343083382,-1.83182782599345
0.135042774328006,-1.82939648628235
0.135134994983673,-1.82848520032258
0.135468676686287,-1.82515536357003
0.135802328586578,-1.82177728651069
0.135951623285677,-1.82024931907654
0.136136010289192,-1.81839633908419
0.136469677090645,-1.81500345136875
0.136803328990936,-1.81156270109209
0.136847553155083,-1.81110239028931
0.13713701069355,-1.80814252489569
0.137470662593842,-1.80468496436052
0.137730683296785,-1.80195546150208
0.137804329395294,-1.80119555900248
0.138138011097908,-1.79771952702678
0.138471662998199,-1.79419454461998
0.138601469554703,-1.79280853271484
0.138805344700813,-1.79066763619005
0.139139011502266,-1.78712260925502
0.139460271396288,-1.78366148471832
0.139472663402557,-1.78353011488435
0.139806345105171,-1.779962797664
0.140139997005463,-1.77634581832871
0.140307068980197,-1.77451455593109
0.140473663806915,-1.77271679754091
0.140807345509529,-1.76907573770317
0.141140997409821,-1.76538374729222
0.141142453035998,-1.76536750793457
0.141474679112434,-1.7617170353488
0.141808331012726,-1.75799985264706
0.141966304989232,-1.75622057914734
0.142141997814178,-1.75427060270978
0.142475679516792,-1.75052646204946
0.142779283172377,-1.74707353115082
0.142809331417084,-1.74673660147824
0.143142998218536,-1.74296343836977
0.14347667992115,-1.73913705323947
0.14358122141965,-1.73792660236359
0.143810331821442,-1.73531003208092
0.144144013524055,-1.731453258786
0.144372574806368,-1.72877955436707
0.144477665424347,-1.72756646343748
0.1448113322258,-1.72367753348634
0.145145013928413,-1.7197346508441
0.145153578055277,-1.71963262557983
0.145478665828705,-1.71580955416827
0.145812332630157,-1.7118322754621
0.145924204030681,-1.71048557758331
0.14614599943161,-1.70784885207102
0.146479666233063,-1.70383524917424
0.146684884753049,-1.70133864879608
0.146813347935677,-1.69979448854954
0.147146999835968,-1.69574299081396
0.147435771565217,-1.69219160079956
0.147480666637421,-1.69164584818974
0.147814348340034,-1.68755421636604
0.148148000240326,-1.68340796047899
0.148176985484102,-1.68304467201233
0.148481667041779,-1.67926891922523
0.148815333843231,-1.67508050050955
0.148908672001903,-1.67389762401581
0.149149000644684,-1.67088497914628
0.149482682347298,-1.66665203201182
0.149631044414782,-1.66475069522858
0.149816334247589,-1.66240105750467
0.150150001049042,-1.65812321481386
0.150344360304699,-1.65560364723206
0.150483667850494,-1.65381605738527
0.150817334651947,-1.64949087794487
0.151048728395696,-1.64645671844482
0.1511510014534,-1.64512871090751
0.151484668254852,-1.6407545710462
0.151744292610698,-1.63730978965759
0.151818335056305,-1.63633659252373
0.152152016758919,-1.63191113886139
0.152431182636631,-1.62816286087036
0.15248566865921,-1.62743792489966
0.152819335460663,-1.62296007426478
0.153109595838983,-1.61901581287384
0.153153002262115,-1.61843112295136
0.153486669063568,-1.61389852331374
0.153779608212631,-1.60986888408661
0.153820335865021,-1.60931333674602
0.154154002666473,-1.6047244392123
0.154441435438307,-1.60072183609009
0.154487669467926,-1.60008324574746
0.154821336269379,-1.59543586776893
0.155095186746373,-1.59157490730286
0.155155003070831,-1.59073810805611
0.155488669872284,-1.58602981576746
0.155740970464269,-1.58242785930634
0.155822336673737,-1.58127492341161
0.156156003475189,-1.57650451775689
0.156378960554501,-1.5732809305191
0.156489670276642,-1.57169174372411
0.156823337078094,-1.56685647039162
0.157009230523609,-1.56413400173187
0.157157003879547,-1.56198468031733
0.157490670681,-1.55708306566987
0.157631953020354,-1.55498695373535
0.157824337482452,-1.55215151588266
0.158158004283905,-1.54718121482399
0.15824723058759,-1.54584002494812
0.158491671085358,-1.5421890685021
0.15882533788681,-1.5371479659517
0.158855212536244,-1.5366929769516
0.159159004688263,-1.53209430475694
0.159455921239699,-1.52754604816437
0.159492671489716,-1.52698630914439
0.159826338291168,-1.52186333748181
0.160049475698062,-1.51839900016785
0.160160005092621,-1.51669239289461
0.160493671894073,-1.51149270162831
0.160636056174045,-1.50925207138062
0.160827338695526,-1.50625764763418
0.161161005496979,-1.5009788716898
0.161215783015946,-1.50010502338409
0.161494672298431,-1.49567818205344
0.161788683131211,-1.49095809459686
0.161828339099884,-1.49032439799291
0.162162005901337,-1.48494967385079
0.162354812257858,-1.48181104660034
0.162495672702789,-1.47952819425873
0.162829339504242,-1.47406811595017
0.162914387436887,-1.47266411781311
0.163163006305695,-1.46857703162477
0.163467476749444,-1.46351706981659
0.163496673107147,-1.46303375899681
0.1638303399086,-1.45746684142706
0.164014038007653,-1.45437014102936
0.164164006710052,-1.45185128620085
0.164497673511505,-1.4461923872815
0.164554354576802,-1.44522309303284
0.164831340312958,-1.44050276115385
0.165088367934428,-1.43607616424561
0.16516500711441,-1.43476046778162
0.165498673915863,-1.42898318489827
0.165616211634763,-1.42692923545837
0.165832340717316,-1.42316371778584
0.16613804246651,-1.41778230667114
0.166166007518768,-1.41729134807752
0.166499674320221,-1.41138812782936
0.166653756938389,-1.40863525867462
0.166833341121674,-1.40543481374386
0.167163672994417,-1.39948832988739
0.167167007923126,-1.39942843162967
0.167500674724579,-1.39339164052722
0.167667603415017,-1.39034128189087
0.16783432662487,-1.38730086742542
0.168165903348562,-1.38119435310364
0.168168008327484,-1.3811556563824
0.168501675128937,-1.37497697482636
0.168658354979206,-1.37204730510712
0.168835341930389,-1.3687432274175
0.169145298502473,-1.36290037631989
0.169169008731842,-1.36245404918191
0.169502675533295,-1.35612536638236
0.169626588462178,-1.35375332832336
0.169836342334747,-1.34974273500773
0.170102451697134,-1.34460639953613
0.1701700091362,-1.34330368332499
0.170503661036491,-1.33681627982387
0.170572871144935,-1.33545935153961
0.170837342739105,-1.33027802423362
0.171037904787648,-1.32631242275238
0.171171009540558,-1.32368196510327
0.171497730615085,-1.31716537475586
0.17150467634201,-1.31702688578641
0.171838343143463,-1.31032563268226
0.171952196505433,-1.30801844596863
0.172171995043755,-1.30356477413201
0.172401554937445,-1.29887139797211
0.172505676746368,-1.29674243567195
0.172839343547821,-1.2898599027031
0.172845861855292,-1.28972446918488
0.173172995448112,-1.28292553762269
0.173284988025029,-1.28057742118835
0.173506677150726,-1.27592706152087
0.173719175449278,-1.27143049240112
0.173840343952179,-1.2688647214784
0.17414847638937,-1.2622834444046
0.174174010753632,-1.26173757593613
0.174507677555084,-1.25455088397157
0.174572813171218,-1.25313651561737
0.174841329455376,-1.24729947622136
0.174992309114618,-1.24398958683014
0.17517501115799,-1.23997917359675
0.175407077116117,-1.23484253883362
0.175508677959442,-1.23259031699664
0.175817143018453,-1.22569561004639
0.175842329859734,-1.22513169089775
0.176176011562347,-1.21760475348532
0.176222465410754,-1.21654868125916
0.176509663462639,-1.21000737301695
0.176623141187393,-1.20740163326263
0.176843345165253,-1.20233478563607
0.177019256281459,-1.1982547044754
0.177177011966705,-1.19458748560097
0.177410871873222,-1.18910765647888
0.177510663866997,-1.1867636143943
0.177798010584232,-1.17996072769165
0.177844345569611,-1.17886084488229
0.178178012371063,-1.1708787265185
0.178180712292659,-1.17081367969513
0.178511664271355,-1.16281798267677
0.178558947403005,-1.1616667509079
0.178845345973969,-1.15467261641556
0.178932835103783,-1.15251970291138
0.17917899787426,-1.14644287989686
0.179302427600493,-1.14337277412415
0.179512679576874,-1.13812538068803
0.179667756736748,-1.13422572612762
0.179846346378326,-1.12971875527472
0.180028855078247,-1.12507879734039
0.180179998278618,-1.12122180516011
0.180385777539263,-1.11593174934387
0.180513679981232,-1.11263074803176
0.180738549253704,-1.10678482055664
0.180847331881523,-1.1039450760832
0.181087209375992,-1.09763777256012
0.181180998682976,-1.09516110948449
0.181431801420233,-1.08849084377289
0.18151468038559,-1.08627668803106
0.181772350588201,-1.07934379577637
0.181848332285881,-1.07728982185283
0.182108894085884,-1.07019686698914
0.182182013988495,-1.06819673494814
0.182441487119934,-1.06104981899261
0.182515680789948,-1.05899587628835
0.182770145936425,-1.05190289020538
0.182849332690239,-1.0496840833793
0.183094899893965,-1.04275596141815
0.183183014392853,-1.04025654013982
0.18341580051027,-1.03360903263092
0.183516666293144,-1.03071245143206
0.18373287540964,-1.0244619846344
0.183850333094597,-1.02104673036462
0.184046158192751,-1.01531493663788
0.184184014797211,-1.01125574780078
0.184355680053448,-1.00616800785065
0.184517666697502,-1.00133744868712
0.184661474335554,-0.997021079063416
0.184851348400116,-0.991285827011992
0.184963572943094,-0.987874150276184
0.185185000300407,-0.981098596139039
0.185262007057814,-0.978727221488953
0.18551866710186,-0.970770282324531
0.18555681734125,-0.969580054283142
0.185848009509902,-0.960433125495911
0.185852348804474,-0.960295928804033
0.186135563438122,-0.951286196708679
0.186186000704765,-0.949669961760037
0.18641957437725,-0.942139267921448
0.186519667506218,-0.938887954114658
0.186700073228111,-0.932992100715637
0.186853349208832,-0.927944444206203
0.186977080648547,-0.923845171928406
0.187187001109123,-0.916835544574408
0.187250629759941,-0.914698243141174
0.187520682811737,-0.905553947189028
0.18752076010874,-0.905551314353943
0.187787379490096,-0.896404147148132
0.187854334712029,-0.894087619672023
0.188050615018326,-0.887257218360901
0.188188001513481,-0.882434839669771
0.188310505048493,-0.878110289573669
0.188521683216095,-0.87058940880086
0.188567081398914,-0.868963360786438
0.188820305555573,-0.859816193580627
0.188855335116386,-0.858539979313823
0.189070181476079,-0.850669264793396
0.189189001917839,-0.846275165750193
0.189316811259208,-0.841522336006165
0.189522668719292,-0.833793143414939
0.189560223918082,-0.832375407218933
0.189800356950602,-0.823228359222412
0.189856335520744,-0.821075769324869
0.1900372562954,-0.814081430435181
0.190190017223358,-0.808114883329381
0.190271010573014,-0.804934501647949
0.190501604792761,-0.795787572860718
0.19052366912365,-0.79490403282531
0.190728972280237,-0.786640405654907
0.190857335925102,-0.781417139613562
0.190953263678872,-0.777493476867676
0.191174476328757,-0.768346548080444
0.191191017627716,-0.76765578969697
0.191392493951633,-0.759199619293213
0.191524669528008,-0.753587585680542
0.191607517162506,-0.750052452087402
0.191819492478353,-0.740905523300171
0.19185833632946,-0.739211254872977
0.19202835989799,-0.731758594512939
0.192192003130913,-0.724497217489247
0.192234291466136,-0.722611665725708
0.19243716338908,-0.713464498519897
0.192525669932365,-0.709425373626653
0.192637060831981,-0.704317569732666
0.192834041211558,-0.695170640945435
0.192859351634979,-0.693981697651588
0.193027973524798,-0.686023712158203
0.193193003535271,-0.678129595938067
0.193219079489922,-0.676876544952393
0.193407171263775,-0.667729616165161
0.193526670336723,-0.661838798025362
0.19359242245483,-0.65858268737793
0.193774752530891,-0.649435758590698
0.193860337138176,-0.6450837523642
0.193954222208223,-0.640288591384888
0.194130848361064,-0.631141662597656
0.194194003939629,-0.627826037966408
0.194304596146179,-0.621994733810425
0.194475559562935,-0.612847805023193
0.194527670741081,-0.610020445673176
0.1946436565318,-0.603700637817383
0.194809001307322,-0.594553709030151
0.194861337542534,-0.591616123835882
0.19497150693577,-0.58540678024292
0.195131282904501,-0.576259851455688
0.195195004343987,-0.572555905503298
0.195288264820697,-0.567112684249878
0.195442506966115,-0.557965755462646
0.1955286860466,-0.552771952844515
0.195594016940115,-0.548818826675415
0.195742768733843,-0.539671897888184
0.195862337946892,-0.532191436118121
0.195888871611885,-0.530524969100952
0.196032176825662,-0.521378040313721
0.196172893456134,-0.512231111526489
0.196196004748344,-0.510703359039677
0.196310832936137,-0.503084182739258
0.196446162504758,-0.493937015533447
0.196529671549797,-0.488187500810228
0.196578833654011,-0.484790086746216
0.196708799549288,-0.475643157958984
0.196836210315907,-0.466496229171753
0.19686333835125,-0.464511808923919
0.196960909959252,-0.457349061965942
0.19708301937954,-0.448202133178711
0.197197005152702,-0.439483238673415
0.197202581489216,-0.439055204391479
0.197319421130571,-0.429908275604248
0.197433739428967,-0.420761108398438
0.197530671954155,-0.41283196124826
0.197545508958213,-0.411614179611206
0.197654602275241,-0.402467250823975
0.197761187579753,-0.393320322036743
0.197864338755608,-0.384255268157294
0.197865267406638,-0.384173393249512
0.197966681852322,-0.375026226043701
0.198065601157377,-0.36587929725647
0.198162031622155,-0.356732368469238
0.19819800555706,-0.353232832378063
0.198255877404123,-0.347585439682007
0.198347186058301,-0.338438272476196
0.198436017858678,-0.329291343688965
0.198522378815509,-0.320144414901733
0.198531672358513,-0.319132262098897
0.198606147901338,-0.310997486114502
0.198687442967135,-0.301850318908691
0.19876627790156,-0.29270339012146
0.198842657777903,-0.283556461334229
0.198865339159966,-0.280752295368099
0.198916500679628,-0.274409532546997
0.198987862211454,-0.265262365341187
0.19905677891639,-0.256115436553955
0.199123255242125,-0.246968507766724
0.199187293492188,-0.237821578979492
0.199199005961418,-0.236083776078158
0.199248812363922,-0.228674411773682
0.199307880155333,-0.21952748298645
0.199364520749971,-0.210380554199219
0.19941873617895,-0.201233625411987
0.199470529693268,-0.192086458206177
0.199519900465524,-0.182939529418945
0.199532672762871,-0.180452534521397
0.199566795310815,-0.173792600631714
0.199611255149413,-0.164645671844482
0.199653303824657,-0.155498504638672
0.199692940554989,-0.14635157585144
0.199730167930712,-0.137204647064209
0.199764987300869,-0.128057718276978
0.199797399912184,-0.118910789489746
0.199827406939704,-0.109763860702515
0.199855009441001,-0.100616931915283
0.199866339564323,-0.096505087407574
0.199880185198718,-0.0914700031280518
0.199902943950952,-0.0823228359222412
0.199923304316302,-0.0731759071350098
0.199941267629961,-0.0640289783477783
0.199956834550989,-0.0548820495605469
0.199970005940286,-0.0457348823547363
0.199980781601745,-0.0365879535675049
0.199989162273339,-0.0274410247802734
0.199995148276649,-0.018294095993042
0.199998739875817,-0.00914692878723145
0.199999937021429,0
0.199998739875817,0.00914692878723145
0.199995148401599,0.0182938575744629
0.199989162273339,0.0274410247802734
0.199980781601745,0.0365879535675049
0.199970005940286,0.0457348823547363
0.199956834923699,0.0548818111419678
0.199941267629961,0.0640289783477783
0.199923304316302,0.0731759071350098
0.199902943950952,0.0823228359222412
0.199880185824353,0.0914697647094727
0.199866339564323,0.096505082709727
0.199855009441001,0.100616931915283
0.199827406939704,0.109763860702515
0.199797399912184,0.118910789489746
0.199764987300869,0.128057718276978
0.199730166989458,0.137204885482788
0.199692939565476,0.14635181427002
0.199653302755393,0.155498743057251
0.199611255149413,0.164645671844482
0.199566794109132,0.173792839050293
0.199532672762871,0.180452534130019
0.199519899232047,0.182939767837524
0.199470528367319,0.192086696624756
0.19941873617895,0.201233625411987
0.199364520749971,0.210380554199219
0.199307878644891,0.219527721405029
0.199248810731196,0.228674650192261
0.199199005961418,0.236083775228725
0.199187293492188,0.237821578979492
0.199123255242125,0.246968507766724
0.19905677891639,0.256115436553955
0.198987860310115,0.265262603759766
0.198916500679628,0.274409532546997
0.198865339159966,0.280752295368099
0.198842657777903,0.283556461334229
0.19876627790156,0.29270339012146
0.198687442967135,0.301850318908691
0.198606150079473,0.310997247695923
0.198531672358513,0.319132252677145
0.198522380911397,0.320144176483154
0.198436017858678,0.329291343688965
0.198347186058301,0.338438272476196
0.198255879850279,0.347585201263428
0.19819800555706,0.353232842188409
0.198162034221204,0.356732130050659
0.198065601157377,0.36587929725647
0.197966681852322,0.375026226043701
0.197865269892986,0.384173154830933
0.197864338755608,0.384255249342127
0.197761190573019,0.393320083618164
0.197654602275241,0.402467250823975
0.197545508958213,0.411614179611206
0.197530671954155,0.41283196124826
0.197433739428967,0.420761108398438
0.197319424148897,0.429908037185669
0.197202581489216,0.439055204391479
0.197197005152702,0.439483238673415
0.19708301937954,0.448202133178711
0.196960909959252,0.457349061965942
0.19686333835125,0.464511811531484
0.196836213620731,0.466495990753174
0.196708799549288,0.475643157958984
0.196578833654011,0.484790086746216
0.196529671549797,0.488187500810228
0.196446162504758,0.493937015533447
0.196310836529651,0.503083944320679
0.196196004748344,0.510703359043236
0.196172893456134,0.512231111526489
0.196032176825662,0.521378040313721
0.195888871611885,0.530524969100952
0.195862337946892,0.532191436118121
0.195742768733843,0.539671897888184
0.195594012978559,0.548819065093994
0.1955286860466,0.552771939214753
0.195442502918979,0.557965993881226
0.1952882611528,0.567112922668457
0.195195004343987,0.572555915359024
0.195131282904501,0.576259851455688
0.194971503243943,0.585407018661499
0.194861337542534,0.591616113820227
0.194808996541009,0.59455394744873
0.1946436522845,0.603700876235962
0.194527670741081,0.610020447834639
0.194475559562935,0.612847805023193
0.19430459186975,0.621994972229004
0.194194003939629,0.627826050897483
0.194130843964381,0.631141901016235
0.193954218137085,0.640288829803467
0.193860337138176,0.645083774230284
0.193774752530891,0.649435758590698
0.19359242245483,0.65858268737793
0.193526670336723,0.661838798025362
0.193407171263775,0.667729616165161
0.193219079489922,0.676876544952393
0.193193003535271,0.678129595938067
0.193027973524798,0.686023712158203
0.192859351634979,0.693981697651588
0.192834041211558,0.695170640945435
0.192637060831981,0.704317569732666
0.192525669932365,0.709425365181776
0.192437157833392,0.713464736938477
0.192234297038896,0.722611427307129
0.192192003130913,0.724497225474934
0.19202835989799,0.731758594512939
0.19185833632946,0.739211260605116
0.191819498105776,0.740905284881592
0.191607517162506,0.750052452087402
0.191524669528008,0.753587585680542
0.191392493951633,0.759199619293213
0.191191017627716,0.767655789427271
0.191174482087595,0.768346309661865
0.190953263678872,0.777493476867676
0.190857335925102,0.781417157804019
0.190728979624042,0.786640167236328
0.19052366912365,0.794903993009245
0.190501609493878,0.795787334442139
0.190271010573014,0.804934501647949
0.190190017223358,0.808114863793415
0.190037261495079,0.814081192016602
0.189856335520744,0.821075766277268
0.189800356950602,0.823228359222412
0.189560219210295,0.832375526428223
0.189522668719292,0.833793096152806
0.189316815539331,0.841522216796875
0.189189001917839,0.846275186387525
0.189070177906253,0.850669384002686
0.188855335116386,0.858539950143527
0.188820307948629,0.859816074371338
0.188567085002325,0.868963241577148
0.188521683216095,0.870589422800721
0.188310502632488,0.878110408782959
0.188188001513481,0.882434841515974
0.188050617448139,0.887257099151611
0.187854334712029,0.894087636772789
0.187787377046162,0.896404266357422
0.18752075642793,0.905551433563232
0.187520682811737,0.905553941028598
0.187250634461339,0.914698123931885
0.187187001109123,0.916835579092729
0.186977076923978,0.923845291137695
0.186853349208832,0.927944443772049
0.186700077548854,0.932991981506348
0.186519667506218,0.938887945560151
0.186419577267463,0.942139148712158
0.186186000704765,0.949669926893453
0.186135558571886,0.951286315917969
0.185852348804474,0.960295850979169
0.185848010782049,0.960433006286621
0.185556813653905,0.969580173492432
0.18551866710186,0.970770287123762
0.18526200151852,0.978727340698242
0.185185000300407,0.981098537671491
0.184963575966584,0.987874031066895
0.184851348400116,0.991285802043348
0.184661468945894,0.997021198272705
0.184517666697502,1.00133740750471
0.184355683986245,1.00616788864136
0.184184014797211,1.01125576970977
0.184046153918277,1.01531505584717
0.183850333094597,1.02104673116192
0.183732868768209,1.02446222305298
0.183516666293144,1.03071248963145
0.18341580545475,1.03360891342163
0.183183014392853,1.0402565700014
0.183094896490654,1.04275608062744
0.182849332690239,1.04968410820447
0.182770143225571,1.05190300941467
0.182515680789948,1.05899580274817
0.182441479538383,1.0610499382019
0.182182013988495,1.06819672813577
0.182108894085884,1.07019686698914
0.181848332285881,1.07728982185283
0.181772350588201,1.07934379577637
0.18151468038559,1.08627671056235
0.181431806302818,1.0884907245636
0.181180998682976,1.09516113014995
0.181087206568601,1.09763789176941
0.180847331881523,1.10394509017553
0.180738549253704,1.10678482055664
0.180513679981232,1.11263074803176
0.180385777539263,1.11593174934387
0.180179998278618,1.12122174706072
0.180028847769918,1.12507891654968
0.179846346378326,1.12971875566278
0.179667762518032,1.13422560691833
0.179512679576874,1.13812539570076
0.179302427600493,1.14337277412415
0.17917899787426,1.14644289713523
0.17893284684217,1.1525194644928
0.178845345973969,1.15467266091633
0.178558953317093,1.16166663169861
0.178511664271355,1.16281801028447
0.178180709312613,1.17081379890442
0.178178012371063,1.17087877241177
0.177844345569611,1.17886077513768
0.17779801618438,1.17996048927307
0.177510663866997,1.18676357155168
0.177410871873222,1.18910765647888
0.177177011966705,1.19458751444416
0.177019254669813,1.19825482368469
0.176843345165253,1.20233489337798
0.176623148398308,1.20740151405334
0.176509663462639,1.21000738896907
0.176222465410754,1.21654868125916
0.176176011562347,1.21760475857548
0.175842329859734,1.22513166496687
0.175817152432922,1.22569537162781
0.175508677959442,1.23259031010501
0.175407077116117,1.23484253883362
0.17517501115799,1.23997924054016
0.174992307367561,1.24398970603943
0.174841329455376,1.24729946451984
0.174572813171218,1.25313639640808
0.174507677555084,1.25455078001957
0.174174010753632,1.26173761970215
0.174148472640096,1.26228356361389
0.173840343952179,1.26886466814394
0.173719163521594,1.2714307308197
0.173506677150726,1.27592707688444
0.173284988025029,1.28057742118835
0.173172995448112,1.28292551480462
0.172845855114982,1.28972458839417
0.172839343547821,1.28985988379598
0.172505676746368,1.29674251468616
0.172401565059133,1.29887127876282
0.172171995043755,1.30356481684638
0.171952196505433,1.30801844596863
0.171838343143463,1.31032564061715
0.17150467634201,1.31702698541813
0.171497723587872,1.31716561317444
0.171171009540558,1.32368186977153
0.171037904787648,1.32631230354309
0.170837342739105,1.33027794883267
0.170572864133121,1.3354594707489
0.170503661036491,1.33681626904667
0.1701700091362,1.34330365073523
0.170102436795228,1.34460663795471
0.169836342334747,1.34974268949621
0.169626588462178,1.35375332832336
0.169502675533295,1.3561253617573
0.169169008731842,1.36245403290186
0.169145291260497,1.36290049552917
0.168835341930389,1.36874318861945
0.168658360574859,1.37204718589783
0.168501675128937,1.3749769867382
0.168168008327484,1.38115565587808
0.168165903348562,1.38119435310364
0.16783432662487,1.3873008446572
0.167667588470974,1.39034152030945
0.167500674724579,1.39339162320396
0.167167007923126,1.39942844791842
0.167163680556614,1.3994882106781
0.166833341121674,1.40543480866381
0.166653749299759,1.40863537788391
0.166499674320221,1.41138804400969
0.166166007518768,1.41729105733568
0.166138039572419,1.41778206825256
0.165832340717316,1.42316367567364
0.165616211634763,1.42692923545837
0.165498673915863,1.42898316179171
0.16516500711441,1.43476038122839
0.165088348157596,1.43607640266418
0.164831340312958,1.44050270841959
0.164554354576802,1.44522309303284
0.164497673511505,1.44619238542671
0.164164006710052,1.45185127404472
0.16401402627206,1.45437026023865
0.1638303399086,1.45746667597124
0.163496673107147,1.46303357532992
0.163467444662956,1.46351742744446
0.163163006305695,1.46857700872067
0.162914387436887,1.47266411781311
0.162829339504242,1.47406811052913
0.162495672702789,1.47952816885615
0.162354795457757,1.48181128501892
0.162162005901337,1.48494965683311
0.161828339099884,1.49032442072815
0.161788690631487,1.49095797538757
0.161494672298431,1.49567818587524
0.161215783015946,1.50010514259338
0.161161005496979,1.50097897604828
0.160827338695526,1.50625771043157
0.160636047448449,1.50925230979919
0.160493671894073,1.51149277797023
0.160160005092621,1.51669238641534
0.160049475698062,1.51839900016785
0.159826338291168,1.52186327861104
0.159492671489716,1.52698629282907
0.159455912271849,1.52754616737366
0.159159004688263,1.53209433683646
0.158855194386396,1.53669333457947
0.15882533788681,1.53714804312152
0.158491671085358,1.54218910151458
0.15824723058759,1.54584002494812
0.158158004283905,1.54718120921448
0.157824337482452,1.55215149051872
0.157631939732461,1.55498719215393
0.157490670681,1.55708311537358
0.157157003879547,1.56198468578867
0.157009235800175,1.56413388252258
0.156823337078094,1.56685633957838
0.156489670276642,1.57169159354595
0.156378941334063,1.57328104972839
0.156156003475189,1.5765043451598
0.155822336673737,1.58127499201945
0.155740950959005,1.5824282169342
0.155488669872284,1.58602986375821
0.155155003070831,1.59073809009978
0.155095186746373,1.59157490730286
0.154821336269379,1.59543590949857
0.154487669467926,1.60008333841554
0.154441425389616,1.60072207450867
0.154154002666473,1.60472452863199
0.153820335865021,1.60931340879974
0.153779587807996,1.60986924171448
0.153486669063568,1.61389861887676
0.153153002262115,1.61843111782704
0.153109586825246,1.61901593208313
0.152819335460663,1.62296006273454
0.15248566865921,1.62743788490872
0.152431161587366,1.62816309928894
0.152152016758919,1.63191111277091
0.151818335056305,1.63633657303288
0.151744292610698,1.63730978965759
0.151484668254852,1.64075455398173
0.1511510014534,1.64512879411064
0.15104872086114,1.6464569568634
0.150817334651947,1.6494910372768
0.150483667850494,1.65381607629104
0.150344360304699,1.65560364723206
0.150150001049042,1.65812320822418
0.149816334247589,1.66240114609221
0.149631050647831,1.66475081443787
0.149482682347298,1.66665221560131
0.149149000644684,1.67088508320727
0.148908686604856,1.67389750480652
0.148815333843231,1.6750805226216
0.148481667041779,1.67926898872736
0.148176985484102,1.68304467201233
0.148148000240326,1.68340796417209
0.147814348340034,1.68755426261135
0.147480666637421,1.69164593715366
0.14743575655061,1.69219183921814
0.147146999835968,1.69574299283029
0.146813347935677,1.69979454996555
0.14668489215578,1.70133852958679
0.146479666233063,1.70383523500829
0.14614599943161,1.70784900618829
0.145924208137259,1.7104856967926
0.145812332630157,1.71183240714009
0.145478665828705,1.71580963587819
0.145153602987233,1.71963238716125
0.145145013928413,1.71973470878682
0.1448113322258,1.72367764758565
0.144477665424347,1.72756649023457
0.144372574806368,1.72877955436707
0.144144013524055,1.73145324123644
0.143810331821442,1.73530998800334
0.143581247328323,1.73792624473572
0.14347667992115,1.73913704701324
0.143142998218536,1.74296334605597
0.142809331417084,1.74673648441175
0.142779285554323,1.74707341194153
0.142475679516792,1.75052657510644
0.142141997814178,1.75427060917764
0.141966304989232,1.75622057914734
0.141808331012726,1.7579998653124
0.141474679112434,1.76171707342394
0.141142480500642,1.76536726951599
0.141140997409821,1.76538381493802
0.140807345509529,1.7690757287395
0.140473663806915,1.77271677395278
0.140307075986751,1.7745144367218
0.140139997005463,1.7763458360042
0.139806345105171,1.7799627512085
0.139472663402557,1.78353006041219
0.139460300081487,1.78366112709045
0.139139011502266,1.78712243036546
0.138805344700813,1.79066728816051
0.138601463863929,1.79280829429626
0.138471662998199,1.79419434232839
0.138138011097908,1.79771941661535
0.137804329395294,1.80119552636853
0.137730683296785,1.80195546150208
0.137470662593842,1.80468498695501
0.13713701069355,1.80814225800907
0.136847551131279,1.81110215187073
0.136803328990936,1.81156247467171
0.136469677090645,1.81500331463298
0.136136010289192,1.81839625896182
0.135951623285677,1.82024931907654
0.135802328586578,1.82177728651069
0.135468676686287,1.82515536357003
0.135134994983673,1.82848520032258
0.135042774328006,1.82939648628235
0.134801343083382,1.83182784827613
0.134467676281929,1.8351448003072
0.134133994579315,1.83841515737908
0.134120818287364,1.838543176651
0.133800342679024,1.84171788965367
0.133466675877571,1.84497646800733
0.133185015224414,1.84769034385681
0.133132994174957,1.84820180499326
0.132799342274666,1.85145161194678
0.132465660572052,1.85465444735456
0.132235393042347,1.85683703422546
0.132132008671761,1.85783756793316
0.131798341870308,1.86103332483827
0.131464660167694,1.86418257122927
0.131271459929814,1.86598420143127
0.131131008267403,1.86732234501415
0.13079734146595,1.87046586501242
0.130463674664497,1.87356379404231
0.130292851416183,1.87513136863708
0.130130007863045,1.87665914811053
0.129796326160431,1.87975370132274
0.129462674260139,1.88280238693576
0.129299286835264,1.88427805900574
0.129129007458687,1.88585146146842
0.128795325756073,1.88889877190659
0.128461673855782,1.8919003883144
0.128290200383269,1.89342522621155
0.128128007054329,1.89490196649355
0.127794340252876,1.89790382079538
0.127460673451424,1.90086141496202
0.127265265633538,1.90257239341736
0.12712699174881,1.9038129701445
0.126793339848518,1.906772333214
0.126459673047066,1.90968785142834
0.126224078587677,1.91171908378601
0.126126006245613,1.91258617694574
0.12579233944416,1.91550559048225
0.125458672642708,1.91838062106769
0.125166108077882,1.92086625099182
0.125125005841255,1.92122467659701
0.124791339039803,1.92410599066125
0.124457664787769,1.92694372885877
0.124124005436897,1.92973782903023
0.124090850814151,1.93001294136047
0.123790331184864,1.9325743875995
0.123456671833992,1.9353765903305
0.123123005032539,1.93813595540234
0.122997753974105,1.93916010856628
0.122789330780506,1.94091230891987
0.122455671429634,1.94368117692638
0.122122004628181,1.94640823759976
0.121886421998347,1.94830727577209
0.121788345277309,1.94912094702284
0.121454671025276,1.95185870254965
0.121120996773243,1.95455490908555
0.120787337422371,1.95720978022392
0.120756340925484,1.95745396614075
0.120453670620918,1.95990981374891
0.120119996368885,1.96257758223816
0.119786337018013,1.96520318273759
0.119606459623537,1.96660113334656
0.11945267021656,1.96783360328552
0.119119010865688,1.97047463870698
0.118785336613655,1.97307557323811
0.118451662361622,1.97563528857092
0.118436850729481,1.97574782371521
0.11811800301075,1.97824842363106
0.117784336209297,1.98082485005171
0.117450676858425,1.98336097242815
0.117246163523628,1.98489499092102
0.117117002606392,1.98589623274958
0.116783335804939,1.98845138867339
0.116449676454067,1.99096667872437
0.116116002202034,1.99344131479076
0.116034111451535,1.99404215812683
0.115782327950001,1.99595338277806
0.115448668599129,1.99844940021552
0.115115001797676,2.00090536068409
0.114800013312389,2.00318884849548
0.114781342446804,2.00332906656807
0.114447668194771,2.00580887901265
0.114114001393318,2.00824868053304
0.113780342042446,2.01064967095615
0.11354262192983,2.01233601570129
0.113446667790413,2.01304209516474
0.113113008439541,2.01546822497806
0.112779334187508,2.01785484519174
0.112445667386055,2.02020315479183
0.112261385670104,2.0214831829071
0.112112008035183,2.0225607955042
0.11177833378315,2.02493618780761
0.111444666981697,2.02727306948707
0.111111007630825,2.02957179972481
0.110955424170146,2.03062987327576
0.110777333378792,2.03188975134234
0.11044367402792,2.03421823443438
0.110109999775887,2.03650884638139
0.109776332974434,2.03876012029924
0.109623733547334,2.03977704048157
0.109442673623562,2.04103380035507
0.109108999371529,2.04331853388936
0.108775340020657,2.04556399018925
0.108441673219204,2.04777267591983
0.108265378659297,2.04892373085022
0.108107998967171,2.04999594455662
0.107774339616299,2.05223981550369
0.107440665364265,2.05444451426601
0.107106998562813,2.05661287942009
0.10687921322569,2.05807089805603
0.106773339211941,2.0587791707135
0.106439672410488,2.06098391757807
0.106105998158455,2.0631511820601
0.105772338807583,2.06528121604589
0.105463943211362,2.06721806526184
0.10543867200613,2.06738423886614
0.105105005204678,2.06955543200635
0.104771330952644,2.07168722546608
0.104437671601772,2.07378284058706
0.10410400480032,2.07584143982682
0.104018198262702,2.07636475563049
0.103770337998867,2.0779508601505
0.103436663746834,2.08005099942805
0.103103004395962,2.08211624936037
0.102769337594509,2.08414443298028
0.102540968259294,2.0855119228363
0.102435670793056,2.08617474656164
0.102102003991604,2.08824700068978
0.101768337190151,2.09028431510884
0.101434670388699,2.09228398295449
0.101101003587246,2.09424871174991
0.101030521161771,2.09465909004211
0.100767336785793,2.09627321187188
0.100433669984341,2.09828449443133
0.100100003182888,2.10025958750829
0.0997663363814354,2.10219986149522
0.0994853952302123,2.10380578041077
0.0994326695799828,2.104124094228
0.0990990027785301,2.10611601506958
0.0987653359770775,2.10806950203489
0.0984316691756248,2.10998836326685
0.0980980023741722,2.11187301323014
0.0979038130004455,2.11295294761658
0.0977643430233002,2.11377391567551
0.0974306687712669,2.11570976461483
0.0970970019698143,2.11761226998151
0.0967633351683617,2.11947819461714
0.0964296758174896,2.1213098328743
0.0962838269379608,2.12209963798523
0.0960960015654564,2.12317902716836
0.0957623347640038,2.12506651141873
0.0954286679625511,2.12691738067431
0.0950950086116791,2.12873545430922
0.0947613343596458,2.13051897423227
0.0946232228163282,2.13124680519104
0.0944276675581932,2.13234386570611
0.0940940007567406,2.13418586310467
0.0937603414058685,2.13599318564326
0.0934266746044159,2.1377659356233
0.0930930003523827,2.13950490507298
0.0929199113790826,2.14039397239685
0.09275933355093,2.14127468966374
0.092425674200058,2.14307724624108
0.0920920073986053,2.14484428505262
0.0917583331465721,2.14657547565338
0.0914246663451195,2.14827446479412
0.0911717366191209,2.1495406627655
0.0910910069942474,2.14997367576001
0.0907573401927948,2.15173974326726
0.0904236659407616,2.15346975777356
0.0900899991393089,2.15516522450517
0.0897563397884369,2.15682792796455
0.0894226729869843,2.15845990953414
0.0893754641266384,2.15868782997131
0.0890890061855316,2.160174716492
0.0887553319334984,2.16187160503123
0.0884216725826263,2.16353737042456
0.0880880057811737,2.16516819186059
0.0877543389797211,2.16676793088764
0.0875279030851747,2.16783499717712
0.0874206647276878,2.16838066901079
0.0870870053768158,2.17005171356848
0.0867533385753632,2.17169066480143
0.0864196717739105,2.173295756504
0.0860859975218773,2.17486608690967
0.0857523381710052,2.17640813482153
0.0856262078874963,2.17698168754578
0.0854186713695526,2.1780048403828
0.0850850045681,2.17962185814965
0.0847513377666473,2.18120450894382
0.0844176709651947,2.18275324361034
0.0840840041637421,2.18426983841024
0.0837503373622894,2.1857567801561
0.083665668842412,2.18612885475159
0.0834166705608368,2.18732114316965
0.0830830037593842,2.18888676304528
0.0827493369579315,2.19042230121425
0.0824156701564789,2.19192090937686
0.0820820033550262,2.19339048332862
0.0817483365535736,2.19482944997253
0.0816431322152897,2.19527554512024
0.081414669752121,2.1963368818503
0.0810810029506683,2.19786095902775
0.0807473361492157,2.19935002213758
0.0804136693477631,2.20080630409537
0.0800800025463104,2.20223286681044
0.0797463357448578,2.20362676724537
0.0795530110075318,2.20442271232605
0.0794126689434052,2.20505965240228
0.0790790021419525,2.20654377148126
0.0787453353404999,2.20799283921235
0.0784116685390472,2.20941207625649
0.0780780017375946,2.21080122941388
0.077744334936142,2.2121597264761
0.0774106681346893,2.21348759616869
0.0773897047754358,2.21356987953186
0.0770770013332367,2.21493123560946
0.0767433345317841,2.21635314533911
0.0764096677303314,2.21774193772032
0.0760760083794594,2.21909585091599
0.0757423341274261,2.22042318078004
0.0754086673259735,2.22171936523476
0.0751464854018823,2.22271656990051
0.0750750005245209,2.22302066335502
0.0747413411736488,2.22441876327035
0.0744076669216156,2.2257824370284
0.074074000120163,2.22711446550411
0.0737403333187103,2.22841738104605
0.0734066739678383,2.22968637249552
0.0730729997158051,2.23092585006091
0.0728160996120293,2.23186373710632
0.0727393329143524,2.23218005180158
0.0724056661128998,2.23352945433943
0.0720720067620277,2.23484401006388
0.0717383399605751,2.23612712865457
0.0714046657085419,2.2373806800746
0.0710709989070892,2.2386026474265
0.0707373395562172,2.23979986324713
0.0704036727547646,2.24096690164248
0.070390869279158,2.24101090431213
0.0700699985027313,2.2422665930514
0.0697363317012787,2.2435447368913
0.0694026723504066,2.24478914634858
0.069069005548954,2.24600217144664
0.0687353312969208,2.24718460132027
0.0684016644954681,2.2483393352588
0.0680680051445961,2.24946466359225
0.067858554318924,2.25015759468079
0.0677343383431435,2.2506314894147
0.0674006715416908,2.25187728406429
0.0670669972896576,2.25309011677252
0.0667333379387856,2.2542740884838
0.0663996711373329,2.25542417770481
0.0660660043358803,2.25654535767948
0.065732330083847,2.25763965255576
0.065398670732975,2.25870670563822
0.0652076275495174,2.2593047618866
0.0650650039315224,2.25982629427132
0.0647313371300697,2.2610173843801
0.0643976628780365,2.26217980602101
0.0640640035271645,2.26330927724978
0.0637303367257118,2.26441096313535
0.0633966699242592,2.26548230986602
0.0630630031228065,2.26652334075002
0.0627293363213539,2.26753633682061
0.062421567168158,2.26845145225525
0.0623956695199013,2.26854300353712
0.0620620027184486,2.2696982569009
0.061728335916996,2.27081890862088
0.0613946653902531,2.27191188513941
0.0610610023140907,2.27297186937287
0.0607273355126381,2.27400057517091
0.0603936687111855,2.2750008784294
0.0600599981844425,2.27597534005596
0.0597263351082802,2.27692396743065
0.0594830727936086,2.27759861946106
0.0593926683068275,2.2779025462045
0.0590590015053749,2.27899773443231
0.0587253384292126,2.28006115312736
0.0583916679024696,2.28109456833749
0.058058001101017,2.28209674522267
0.0577243342995644,2.28307035133074
0.057390671223402,2.28401282486597
0.0570570006966591,2.28493227542264
0.0567233338952065,2.28582133182166
0.0563896670937538,2.28668904572777
0.0563674573224303,2.28674578666687
0.0560560040175915,2.2877315693822
0.0557223334908485,2.28875166812916
0.0553886666893959,2.28974477986976
0.0550549998879433,2.29070306610815
0.0547213368117809,2.29162961013934
0.0543876700103283,2.29252934000371
0.0540539994835854,2.29339875099063
0.0537203326821327,2.294246042834
0.0533866696059704,2.29507010319255
0.0530529990792274,2.2958647066429
0.0530412373010325,2.29589247703552
0.0527193360030651,2.29686557992976
0.0523856654763222,2.29783071750595
0.0520520024001598,2.29876631362037
0.0517183318734169,2.29966940660952
0.0513846687972546,2.3005403990716
0.0510510019958019,2.30138461923909
0.0507173351943493,2.30219967974337
0.0503836683928967,2.30299578418288
0.050050001591444,2.30375883913093
0.0497163347899914,2.30450011078546
0.0494664690976593,2.30503964424133
0.0493826679885387,2.30528129262365
0.0490490011870861,2.30622175311724
0.0487153343856335,2.30712079122946
0.0483816675841808,2.30799279998123
0.0480480007827282,2.30882855970731
0.0477143339812756,2.30963684006037
0.0473806671798229,2.3104158062459
0.0470470003783703,2.31117167845238
0.0467133373022079,2.31189854270804
0.046379666775465,2.3125907657152
0.0460460036993027,2.3132707532187
0.0457123331725597,2.31393135683962
0.0455790653758677,2.31418681144714
0.0453786700963974,2.31472925320725
0.0450449995696545,2.3155948028422
0.0447113364934921,2.31643993240985
0.0443776659667492,2.31723655397783
0.0440440028905869,2.31800375729149
0.0437103323638439,2.31873927377675
0.0433766692876816,2.31945286791633
0.0430429987609386,2.32013858810556
0.0427093356847763,2.32079822687002
0.0423756688833237,2.32142880814287
0.042042002081871,2.32203920183339
0.0417083352804184,2.32262800911726
0.0413746684789658,2.32319612419882
0.0412912517786026,2.3233335018158
0.0410410016775131,2.32396551262571
0.0407073348760605,2.32478585611359
0.0403736680746078,2.325559900115
0.0400400012731552,2.32629928502048
0.0397063344717026,2.32700494212383
0.0393726676702499,2.32768341944149
0.0390390008687973,2.32833609574672
0.0387053340673447,2.32894098347095
0.038371667265892,2.32953507036314
0.0380380041897297,2.33010960804196
0.0377043336629868,2.33064896721908
0.0373706705868244,2.33117113867377
0.0370370000600815,2.33167235307375
0.0367033369839191,2.33215553274652
0.0364705435931683,2.33248066902161
0.0363696664571762,2.3327282629306
0.0360360033810139,2.33352122699143
0.0357023328542709,2.33425289693744
0.0353686697781086,2.3349554995715
0.0350349992513657,2.33563201336064
0.0347013361752033,2.3362519328432
0.0343676656484604,2.33684274554253
0.034034002572298,2.33741111658057
0.0337003357708454,2.3379408454895
0.0333666689693928,2.33845234618766
0.0330330021679401,2.33894841242036
0.0326993353664875,2.33941396554181
0.0323656685650349,2.33985262842321
0.0320320017635822,2.34027457766643
0.0316983349621296,2.3406756188102
0.031364668160677,2.3410629220007
0.0310310013592243,2.34143752242034
0.0308545419695572,2.34162735939026
0.0306973326951265,2.34201176007043
0.030363667756319,2.3427868594586
0.0300299990922213,2.34349637192029
0.0296963341534138,2.34413430816639
0.0293626692146063,2.34474524256876
0.0290290005505085,2.34530894385366
0.028695335611701,2.34584363177419
0.0283616669476032,2.34633071249332
0.0280280020087957,2.34680500120487
0.027694333344698,2.34724066699225
0.0273606684058905,2.34764523255198
0.0270269997417927,2.34803496148054
0.0266933348029852,2.34838417139602
0.0263596680015326,2.34873025255906
0.0260260012000799,2.34905574003949
0.0256923343986273,2.34936929434984
0.0253586675971746,2.34967046918939
0.025025000795722,2.34993515138536
0.0246913339942694,2.35019817059614
0.0243576671928167,2.35043773121869
0.0240240003913641,2.35068814201595
0.0238988753408194,2.35077452659607
0.0236903335899115,2.35146401156133
0.023356668651104,2.35247632514599
0.0230230018496513,2.35320981137164
0.0226893350481987,2.35389161400089
0.0223556682467461,2.35454511460457
0.0220220014452934,2.35505864288234
0.0216883346438408,2.35553671158466
0.0213546678423882,2.35596091061636
0.0210210010409355,2.35635971280273
0.0206873342394829,2.35667636651479
0.0203536674380302,2.35695149295631
0.0200200006365776,2.35723431916072
0.019686333835125,2.35755246758302
0.0193526670336723,2.35773764617636
0.0190190020948648,2.35797379144547
0.0186853352934122,2.35814949895214
0.0183516684919596,2.3583276260666
0.0180180016905069,2.3585064324367
0.0176843348890543,2.35865407085207
0.0173506680876017,2.35881534096489
0.017017001286149,2.35893854200526
0.0166833344846964,2.35905769032864
0.0163496676832438,2.35918624317227
0.0160160008817911,2.35931068459756
0.0156823340803385,2.35941008753579
0.0153486663475633,2.3595070913223
0.0150149995461106,2.35960014675857
0.0146813346073031,2.35966367543666
0.0143476678058505,2.35975033741355
0.0140140010043979,2.35984941592229
0.0136803342029452,2.35991379469376
0.0136326675170234,2.35992169380188
0.0136803342029452,2.35994422259589
0.0140140010043979,2.36011538842145
0.0143476678058505,2.36035236756363
0.0146813346073031,2.36053278733944
0.0150149995461106,2.3606413091932
0.0153486663475633,2.36079453900605
0.0156823340803385,2.36093218530927
0.0160160008817911,2.36105668457755
0.0163496676832438,2.36120769596267
0.0166833344846964,2.36134313892674
0.017017001286149,2.36144365533141
0.0173506680876017,2.36152990309747
0.0176843348890543,2.3616514007551
0.0180180016905069,2.3617429967157
0.0183516684919596,2.36183851077084
0.0186853352934122,2.36192253232002
0.0190190020948648,2.3619824106043
0.0193526670336723,2.36208342748494
0.019686333835125,2.36210968138698
0.0200200006365776,2.36224103314536
0.0203536674380302,2.36230870537615
0.0206873342394829,2.36234377829056
0.0210210010409355,2.36240181591919
0.0213546678423882,2.36246777883097
0.0216883346438408,2.36252836041358
0.0220220014452934,2.36258683450394
0.0223556682467461,2.36263312848287
0.0226893350481987,2.3626998941475
0.0230230018496513,2.36273797721239
0.023356668651104,2.36275223458793
0.0236903335899115,2.36280847086506
0.0240240003913641,2.36287125310205
0.0243576671928167,2.36291109992237
0.0246913339942694,2.36293676764765
0.025025000795722,2.36297293951037
0.0253586675971746,2.36300268424185
0.0256923343986273,2.36304430018415
0.0260260012000799,2.36307301957578
0.0263596680015326,2.36310647457091
0.0266933348029852,2.36314262215739
0.0270269997417927,2.36316846601221
0.0273606684058905,2.36318963754524
0.027694333344698,2.36321727756303
0.0280280020087957,2.36324724974456
0.0283616669476032,2.36328136475152
0.028695335611701,2.36329578229379
0.0290290005505085,2.36332535853584
0.0293626692146063,2.36334010175815
0.0296963341534138,2.36336681286144
0.0300299990922213,2.36338127173226
0.030363667756319,2.36340109867341
0.0306973326951265,2.36342729517251
0.0310310013592243,2.36345102281281
0.031364668160677,2.36347095328749
0.0316983349621296,2.3634944813757
0.0320320017635822,2.3635057385099
0.0323656685650349,2.36351913687574
0.0326993353664875,2.36353705229004
0.0330330021679401,2.3635493226752
0.0333666689693928,2.36357636702139
0.0337003357708454,2.36359449611207
0.034034002572298,2.36359807818827
0.0343676656484604,2.36361286129059
0.0347013361752033,2.36363001176827
0.0350349992513657,2.3636349227746
0.0353686697781086,2.36366027863275
0.0357023328542709,2.36367211699668
0.0360360033810139,2.36367726576767
0.0363696664571762,2.36369989480687
0.0367033369839191,2.36370573068028
0.0370370000600815,2.36371517699144
0.0373706705868244,2.36372561644907
0.0377043336629868,2.36373569703913
0.0380380041897297,2.36374285421594
0.038371667265892,2.3637583825882
0.0387053340673447,2.36377136120011
0.0390390008687973,2.36377293185184
0.0393726676702499,2.36378523273047
0.0397063344717026,2.36380116191666
0.0400400012731552,2.36381140898611
0.0403736680746078,2.3638185735869
0.0407073348760605,2.3638282053023
0.0410410016775131,2.36383866695801
0.0413746684789658,2.36384431729998
0.0417083352804184,2.36385199270045
0.042042002081871,2.36386016895646
0.0423756688833237,2.36386805816644
0.0427093356847763,2.36387151258963
0.0430429987609386,2.36388244030498
0.0433766692876816,2.36388795776705
0.0437103323638439,2.36390198089721
0.0440440028905869,2.36390303139611
0.0443776659667492,2.36391128031998
0.0447113364934921,2.36390991982292
0.0450449995696545,2.3639243367269
0.0453786700963974,2.36392813133904
0.0457123331725597,2.36393422784168
0.0460460036993027,2.36394556128384
0.046379666775465,2.36395032035004
0.0467133373022079,2.36394968837024
0.0470470003783703,2.36395312543723
0.0473806671798229,2.3639666922724
0.0477143339812756,2.36396806511724
0.0480480007827282,2.36397545103258
0.0483816675841808,2.36397880169734
0.0487153343856335,2.3639847897301
0.0490490011870861,2.36398792529271
0.0493826679885387,2.36399383787511
0.0497163347899914,2.36399677216616
0.050050001591444,2.36400260753527
0.0503836683928967,2.36400377547722
0.0507173351943493,2.3640144146878
0.0510510019958019,2.36401386075206
0.0513846687972546,2.36402011794626
0.0517183318734169,2.36402193431197
0.0520520024001598,2.36402776241302
0.0523856654763222,2.36403140824787
0.0527193360030651,2.36403568622188
0.0530529990792274,2.36404288785813
0.0533866696059704,2.36404463377866
0.0537203326821327,2.36405255753579
0.0540539994835854,2.36405483626646
0.0543876700103283,2.36405637428051
0.0547213368117809,2.36405937518032
0.0550549998879433,2.36406392675795
0.0553886666893959,2.36406690537558
0.0557223334908485,2.36407191595397
0.0560560040175915,2.3640756430132
0.0563896670937538,2.36408043611004
0.0567233338952065,2.36408118369942
0.0570570006966591,2.36408467246763
0.057390671223402,2.36408858003454
0.0577243342995644,2.36408994238255
0.058058001101017,2.36409260593094
0.0583916679024696,2.36409844523787
0.0587253384292126,2.36410154888773
0.0590590015053749,2.36410340604648
0.0593926683068275,2.36410267399546
0.0597263351082802,2.36410652818093
0.0600599981844425,2.3641100856596
0.0603936687111855,2.36411377290283
0.0607273355126381,2.3641148408254
0.0610610023140907,2.36411588594535
0.0613946653902531,2.36412013554284
0.061728335916996,2.36412346206254
0.0620620027184486,2.3641263713642
0.0623956695199013,2.3641285017917
0.0627293363213539,2.36413348940438
0.0630630031228065,2.36413220067573
0.0633966699242592,2.36413317591488
0.0637303367257118,2.36413592210482
0.0640640035271645,2.3641423163157
0.0643976628780365,2.36414382688862
0.0647313371300697,2.36414472879203
0.0650650039315224,2.36414561247305
0.065398670732975,2.36414817529721
0.065732330083847,2.364149566722
0.0660660043358803,2.36415251454116
0.0663996711373329,2.36415336400031
0.0667333379387856,2.36415473928934
0.0670669972896576,2.36415816088192
0.0674006715416908,2.36415900377571
0.0677343383431435,2.36416133620355
0.0680680051445961,2.36416400296246
0.0684016644954681,2.36416438939743
0.0687353312969208,2.36416762363898
0.069069005548954,2.36417022352058
0.0694026723504066,2.36417060549604
0.0697363317012787,2.36417233428153
0.0700699985027313,2.36417530792264
0.0704036727547646,2.36417514531075
0.0707373395562172,2.36417726453458
0.0710709989070892,2.36418112521394
0.0714046657085419,2.36418179616536
0.0717383399605751,2.36418432246198
0.0720720067620277,2.36418587704135
0.0724056661128998,2.3641852289634
0.0727393329143524,2.36418810877398
0.0730729997158051,2.36419003696765
0.0734066739678383,2.36418942563264
0.0737403333187103,2.36419097668765
0.074074000120163,2.36419452244473
0.0744076669216156,2.36419480783304
0.0747413411736488,2.3641962170307
0.0750750005245209,2.3641992504917
0.0754086673259735,2.36419953783123
0.0757423341274261,2.36420097100882
0.0760760083794594,2.36420274291459
0.0764096677303314,2.36420212289485
0.0767433345317841,2.36420431008425
0.0770770013332367,2.3642061044515
0.0774106681346893,2.36420782044372
0.077744334936142,2.3642084139014
0.0780780017375946,2.36421047364547
0.0784116685390472,2.36421176680529
0.0787453353404999,2.36421308316551
0.0790790021419525,2.36421260047077
0.0794126689434052,2.36421317421045
0.0797463357448578,2.36421619373665
0.0800800025463104,2.36421606949173
0.0804136693477631,2.36421877330785
0.0807473361492157,2.36421927845475
0.0810810029506683,2.36421881044315
0.081414669752121,2.36422238354163
0.0817483365535736,2.36422090769165
0.0820820033550262,2.36422279617522
0.0824156701564789,2.36422399157563
0.0827493369579315,2.36422385306102
0.0830830037593842,2.36422736119364
0.0834166705608368,2.36422757866039
0.0837503373622894,2.36422869906879
0.0840840041637421,2.36422987600587
0.0844176709651947,2.36422977107053
0.0847513377666473,2.36423025812422
0.0850850045681,2.36423168842729
0.0854186713695526,2.36423342290982
0.0857523381710052,2.36423422974276
0.0860859975218773,2.36423566610884
0.0864196717739105,2.36423552206775
0.0867533385753632,2.3642363283993
0.0870870053768158,2.36423802945151
0.0874206647276878,2.3642384933782
0.0877543389797211,2.3642392590542
0.0880880057811737,2.36424031955764
0.0884216725826263,2.36424166806187
0.0887553319334984,2.36424299634358
0.0890890061855316,2.36424263434686
0.0894226729869843,2.36424420177111
0.0897563397884369,2.36424551266803
0.0900899991393089,2.36424484749201
0.0904236659407616,2.36424584412849
0.0907573401927948,2.36424714416267
0.0910910069942474,2.3642481391216
0.0914246663451195,2.36424914862914
0.0917583331465721,2.36424929822585
0.0920920073986053,2.36424866348806
0.092425674200058,2.36425048070967
0.09275933355093,2.36425221576095
0.0930930003523827,2.36425291459903
0.0934266746044159,2.36425281601096
0.0937603414058685,2.36425301562286
0.0940940007567406,2.3642544704506
0.0944276675581932,2.36425465556
0.0947613343596458,2.36425584099795
0.0950950086116791,2.36425601397657
0.0954286679625511,2.36425743371388
0.0957623347640038,2.3642576188545
0.0960960015654564,2.36425852028132
0.0964296758174896,2.36425943434469
0.0967633351683617,2.36426005827387
0.0970970019698143,2.36426049621563
0.0974306687712669,2.36426162759298
0.0977643430233002,2.36426249601073
0.0980980023741722,2.36426199632768
0.0984316691756248,2.36426287414861
0.0987653359770775,2.3642639826833
0.0990990027785301,2.36426319563358
0.0994326695799828,2.36426543783341
0.0997663363814354,2.36426541022726
0.100100003182888,2.36426647286244
0.100433669984341,2.36426620428697
0.100767336785793,2.36426682637796
0.101101003587246,2.36426834347126
0.101434670388699,2.3642678382443
0.101768337190151,2.36426912230069
0.102102003991604,2.36427036827332
0.102435670793056,2.36426947299115
0.102769337594509,2.36427072160771
0.103103004395962,2.36427130821095
0.103436663746834,2.36427232890589
0.103770337998867,2.36427166330447
0.10410400480032,2.36427288667094
0.104437671601772,2.3642730720318
0.104771330952644,2.36427325503106
0.105105005204678,2.36427343571356
0.10543867200613,2.36427461728157
0.105772338807583,2.36427582278366
0.106105998158455,2.36427558403379
0.106439672410488,2.36427656011824
0.106773339211941,2.36427673381412
0.107106998562813,2.36427632573235
0.107440665364265,2.36427729780763
0.107774339616299,2.36427729757602
0.108107998967171,2.36427861883358
0.108441673219204,2.36427861047216
0.108775340020657,2.36428012507515
0.109108999371529,2.36427990955529
0.109442673623562,2.36428121878494
0.109776332974434,2.36428083866002
0.110109999775887,2.36428101178226
0.11044367402792,2.36428120010534
0.110777333378792,2.36428231245136
0.111111007630825,2.36428229979827
0.111444666981697,2.3642830296068
0.11177833378315,2.36428375072714
0.112112008035183,2.36428338803348
0.112445667386055,2.36428411499516
0.112779334187508,2.36428481706258
0.113113008439541,2.36428517497867
0.113446667790413,2.36428536169838
0.113780342042446,2.36428571226335
0.114114001393318,2.36428607457957
0.114447668194771,2.3642871205743
0.114781342446804,2.36428696537264
0.115115001797676,2.36428781645416
0.115448668599129,2.36428765901868
0.115782327950001,2.36428817556817
0.116116002202034,2.36428886084952
0.116449676454067,2.36428871516786
0.116783335804939,2.36428973478367
0.117117002606392,2.36428974266069
0.117450676858425,2.36429024771135
0.117784336209297,2.36429043683693
0.11811800301075,2.36429077807959
0.118451662361622,2.36429097643647
0.118785336613655,2.36429115831592
0.119119010865688,2.36429213906447
0.11945267021656,2.36429310891092
0.119786337018013,2.36429312598473
0.120119996368885,2.36429268825189
0.120453670620918,2.36429380123933
0.120787337422371,2.36429337821199
0.121120996773243,2.36429387445087
0.121454671025276,2.36429450458108
0.121788345277309,2.36429438838378
0.122122004628181,2.36429443777056
0.122455671429634,2.36429521805667
0.122789330780506,2.36429556122553
0.123123005032539,2.36429588772704
0.123456671833992,2.36429592152667
0.123790331184864,2.36429656224467
0.124124005436897,2.36429718338621
0.124457664787769,2.36429693778273
0.124791339039803,2.3642972797458
0.125125005841255,2.36429745550798
0.125458672642708,2.36429807122591
0.12579233944416,2.36429842016734
0.126126006245613,2.36429903645516
0.126459673047066,2.36429878286835
0.126793339848518,2.3642988422816
0.12712699174881,2.36429931330679
0.127460673451424,2.3642997675761
0.127794340252876,2.36430010861471
0.128128007054329,2.36430029130993
0.128461673855782,2.36430075680579
0.128795325756073,2.36430080424865
0.129129007458687,2.36430154402952
0.129462674260139,2.36430159266874
0.129796326160431,2.36430191960247
0.130130007863045,2.36430209890715
0.130463674664497,2.36430243110027
0.13079734146595,2.36430274327532
0.131131008267403,2.36430280674686
0.131464660167694,2.36430300542131
0.131798341870308,2.36430294266419
0.132132008671761,2.36430363865014
0.132465660572052,2.36430396930869
0.132799342274666,2.36430415820103
0.133132994174957,2.36430447763996
0.133466675877571,2.36430479915997
0.133800342679024,2.36430474513628
0.134133994579315,2.36430492649094
0.134467676281929,2.36430574984901
0.134801343083382,2.36430520108047
0.135134994983673,2.36430588136243
0.135468676686287,2.36430607908933
0.135802328586578,2.36430639201005
0.136136010289192,2.36430633712716
0.136469677090645,2.36430666072028
0.136803328990936,2.3643067304387
0.13713701069355,2.36430681427937
0.137470662593842,2.3643073644289
0.137804329395294,2.36430744438443
0.138138011097908,2.3643082320644
0.138471662998199,2.36430806244276
0.138805344700813,2.36430850310668
0.139139011502266,2.36430823644585
0.139472663402557,2.36430865788133
0.139806345105171,2.36430919531893
0.140139997005463,2.36430928269284
0.140473663806915,2.3643089031863
0.140807345509529,2.36430955016119
0.141140997409821,2.36431009625968
0.141474679112434,2.36430995714875
0.141808331012726,2.3643100343823
0.142141997814178,2.36431079809454
0.142475679516792,2.36431042668333
0.142809331417084,2.36431052298172
0.143142998218536,2.36431061394234
0.14347667992115,2.36431157097603
0.143810331821442,2.3643114427068
0.144144013524055,2.36431152818269
0.144477665424347,2.36431215699899
0.1448113322258,2.36431192894617
0.145145013928413,2.36431223781397
0.145478665828705,2.36431211369689
0.145812332630157,2.36431241890804
0.14614599943161,2.3643125187507
0.146479666233063,2.36431323945666
0.146813347935677,2.36431291647086
0.147146999835968,2.36431332493182
0.147480666637421,2.36431351838715
0.147814348340034,2.3643138296073
0.148148000240326,2.36431371512119
0.148481667041779,2.36431391235649
0.148815333843231,2.36431390834455
0.149149000644684,2.3643142203016
0.149482682347298,2.36431471523404
0.149816334247589,2.36431471565029
0.150150001049042,2.36431491597739
0.150483667850494,2.36431511844976
0.150817334651947,2.36431571542771
0.1511510014534,2.36431512349788
0.151484668254852,2.364315624723
0.151818335056305,2.36431562885252
0.152152016758919,2.36431611205186
0.15248566865921,2.36431583084723
0.152819335460663,2.36431622758734
0.153153002262115,2.36431632888635
0.153486669063568,2.36431634112179
0.153820335865021,2.36431701998903
0.154154002666473,2.36431693060712
0.154487669467926,2.36431723441118
0.154821336269379,2.3643173402403
0.155155003070831,2.36431735882
0.155488669872284,2.36431774286007
0.155822336673737,2.36431775955727
0.156156003475189,2.36431796095344
0.156489670276642,2.36431779609291
0.156823337078094,2.36431818244606
0.157157003879547,2.36431829531345
0.157490670681,2.36431831285457
0.157824337482452,2.36431869566004
0.158158004283905,2.36431863170757
0.158491671085358,2.36431918940483
0.15882533788681,2.36431920982072
0.159159004688263,2.36431924374666
0.159492671489716,2.36431961815194
0.159826338291168,2.36431955508367
0.160160005092621,2.36431984734888
0.160493671894073,2.36431995884857
0.160827338695526,2.36432007609768
0.161161005496979,2.3643202824651
0.161494672298431,2.36432022458616
0.161828339099884,2.36432042535896
0.162162005901337,2.36432045961998
0.162495672702789,2.36432057895193
0.162829339504242,2.36432078231122
0.163163006305695,2.36432106867126
0.163496673107147,2.3643211029739
0.1638303399086,2.36432139209662
0.164164006710052,2.36432126073373
0.164497673511505,2.36432121372259
0.164831340312958,2.36432158500702
0.16516500711441,2.36432182624315
0.165498673915863,2.36432179000662
0.165832340717316,2.36432187078367
0.166166007518768,2.36432215497999
0.166499674320221,2.36432227738208
0.166833341121674,2.36432256381415
0.167167007923126,2.36432268665998
0.167500674724579,2.36432244703931
0.16783432662487,2.36432297245451
0.168168008327484,2.36432289599417
0.168501675128937,2.3643230672368
0.168835341930389,2.36432294850033
0.169169008731842,2.36432335445345
0.169502675533295,2.36432328359545
0.169836342334747,2.3643235649134
0.1701700091362,2.36432334104246
0.170503661036491,2.36432358408995
0.170837342739105,2.3643238310317
0.171171009540558,2.36432376547055
0.17150467634201,2.36432408355323
0.171838343143463,2.36432421690695
0.172171995043755,2.36432423233689
0.172505676746368,2.36432447203985
0.172839343547821,2.36432456463217
0.173172995448112,2.36432465651237
0.173506677150726,2.3643246007393
0.173840343952179,2.36432473184778
0.174174010753632,2.36432494177875
0.174507677555084,2.36432525561857
0.174841329455376,2.364325238026
0.17517501115799,2.36432522602141
0.175508677959442,2.36432531843078
0.175842329859734,2.36432537910548
0.176176011562347,2.36432572979415
0.176509663462639,2.36432561296163
0.176843345165253,2.36432603220265
0.177177011966705,2.36432591245223
0.177510663866997,2.3643261923066
0.177844345569611,2.36432596859463
0.178178012371063,2.36432621065132
0.178511664271355,2.36432648887602
0.178845345973969,2.36432637746021
0.17917899787426,2.36432658279337
0.179512679576874,2.36432668426411
0.179846346378326,2.36432681982585
0.180179998278618,2.36432685279901
0.180513679981232,2.36432698928454
0.180847331881523,2.36432691801791
0.181180998682976,2.36432726177457
0.18151468038559,2.36432719505619
0.181848332285881,2.36432729672502
0.182182013988495,2.3643275699215
0.182515680789948,2.36432767692153
0.182849332690239,2.3643276795502
0.183183014392853,2.36432765103275
0.183516666293144,2.36432779003816
0.183850333094597,2.36432793047488
0.184184014797211,2.36432810069132
0.184517666697502,2.36432810659069
0.184851348400116,2.36432805370763
0.185185000300407,2.36432838836729
0.18551866710186,2.36432846582629
0.185852348804474,2.3643285053488
0.186186000704765,2.36432851918103
0.186519667506218,2.36432878971235
0.186853349208832,2.36432883470935
0.187187001109123,2.36432887704887
0.187520682811737,2.36432901989602
0.187854334712029,2.36432922560234
0.188188001513481,2.36432901614975
0.188521683216095,2.36432935186088
0.188855335116386,2.36432933532602
0.189189001917839,2.3643294156512
0.189522668719292,2.3643295581655
0.189856335520744,2.36432969968209
0.190190017223358,2.36432957762445
0.19052366912365,2.36432975362531
0.190857335925102,2.36432989969194
0.191191017627716,2.36432989058139
0.191524669528008,2.36432987931514
0.19185833632946,2.36433008466413
0.192192003130913,2.36433016111713
0.192525669932365,2.36433018602262
0.192859351634979,2.3643303525019
0.193193003535271,2.36433028598641
0.193526670336723,2.3643304950952
0.193860337138176,2.3643305731541
0.194194003939629,2.36433053860568
0.194527670741081,2.36433076918298
0.194861337542534,2.364330855063
0.195195004343987,2.36433087592584
0.1955286860466,2.36433081032513
0.195862337946892,2.36433110295568
0.196196004748344,2.36433110134709
0.196529671549797,2.36433121646849
0.19686333835125,2.36433138897313
0.197197005152702,2.36433138486791
0.197530671954155,2.3643312977463
0.197864338755608,2.36433147030061
0.19819800555706,2.3643315881601
0.198531672358513,2.3643316426784
0.198865339159966,2.36433186986212
0.199199005961418,2.36433176406451
0.199532672762871,2.36433187495612
0.199866339564323,2.36433204934154
0.200200006365776,2.36433202484501


==> Figs/asymptotics/data/Cepsm.txt <==
Var1,Var2
0.196950003504753,-2.21875463177322
0.196791879906669,-2.21356964111328
0.196613341569901,-2.20732565999725
0.196471870997507,-2.20442271232605
0.196276679635048,-2.20021129165737
0.195975069933478,-2.19527578353882
0.195940002799034,-2.19467542741489
0.195603340864182,-2.18999421450795
0.195282673346269,-2.18612861633301
0.195266678929329,-2.18592783815041
0.194930016994476,-2.1822504860612
0.194593340158463,-2.17892687908092
0.194376325191116,-2.17698168754578
0.194256663322449,-2.17586822988597
0.193920001387596,-2.17300555726707
0.193583339452744,-2.17034601016167
0.193246677517891,-2.1678563682554
0.19324352088536,-2.16783475875854
0.192910000681877,-2.16546917833449
0.192573338747025,-2.16321031707599
0.192236676812172,-2.16107490364067
0.191900014877319,-2.15904376072657
0.191837376860124,-2.15868782997131
0.191563338041306,-2.1570760555557
0.191226676106453,-2.15518542117532
0.1908900141716,-2.15337983537705
0.190553337335587,-2.15164417761421
0.190216675400734,-2.14998100709496
0.190123257192395,-2.14954090118408
0.18987999856472,-2.14835540578005
0.189543336629868,-2.1467781044525
0.189206674695015,-2.1452566161474
0.188870012760162,-2.14378713161995
0.188533335924149,-2.14236513008433
0.188196673989296,-2.14099220504458
0.188044398701869,-2.14039373397827
0.187860012054443,-2.13964431010155
0.187523350119591,-2.13832418743667
0.187186673283577,-2.13704362973455
0.186849996447563,-2.13580043390381
0.186513334512711,-2.13459279731314
0.186176672577858,-2.13341840953689
0.185840010643005,-2.13227603996875
0.185528060532844,-2.13124680519104
0.185503333806992,-2.13116243900302
0.185166671872139,-2.13005310050422
0.184830009937286,-2.12897488714765
0.184493348002434,-2.12792112767278
0.18415667116642,-2.12689501221291
0.183820009231567,-2.12589345647684
0.183483347296715,-2.12491611652024
0.183146670460701,-2.12396063842994
0.182810008525848,-2.12302830443511
0.182473331689835,-2.12211769421379
0.182466527137895,-2.12209987640381
0.182136669754982,-2.121206346554
0.181800007820129,-2.120314577261
0.181463345885277,-2.11944121001524
0.181126669049263,-2.11858703979227
0.18079000711441,-2.11775209967432
0.180453345179558,-2.11693339302896
0.180116683244705,-2.11613353524971
0.179780006408691,-2.11534998653987
0.179443329572678,-2.11458211482712
0.179106667637825,-2.11382794515094
0.178770005702972,-2.11309065035035
0.178705224762865,-2.112952709198
0.17843334376812,-2.11235336869603
0.178096666932106,-2.11162612458175
0.177760004997253,-2.11091370607097
0.177423343062401,-2.11021431498714
0.177086681127548,-2.10952779483364
0.176750004291534,-2.10885438999361
0.176413342356682,-2.1081947560662
0.176076665520668,-2.10754730955195
0.175740003585815,-2.10690972457547
0.175403341650963,-2.10628589742008
0.175066664814949,-2.10567235357985
0.174730002880096,-2.10507007151462
0.174393340945244,-2.104478625515
0.174056679010391,-2.10389849398611
0.174001685957531,-2.10380578041077
0.173720002174377,-2.10331354220765
0.173383340239525,-2.10273887445433
0.173046678304672,-2.10217279941788
0.17271001636982,-2.10161673332767
0.172373339533806,-2.10106916231975
0.172036662697792,-2.10053270402628
0.171700000762939,-2.100004531669
0.171363338828087,-2.0994853430421
0.171026676893234,-2.09897520674943
0.17069000005722,-2.09847310625114
0.170353338122368,-2.09797984379247
0.170016676187515,-2.09749439916768
0.169680014252663,-2.09701698373571
0.169343337416649,-2.09654720495028
0.169006675481796,-2.09608574539109
0.168669998645782,-2.09563150938712
0.16833333671093,-2.09518549201716
0.167996674776077,-2.09474474259459
0.167929213841756,-2.09465885162354
0.167659997940063,-2.09430282983272
0.167323336005211,-2.0938648062486
0.166986674070358,-2.09343298414565
0.166650012135506,-2.09301001830871
0.166313335299492,-2.09259199628391
0.165976673364639,-2.09218025662724
0.165640011429787,-2.0917768929074
0.165303349494934,-2.09137852937761
0.16496667265892,-2.09098699949341
0.164629995822906,-2.0906006289674
0.164293333888054,-2.09022116297694
0.163956671953201,-2.08984714162173
0.163620010018349,-2.08947960664696
0.163283333182335,-2.08911700023211
0.162946671247482,-2.08875991782781
0.16261000931263,-2.08840863534197
0.162273347377777,-2.08806398930427
0.161936670541763,-2.08772363826029
0.161600008606911,-2.08738818748379
0.161263331770897,-2.08705898433337
0.160926669836044,-2.08673390515649
0.160590007901192,-2.08641420318363
0.160253331065178,-2.08609966569253
0.159916669130325,-2.0857898558386
0.159610492113485,-2.0855119228363
0.159580007195473,-2.08548308270148
0.15924334526062,-2.08517285451115
0.158906668424606,-2.08486644569695
0.158570006489754,-2.08456548163524
0.158233344554901,-2.08426816942163
0.157896682620049,-2.08397697339598
0.157560005784035,-2.08368890392718
0.157223328948021,-2.08340508833174
0.156886667013168,-2.08312639924835
0.156550005078316,-2.08285076863184
0.156213343143463,-2.08258080692421
0.155876666307449,-2.08231419134937
0.155540004372597,-2.08205215849065
0.155203342437744,-2.08179272741826
0.154866680502892,-2.08153834939232
0.154530003666878,-2.08128690104302
0.154193341732025,-2.08104042358061
0.153856664896011,-2.08079683012892
0.153520002961159,-2.08055867970472
0.153183341026306,-2.08032176831561
0.152846664190292,-2.08009044633181
0.15251000225544,-2.07986125365168
0.152173340320587,-2.0796355001331
0.151836678385735,-2.0794150006694
0.151500001549721,-2.07919606516703
0.151163339614868,-2.07898151580723
0.150826677680016,-2.0787701692682
0.150490015745163,-2.07856143200444
0.150153338909149,-2.0783568710625
0.149816662073135,-2.07815461630607
0.149480000138283,-2.07795572946549
0.14914333820343,-2.07776028029252
0.148806676268578,-2.07756785944896
0.148469999432564,-2.07737883690548
0.148133337497711,-2.07719277009827
0.147796675562859,-2.07700869612806
0.147460013628006,-2.07682817308744
0.147123336791992,-2.07665009496022
0.14678667485714,-2.07647611711908
0.146567869911323,-2.07636499404907
0.146449998021126,-2.07630213872086
0.146113336086273,-2.07612491487096
0.145776674151421,-2.07595140715779
0.145439997315407,-2.07578067010432
0.145103335380554,-2.07561317948174
0.144766673445702,-2.07544701214897
0.144430011510849,-2.07528479955834
0.144093334674835,-2.07512367970113
0.143756672739983,-2.07496672684975
0.143419995903969,-2.07481250461339
0.143083348870277,-2.07465863903336
0.142746672034264,-2.07450895244775
0.142410010099411,-2.07436159294836
0.142073333263397,-2.07421665240602
0.141736671328545,-2.07407289180935
0.141400009393692,-2.07393276957333
0.141063332557678,-2.07379555646383
0.140726670622826,-2.07365963509469
0.140390008687973,-2.07352620014686
0.14005334675312,-2.07339474891102
0.139716669917107,-2.07326633518998
0.139380007982254,-2.07313945595862
0.13904333114624,-2.07301517888977
0.138706684112549,-2.0728926615863
0.138370007276535,-2.07277251021731
0.138033330440521,-2.07265463709588
0.137696668505669,-2.07253771355237
0.137360006570816,-2.07242425846273
0.137023344635963,-2.0723125346209
0.13668666779995,-2.07220118102274
0.136350005865097,-2.07209302818325
0.136013329029083,-2.07198726554101
0.135676681995392,-2.07188372592427
0.135340005159378,-2.07178214289839
0.135003343224525,-2.07168205197701
0.134666666388512,-2.07158368703801
0.134330004453659,-2.0714871445906
0.133993342518806,-2.07139184541399
0.133656665682793,-2.07129827048418
0.13332000374794,-2.07120728066122
0.132983341813087,-2.07111930750278
0.132646679878235,-2.07103063863003
0.132310003042221,-2.07094453603784
0.131973341107368,-2.07086035609728
0.131636664271355,-2.07077880418663
0.131300017237663,-2.07069738137062
0.130963340401649,-2.07061849373803
0.130626663565636,-2.07054031304099
0.130290001630783,-2.07046489706614
0.12995333969593,-2.07039029973772
0.129616677761078,-2.07031737278447
0.129280000925064,-2.07024519558508
0.128943338990211,-2.07017570395351
0.128606662154198,-2.07010767494883
0.128270015120506,-2.07004152966907
0.127933338284492,-2.06997588869138
0.12759667634964,-2.06991189422876
0.127259999513626,-2.06985021784148
0.126923337578773,-2.06978895740666
0.126586675643921,-2.06973027063883
0.126249998807907,-2.06967322021514
0.125913336873055,-2.06961674212553
0.125576674938202,-2.06956055384784
0.125240013003349,-2.06950648826247
0.124903336167336,-2.06945535384002
0.124566674232483,-2.06940444914265
0.12423000484705,-2.0693534178795
0.123893342912197,-2.06930506704196
0.123556673526764,-2.06925815092478
0.12321999669075,-2.06921240073366
0.122883342206478,-2.0691668594098
0.122546665370464,-2.069124019357
0.122210003435612,-2.06908152657928
0.121873334050179,-2.06903956926543
0.121536672115326,-2.06899974962491
0.121200002729893,-2.06896234708334
0.12086334079504,-2.06892499080807
0.120526671409607,-2.06888830326846
0.120190009474754,-2.06885382060758
0.119853340089321,-2.06881974118975
0.119516663253307,-2.06878699534425
0.119180008769035,-2.06875523641414
0.118843331933022,-2.06872411000209
0.118506669998169,-2.06869392662666
0.118170000612736,-2.06866710053614
0.117833338677883,-2.0686384175673
0.11749666929245,-2.06861077807887
0.117160007357597,-2.06858697911741
0.116823337972164,-2.06856259213583
0.116486676037312,-2.06854035734888
0.116150006651878,-2.06851747214796
0.115813329815865,-2.06849577232702
0.115476675331593,-2.06847619755401
0.115139998495579,-2.06845683940637
0.114803336560726,-2.06843734145396
0.114466667175293,-2.06841950648758
0.11413000524044,-2.06840434960999
0.113793335855007,-2.06838806769122
0.113456673920155,-2.06837300516173
0.113120004534721,-2.06835907342436
0.112783342599869,-2.0683464728136
0.112446673214436,-2.0683345563679
0.112109996378422,-2.06832243351049
0.11177334189415,-2.06831377024399
0.111436665058136,-2.06830354924063
0.111100003123283,-2.06829425653346
0.11076333373785,-2.06828817145562
0.110426671802998,-2.06827989672933
0.110090002417564,-2.0682744182914
0.109753340482712,-2.06826970696794
0.109416671097279,-2.06826515580028
0.109080009162426,-2.0682612726076
0.108743339776993,-2.06825643739006
0.108406662940979,-2.06825604078699
0.108070008456707,-2.06825478221231
0.107733331620693,-2.06825268291803
0.107396669685841,-2.06825289074451
0.107060000300407,-2.06825415102271
0.106723338365555,-2.06825569609541
0.106386668980122,-2.06825851770869
0.106049999594688,-2.0682595403371
0.105713337659836,-2.06826562073863
0.105376668274403,-2.06826718432787
0.10504000633955,-2.06827357295599
0.104703336954117,-2.06827728598224
0.104366667568684,-2.0682846296063
0.104030005633831,-2.06829077452755
0.103693336248398,-2.06829847573639
0.103356674313545,-2.06830807945006
0.103019997477531,-2.06831648688596
0.102683335542679,-2.06832481731949
0.102346666157246,-2.06833610175213
0.102010004222393,-2.06834533755116
0.10167333483696,-2.06835883522148
0.101336672902107,-2.06836977053332
0.101000003516674,-2.06838252538126
0.100663334131241,-2.0683955736938
0.100326672196388,-2.06840826976517
0.099990002810955,-2.06842310511996
0.0996533408761024,-2.06843520718462
0.0993166714906693,-2.06845273805248
0.0989800021052361,-2.06846752541198
0.0986433327198029,-2.06848393225871
0.0983066707849503,-2.06849992570175
0.0979700013995171,-2.0685168030684
0.0976333394646645,-2.06853660734809
0.0972966700792313,-2.06855509901854
0.0969600006937981,-2.06857179384426
0.0966233387589455,-2.06858984969639
0.0962866693735123,-2.06860959224141
0.0959500074386597,-2.06863228786095
0.0956133380532265,-2.06865120180538
0.0952766686677933,-2.06867193625795
0.0949399992823601,-2.06869344133025
0.0946033373475075,-2.06871683690201
0.0942666679620743,-2.06873826301722
0.0939300060272217,-2.06875935129507
0.0935933366417885,-2.06878264600769
0.0932566672563553,-2.06880858859364
0.0929200053215027,-2.06883261263612
0.0925833359360695,-2.06885476229561
0.0922466740012169,-2.06888078692534
0.0919100046157837,-2.06890591016733
0.0915733352303505,-2.06893043406823
0.0912366658449173,-2.06895692691027
0.0909000039100647,-2.0689840831285
0.0905633345246315,-2.06901163244988
0.0902266725897789,-2.06903998918598
0.0898900032043457,-2.06906498489908
0.0895533338189125,-2.06909239832907
0.0892166718840599,-2.06912203382406
0.0888800024986267,-2.0691483519719
0.0885433405637741,-2.06917873393419
0.0882066711783409,-2.06920683330173
0.0878700017929077,-2.06923731383565
0.0875333324074745,-2.06926441298819
0.0871966704726219,-2.06929685315271
0.0868600010871887,-2.06932572762382
0.0865233391523361,-2.06935536212879
0.0861866697669029,-2.06938740620062
0.0858500003814697,-2.06941800450776
0.0855133384466171,-2.06945084998787
0.0851766690611839,-2.06948420086077
0.0848400071263313,-2.06951475105018
0.0845033377408981,-2.06954649446105
0.0841666683554649,-2.06957964783054
0.0838299989700317,-2.06961217425047
0.0834933370351791,-2.0696434506602
0.0831566676497459,-2.06967715177817
0.0828200057148933,-2.06971265140655
0.0824833363294601,-2.06974320593492
0.0821466669440269,-2.06977762356942
0.0818100050091743,-2.06981615025332
0.0814733356237411,-2.06984650189605
0.0811366736888885,-2.0698805806175
0.0808000043034554,-2.06991599033258
0.0804633349180222,-2.06995217224252
0.080126665532589,-2.06998803852764
0.0797900035977364,-2.07002097705413
0.0794533342123032,-2.07005813886019
0.0791166722774506,-2.07008967350799
0.0787800028920174,-2.07012731522153
0.0784433335065842,-2.07016578896031
0.0781066715717316,-2.07020117410414
0.0777700021862984,-2.07023888418581
0.0774333402514458,-2.07027403925594
0.0770966708660126,-2.0703093616832
0.0767600014805794,-2.0703496076637
0.0764233320951462,-2.07038467383873
0.0760866701602936,-2.07042314424338
0.0757500007748604,-2.07045751029376
0.0754133388400078,-2.07049801798872
0.0750766694545746,-2.07053405398163
0.0747400000691414,-2.07057298118672
0.0744033381342888,-2.07060922906713
0.0740666687488556,-2.07064893041354
0.073730006814003,-2.07068652921231
0.0733933374285698,-2.07072475881756
0.0730566680431366,-2.07076349265206
0.0727199986577034,-2.07080187520754
0.0723833367228508,-2.07083784046682
0.0720466673374176,-2.07087646906226
0.0717099979519844,-2.07091467425575
0.0713733360171318,-2.07095634440769
0.0710366666316986,-2.07099671388128
0.070700004696846,-2.07103307773429
0.0703633353114128,-2.07107033383532
0.0700266733765602,-2.07111111254169
0.069690003991127,-2.07115063137053
0.0693533420562744,-2.07118990026353
0.0690166652202606,-2.07122677049519
0.068680003285408,-2.07126615650371
0.0683433338999748,-2.07131011605464
0.0680066645145416,-2.0713463673345
0.067670002579689,-2.07138679120117
0.0673333331942558,-2.07142498883588
0.0669966712594032,-2.07146366178407
0.06666000187397,-2.07150187365042
0.0663233399391174,-2.07154045077439
0.0659866705536842,-2.07157939001424
0.0656500086188316,-2.0716244496719
0.0653133317828178,-2.07165619145269
0.0649766698479652,-2.07170201967405
0.064640000462532,-2.07174237592411
0.0643033310770988,-2.07178463476676
0.0639666691422462,-2.07181582730891
0.063629999756813,-2.07185872592129
0.0632933378219604,-2.07189649621482
0.0629566684365273,-2.07193853494044
0.0626200065016747,-2.07197848227196
0.0622833371162415,-2.07201869972783
0.0619466714560986,-2.07205351643429
0.0616099983453751,-2.07209766218117
0.0612733326852322,-2.07213797165236
0.0609366670250893,-2.07217492313519
0.0606000013649464,-2.07221565490175
0.0602633357048035,-2.07225322649028
0.0599266700446606,-2.0722969736722
0.0595900043845177,-2.07232915522773
0.0592533349990845,-2.07237265610161
0.0589166693389416,-2.072410740043
0.0585800036787987,-2.07244807106422
0.0582433380186558,-2.07249294009979
0.0579066649079323,-2.07253074542807
0.0575699992477894,-2.07256623640922
0.0572333335876465,-2.0726069188815
0.0568966679275036,-2.07264973483946
0.0565600022673607,-2.0726867457899
0.0562233366072178,-2.07272195715677
0.0558866709470749,-2.072758334542
0.0555500015616417,-2.07280027293214
0.0552133359014988,-2.07283683306691
0.0548766702413559,-2.07287231478157
0.054540004581213,-2.07291275099449
0.0542033314704895,-2.07295398589103
0.0538666658103466,-2.07298942525869
0.0535300001502037,-2.07302787700334
0.0531933344900608,-2.073062677984
0.0528566688299179,-2.0731046426237
0.052520003169775,-2.07313930572621
0.0521833337843418,-2.07318257481252
0.0518466681241989,-2.0732174098752
0.0515099987387657,-2.07324725774597
0.0511733330786228,-2.07328558572277
0.0508366674184799,-2.07332624550897
0.050500001758337,-2.0733579415863
0.0501633360981941,-2.07339566489872
0.0498266704380512,-2.07343873237394
0.049490001052618,-2.07348039764036
0.0491533353924751,-2.07350939848195
0.0488166697323322,-2.07356040837103
0.048480000346899,-2.07360158669321
0.0481433346867561,-2.07363132024204
0.0478066690266132,-2.07366561088534
0.04746999964118,-2.07369209837656
0.0471333339810371,-2.07373561822869
0.0467966683208942,-2.07376572138034
0.0464600026607513,-2.07379755875655
0.0461233370006084,-2.07383768207433
0.0457866676151752,-2.07388235371518
0.0454500019550323,-2.0739118197646
0.0451133362948895,-2.07393892032796
0.0447766669094563,-2.07398931634721
0.0444400012493134,-2.07402444403167
0.0441033355891705,-2.07404123332704
0.0437666662037373,-2.07408686433778
0.0434300005435944,-2.07411583580098
0.0430933348834515,-2.0741587790307
0.0427566692233086,-2.07418288752846
0.0424200035631657,-2.07421636258562
0.0420833341777325,-2.07426124321358
0.0417466685175896,-2.07429110181292
0.0414100028574467,-2.0743003330627
0.0410733334720135,-2.07435926782968
0.0407366678118706,-2.07438283703467
0.0404000021517277,-2.07442873237777
0.0400633327662945,-2.07445552289486
0.0397266671061516,-2.0744696350785
0.0393900014460087,-2.07453193077965
0.0390533357858658,-2.07453929923211
0.0387166701257229,-2.07457017497575
0.0383800007402897,-2.07461228305157
0.0380433350801468,-2.07462689595855
0.0377066694200039,-2.07467628625723
0.0373700000345707,-2.07470121224595
0.0370333343744278,-2.07473050023689
0.0366966687142849,-2.07478093453296
0.0363599993288517,-2.07480700420015
0.0360233336687088,-2.07480714316794
0.0356866680085659,-2.0748821356519
0.035350002348423,-2.07491220866933
0.0350133366882801,-2.07494272109939
0.0346766710281372,-2.07495476552526
0.034340001642704,-2.07498789305215
0.0340033322572708,-2.07501489728757
0.0336666665971279,-2.07502078668191
0.033330000936985,-2.07506152272224
0.0329933352768421,-2.07509422114761
0.0326566658914089,-2.07514037330294
0.032320000231266,-2.0751804687994
0.0319833345711231,-2.07519228030474
0.0316466689109802,-2.0752106390822
0.0313100032508373,-2.07525810995022
0.0309733357280493,-2.07533593773842
0.0306366663426161,-2.07526251061937
0.0303000006824732,-2.07531592255867
0.0299633350223303,-2.07533766641473
0.0296266674995422,-2.07543548976026
0.0292900018393993,-2.07543207401067
0.0289533324539661,-2.07540601684201
0.0286166667938232,-2.07550660885674
0.0282800011336803,-2.07554145487942
0.0279433354735374,-2.07561629353045
0.0276066679507494,-2.07564189782727
0.0272700022906065,-2.07559598441673
0.0269333329051733,-2.07547827886075
0.0265966672450304,-2.07570771257321
0.0262600015848875,-2.07570692446592
0.0259233340620995,-2.07587496723448
0.0255866665393114,-2.07604957449025
0.0252500008791685,-2.07621504048832
0.0249133352190256,-2.07636499404907
0.0249133352190256,-2.07636499404907
0.0245766676962376,-2.07638304719799
0.0242400001734495,-2.07638948381825
0.0239033345133066,-2.07640852124249
0.0235666669905186,-2.07642838232896
0.0232300013303757,-2.07642940904053
0.0228933338075876,-2.07644367730746
0.0225566681474447,-2.07643838297443
0.0222200006246567,-2.07644636035407
0.0218833331018686,-2.07646838811976
0.0215466674417257,-2.07646334812205
0.0212100017815828,-2.07649342206637
0.0208733342587948,-2.0764740591777
0.0205366667360067,-2.07651276349636
0.0202000010758638,-2.07648524948095
0.0198633335530758,-2.07650288744787
0.0195266678929329,-2.0765130278199
0.0191900003701448,-2.07651533284402
0.0188533347100019,-2.07651797965379
0.0185166671872139,-2.07652072133129
0.0181799996644258,-2.07653160477379
0.017843334004283,-2.07652606137711
0.0175066683441401,-2.07652894843299
0.017170000821352,-2.07652285092172
0.016833333298564,-2.07652577990666
0.0164966676384211,-2.07651925772902
0.016160000115633,-2.07650372401046
0.0158233344554901,-2.07651525160615
0.0154866678640246,-2.0765559528964
0.0151500003412366,-2.07651064578135
0.0148133337497711,-2.0765031353684
0.0144766662269831,-2.07649523509424
0.0141400005668402,-2.076548136116
0.0138033339753747,-2.07650985491222
0.0134666664525867,-2.07649144928576
0.0131300007924438,-2.07649307239849
0.0127933332696557,-2.07649519944106
0.0124566676095128,-2.07647519801036
0.0121200000867248,-2.0765101833949
0.0117833334952593,-2.07647862049363
0.0114466669037938,-2.07646867460208
0.0111100003123283,-2.07648181306296
0.0107733337208629,-2.07647149127945
0.0104366671293974,-2.07646153155606
0.0101000005379319,-2.07645047936484
0.00976333394646645,-2.07643905824978
0.00942666735500097,-2.07644027741358
0.00908999983221292,-2.07641573983985
0.00875333417207003,-2.07640348042546
0.00841666664928198,-2.07640391715029
0.00808000005781651,-2.0763913161463
0.00774333393201232,-2.07636499404907
0.00808000005781651,-2.07634215468027
0.00841666664928198,-2.07633038938121
0.00875333417207003,-2.07632999213374
0.00908999983221292,-2.07631790438521
0.00942666735500097,-2.07629325156118
0.00976333394646645,-2.07629258903161
0.0101000005379319,-2.07627927762278
0.0104366671293974,-2.07626570322459
0.0107733337208629,-2.07625191093801
0.0111100003123283,-2.0762374184953
0.0114466669037938,-2.07624822170176
0.0117833334952593,-2.0762330002943
0.0121200000867248,-2.07619063455688
0.0124566676095128,-2.07622806040827
0.0127933332696557,-2.07619792250193
0.0131300007924438,-2.07619428486327
0.0134666664525867,-2.07619076229277
0.0138033339753747,-2.07615744082236
0.0141400005668402,-2.07609239635089
0.0144766662269831,-2.07616276076051
0.0148133337497711,-2.07614189240991
0.0151500003412366,-2.07611954233514
0.0154866678640246,-2.07602808181313
0.0158233344554901,-2.07608728119273
0.016160000115633,-2.07609648620546
0.0164966676384211,-2.07605084891271
0.016833333298564,-2.07602054005387
0.017170000821352,-2.07600783784581
0.0175066683441401,-2.07597267762264
0.017843334004283,-2.0759570218028
0.0181799996644258,-2.07591769980918
0.0185166671872139,-2.07592050254802
0.0188533347100019,-2.07589400169972
0.0191900003701448,-2.07586843354361
0.0195266678929329,-2.07583993007049
0.0198633335530758,-2.07583214935747
0.0202000010758638,-2.07585857648751
0.0205366667360067,-2.07568992635861
0.0208733342587948,-2.07581395988005
0.0212100017815828,-2.07563966801513
0.0215466674417257,-2.07573415493143
0.0218833331018686,-2.07561930107034
0.0222200006246567,-2.07567027248914
0.0225566681474447,-2.07561966931378
0.0228933338075876,-2.07539361346084
0.0232300013303757,-2.07533722245291
0.0235666669905186,-2.07495773755587
0.0239033345133066,-2.07484046618144
0.0242400001734495,-2.07392574946086
0.024394306121394,-2.06721782684326
0.0245766676962376,-2.06713742787488
0.0249133352190256,-2.06699764630162
0.0252500008791685,-2.06683377105094
0.0255866665393114,-2.06666979402006
0.0259233340620995,-2.06651216858166
0.0262600015848875,-2.0663431390645
0.0265966672450304,-2.0661453805785
0.0269333329051733,-2.06596762885458
0.0272700022906065,-2.06572341937763
0.0276066679507494,-2.06550047437958
0.0279433354735374,-2.06526910047901
0.0282800011336803,-2.06502782612686
0.0286166667938232,-2.06476860587684
0.0289533324539661,-2.06450792712249
0.0292900018393993,-2.06419674606358
0.0296266674995422,-2.06387369592387
0.0299633350223303,-2.06357147598822
0.0303000006824732,-2.06319719880492
0.0306366663426161,-2.0628140992725
0.0309733357280493,-2.062360964015
0.0313100032508373,-2.06192596428162
0.0316466689109802,-2.06148001715678
0.0319833345711231,-2.06091636696362
0.032320000231266,-2.06034342694727
0.0326566658914089,-2.05969622781459
0.0329933352768421,-2.05903045325578
0.033330000936985,-2.05826662406432
0.0334101594274952,-2.05807089805603
0.0336666665971279,-2.05786687733959
0.0340033322572708,-2.05757833788515
0.034340001642704,-2.05728411273507
0.0346766710281372,-2.05698900325324
0.0350133366882801,-2.05666718402192
0.035350002348423,-2.05633525555658
0.0356866680085659,-2.05598152207466
0.0360233336687088,-2.05565163659597
0.0363599993288517,-2.05525305386513
0.0366966687142849,-2.05484434405526
0.0370333343744278,-2.05442854279022
0.0373700000345707,-2.0540009343296
0.0377066694200039,-2.05352690531346
0.0380433350801468,-2.05303568966114
0.0383800007402897,-2.05251519423265
0.0387166701257229,-2.05196333337401
0.0390533357858658,-2.05137816791942
0.0393900014460087,-2.05073753199574
0.0397266671061516,-2.05011350826235
0.0400633327662945,-2.04937582884192
0.0402700595819114,-2.0489239692688
0.0404000021517277,-2.04878314881161
0.0407366678118706,-2.04840425740589
0.0410733334720135,-2.04800366882465
0.0414100028574467,-2.0476033793303
0.0417466685175896,-2.04716127986709
0.0420833341777325,-2.04672122534276
0.0424200035631657,-2.04625875560755
0.0427566692233086,-2.04578071937636
0.0430933348834515,-2.04526957427486
0.0434300005435944,-2.04474633905472
0.0437666662037373,-2.04418574653057
0.0441033355891705,-2.04361882779406
0.0444400012493134,-2.04300073188525
0.0447766669094563,-2.0423714859819
0.0451133362948895,-2.04171655098811
0.0454500019550323,-2.04101118323671
0.0457866676151752,-2.04025868412246
0.0459985045318523,-2.03977704048157
0.0461233370006084,-2.03960717630037
0.0464600026607513,-2.03914009681031
0.0467966683208942,-2.03865154982303
0.0471333339810371,-2.03813252802041
0.04746999964118,-2.03761166735782
0.0478066690266132,-2.03705566306091
0.0481433346867561,-2.03648234543086
0.048480000346899,-2.03588673733175
0.0488166697323322,-2.03527474145959
0.0491533353924751,-2.03464389155286
0.049490001052618,-2.03396774843129
0.0498266704380512,-2.03327718208609
0.0501633360981941,-2.0325498759645
0.050500001758337,-2.03178895550112
0.0508366674184799,-2.03098925888053
0.0509837929628731,-2.03063011169434
0.0511733330786228,-2.03032204647756
0.0515099987387657,-2.02976123996452
0.0518466681241989,-2.02917488054796
0.0521833337843418,-2.02856751516754
0.052520003169775,-2.02795006444393
0.0528566688299179,-2.02730198202263
0.0531933344900608,-2.02663407162411
0.0535300001502037,-2.02593901322595
0.0538666658103466,-2.02521849998597
0.0542033314704895,-2.02447242284995
0.054540004581213,-2.02369388294583
0.0548766702413559,-2.0228894226319
0.0552133359014988,-2.02204355243085
0.055428564974552,-2.02148294448853
0.0555500015616417,-2.02125611540771
0.0558866709470749,-2.02062087164077
0.0562233366072178,-2.01996003091643
0.0565600022673607,-2.01927466921228
0.0568966679275036,-2.01857026780056
0.0572333335876465,-2.01784775259671
0.0575699992477894,-2.01709369322637
0.0579066649079323,-2.01631294126096
0.0582433380186558,-2.01550785198771
0.0585800036787987,-2.01468143532446
0.0589166693389416,-2.01380989841736
0.0592533349990845,-2.01291157683434
0.0594644400449622,-2.01233601570129
0.0595900043845177,-2.01207776466795
0.0599266700446606,-2.01135359801531
0.0602633357048035,-2.01062220485632
0.0606000013649464,-2.00986039407595
0.0609366670250893,-2.00908012851279
0.0612733326852322,-2.00827242788894
0.0616099983453751,-2.00743637099432
0.0619466714560986,-2.00657631722443
0.0622833371162415,-2.00568548445342
0.0626200065016747,-2.00476352866346
0.0629566684365273,-2.00381145149034
0.0631698296861498,-2.00318908691406
0.0632933378219604,-2.00290673890856
0.063629999756813,-2.0021225248755
0.0639666691422462,-2.0013148603971
0.0643033310770988,-2.00047597714419
0.064640000462532,-1.99961995590089
0.0649766698479652,-1.99873927067042
0.0653133317828178,-1.99783048171248
0.0656500086188316,-1.99688230749703
0.0659866705536842,-1.9959178056607
0.0663233399391174,-1.99491428119579
0.0666070904450718,-1.99404215812683
0.06666000187397,-1.99391100843669
0.0669966712594032,-1.99306248849766
0.0673333331942558,-1.99219015673753
0.067670002579689,-1.99128915021147
0.0680066645145416,-1.99036508777612
0.0683433338999748,-1.98941029490225
0.068680003285408,-1.98843833853779
0.0690166652202606,-1.98743040303281
0.0693533420562744,-1.98638707219026
0.069690003991127,-1.9853131471443
0.0698183837567786,-1.98489511013031
0.0700266733765602,-1.98433558949754
0.0703633353114128,-1.98340911476982
0.070700004696846,-1.9824562964171
0.0710366666316986,-1.98147645535953
0.0713733360171318,-1.98047065637725
0.0717099979519844,-1.97943826099462
0.0720466673374176,-1.97837363838515
0.0723833367228508,-1.9772784627649
0.0727199986577034,-1.97614292631805
0.0728354601894446,-1.97574806213379
0.0730566680431366,-1.97511212768375
0.0733933374285698,-1.97411998907442
0.073730006814003,-1.97310133318865
0.0740666687488556,-1.97205345067541
0.0744033381342888,-1.97098017242757
0.0747400000691414,-1.96987474725289
0.0750766694545746,-1.96873899123472
0.0754133388400078,-1.96757185606383
0.0756861678574725,-1.96660113334656
0.0757500007748604,-1.96640693731562
0.0760866701602936,-1.96536250746662
0.0764233320951462,-1.96429230711886
0.0767600014805794,-1.96319232112233
0.0770966708660126,-1.96206810585133
0.0774333402514458,-1.96091014747702
0.0777700021862984,-1.95972031204515
0.0781066715717316,-1.95849959798894
0.078387980153046,-1.95745420455933
0.0784433335065842,-1.95727590844184
0.0787800028920174,-1.95617212361598
0.0791166722774506,-1.95504204173432
0.0794533342123032,-1.95387729361552
0.0797900035977364,-1.9526873129143
0.080126665532589,-1.951463983777
0.0804633349180222,-1.95020997436145
0.0808000043034554,-1.9489246993723
0.0809579818579247,-1.94830715656281
0.0811366736888885,-1.94769518811153
0.0814733356237411,-1.94652154657121
0.0818100050091743,-1.94531264422544
0.0821466669440269,-1.94408240489823
0.0824833363294601,-1.94281786549279
0.0828200057148933,-1.94151723590973
0.0831566676497459,-1.94018576868187
0.0834103410037801,-1.93916010856628
0.0834933370351791,-1.93886314072645
0.0838299989700317,-1.93763494974078
0.0841666683554649,-1.93637876676944
0.0845033377408981,-1.93509298763055
0.0848400071263313,-1.93377285900342
0.0851766690611839,-1.93242092403582
0.0855133384466171,-1.93103791153088
0.0857567494184945,-1.93001317977905
0.0858500003814697,-1.92966258754796
0.0861866697669029,-1.92837417847585
0.0865233391523361,-1.92705906281649
0.0868600010871887,-1.92570851649627
0.0871966704726219,-1.92432737686094
0.0875333324074745,-1.92291298486466
0.0878700017929077,-1.9214621549727
0.0880060025344818,-1.92086625099182
0.0882066711783409,-1.92007548493035
0.0885433405637741,-1.91871918090676
0.0888800024986267,-1.91733390130437
0.0892166718840599,-1.91591296278393
0.0895533338189125,-1.9144614120646
0.0898900032043457,-1.91297408604435
0.0901673756528976,-1.9117192029953
0.0902266725897789,-1.91147616548815
0.0905633345246315,-1.91007732137115
0.0909000039100647,-1.90864503346425
0.0912366658449173,-1.90718199312017
0.0915733352303505,-1.90568309046793
0.0919100046157837,-1.90414956829864
0.0922466740012169,-1.90258057575643
0.092248452145239,-1.90257215499878
0.0925833359360695,-1.90112766760732
0.0929200053215027,-1.89964166060169
0.0932566672563553,-1.89812487527423
0.0935933366417885,-1.89657510133819
0.0939300060272217,-1.89498803792971
0.0942537036800268,-1.89342522621155
0.0942666679620743,-1.89336785787229
0.0946033373475075,-1.89185836302789
0.0949399992823601,-1.89031560123506
0.0952766686677933,-1.88873914530956
0.0956133380532265,-1.88712664769108
0.0959500074386597,-1.885477340072
0.0961901755129451,-1.88427829742432
0.0962866693735123,-1.88383468060813
0.0966233387589455,-1.88226010557885
0.0969600006937981,-1.88065111747671
0.0972966700792313,-1.87900627707649
0.0976333394646645,-1.8773253493495
0.0979700013995171,-1.8756109604838
0.0980624068913437,-1.87513136863708
0.0983066707849503,-1.87395911080678
0.0986433327198029,-1.87231363130723
0.0989800021052361,-1.87063246550412
0.0993166714906693,-1.8689139185239
0.0996533408761024,-1.86716092845241
0.099874468985058,-1.86598443984985
0.099990002810955,-1.86541350112652
0.100326672196388,-1.86372502681808
0.100663334131241,-1.86200021902162
0.101000003516674,-1.86023950363269
0.101336672902107,-1.85844021100354
0.101630468871252,-1.85683727264404
0.10167333483696,-1.85661923568219
0.102010004222393,-1.8548841627733
0.102346666157246,-1.85310972106285
0.102683335542679,-1.85130113655742
0.103019997477531,-1.84945116660461
0.103334155053663,-1.84769034385681
0.103356674313545,-1.84757225940187
0.103693336248398,-1.84578261453693
0.104030005633831,-1.84395597951604
0.104366667568684,-1.84209023392236
0.104703336954117,-1.84018790760885
0.104988330699794,-1.83854341506958
0.10504000633955,-1.83826356940219
0.105376668274403,-1.83641534639971
0.105713337659836,-1.83452591073873
0.106049999594688,-1.83260327507687
0.106386668980122,-1.83063635744566
0.106595341009855,-1.82939648628235
0.106723338365555,-1.82868080556257
0.107060000300407,-1.8267686009638
0.107396669685841,-1.82481718884255
0.107733331620693,-1.82282737872297
0.108070008456707,-1.82079454818995
0.108159007330691,-1.82024931907654
0.108406662940979,-1.81881777777482
0.108743339776993,-1.81683646297491
0.109080009162426,-1.8148133163148
0.109416671097279,-1.81275152303633
0.109680779970073,-1.81110239028931
0.109753340482712,-1.81067369373728
0.110090002417564,-1.80865762414384
0.110426671802998,-1.8066006423119
0.11076333373785,-1.80450207882217
0.111100003123283,-1.80236377192682
0.111163315068183,-1.80195546150208
0.111436665058136,-1.80028410527323
0.11177334189415,-1.79818654243417
0.112109996378422,-1.79605068607697
0.112446673214436,-1.79387009996678
0.112607938733705,-1.79280853271484
0.112783342599869,-1.79171134493936
0.113120004534721,-1.78957184831222
0.113456673920155,-1.78739081016616
0.113793335855007,-1.78516611568733
0.11401712513782,-1.78366148471832
0.11413000524044,-1.78293875497719
0.114466667175293,-1.78075181479853
0.114803336560726,-1.77852208744733
0.115139998495579,-1.77624792420403
0.115392350489491,-1.77451455593109
0.115476675331593,-1.7739618305878
0.115813329815865,-1.77172196553378
0.116150006651878,-1.76943961069854
0.116486676037312,-1.76711323137458
0.116735214443226,-1.76536750793457
0.116823337972164,-1.76477582588806
0.117160007357597,-1.76247970943847
0.11749666929245,-1.7601424600425
0.117833338677883,-1.7577576350933
0.11804678325956,-1.75622057914734
0.118170000612736,-1.75537102765711
0.118506669998169,-1.75301796742632
0.118843331933022,-1.75061853898997
0.119180008769035,-1.74817339800074
0.119329150325509,-1.74707353115082
0.119516663253307,-1.74574732035259
0.119853340089321,-1.74332823741553
0.120190009474754,-1.74086374336746
0.120526671409607,-1.73835532132804
0.120583340348208,-1.73792660236359
0.12086334079504,-1.73589214976698
0.121200002729893,-1.73340526310375
0.121536672115326,-1.73087293037774
0.121809924705045,-1.72877955436707
0.121873334050179,-1.72831228037649
0.122210003435612,-1.72579892283011
0.122546665370464,-1.72323778178373
0.122883342206478,-1.72063137912128
0.12301034384858,-1.71963262557983
0.12321999669075,-1.71804465127745
0.123556673526764,-1.71545568110628
0.123893342912197,-1.71281915468004
0.124186170742571,-1.71048557758331
0.12423000484705,-1.7101486486291
0.124566674232483,-1.70752376791721
0.124903336167336,-1.70485364071401
0.125240013003349,-1.70213674695885
0.125337431694453,-1.70133864879608
0.125576674938202,-1.69944596910194
0.125913336873055,-1.69673803924627
0.126249998807907,-1.69398294583697
0.12646557150056,-1.69219160079956
0.126586675643921,-1.69121867961682
0.126923337578773,-1.68847254257437
0.127259999513626,-1.68567718682378
0.127571840109754,-1.68304467201233
0.12759667634964,-1.68284173596772
0.127933338284492,-1.68005263888419
0.128270015120506,-1.67721311042402
0.128606662154198,-1.67432715982768
0.128656053461984,-1.67389762401581
0.128943338990211,-1.67147698312584
0.129280000925064,-1.66859400681694
0.129616677761078,-1.66565896542071
0.129719337005786,-1.66475069522858
0.12995333969593,-1.66274291419707
0.130290001630783,-1.65981033173622
0.130626663565636,-1.65682786703653
0.130762736734059,-1.65560364723206
0.130963340401649,-1.65385158530408
0.131300017237663,-1.6508662933663
0.131636664271355,-1.64782932900393
0.131786648496174,-1.64645671844482
0.131973341107368,-1.64479659593456
0.132310003042221,-1.64175720115653
0.132646679878235,-1.63866392307919
0.132791894269079,-1.63730978965759
0.132983341813087,-1.63557358865826
0.13332000374794,-1.63247825491822
0.133656665682793,-1.62932591372121
0.133779111121438,-1.62816286087036
0.133993342518806,-1.62618207675393
0.134330004453659,-1.62302085247121
0.134666666388512,-1.61980851262459
0.134748572201582,-1.61901581287384
0.135003343224525,-1.61661396728577
0.135340005159378,-1.6133886679785
0.135676681995392,-1.61011231264807
0.13570135822806,-1.60986888408661
0.136013329029083,-1.60686857389145
0.136350005865097,-1.60357522883664
0.136637175808571,-1.60072183609009
0.13668666779995,-1.60024200468128
0.137023344635963,-1.59693206027664
0.137360006570816,-1.59356984680054
0.137556782299282,-1.59157490730286
0.137696668505669,-1.59019012865231
0.138033330440521,-1.58680677408536
0.138370007276535,-1.58337016136892
0.138461036716861,-1.58242785930634
0.138706684112549,-1.57994343369901
0.13904333114624,-1.5764860393598
0.139350461207933,-1.5732809305191
0.139380007982254,-1.57297943727779
0.139716669917107,-1.56949866437188
0.14005334675312,-1.5659609775338
0.140224674886703,-1.56413400173187
0.140390008687973,-1.56240914137211
0.140726670622826,-1.55884606174354
0.141063332557678,-1.55522452765497
0.14108514603699,-1.55498695373535
0.141400009393692,-1.55163011108239
0.141736671328545,-1.5479814308114
0.141931198764964,-1.54584002494812
0.142073333263397,-1.54430739861017
0.142410010099411,-1.54063001526984
0.142746672034264,-1.53689168309976
0.142764334025025,-1.5366929769516
0.143083348870277,-1.53317543886437
0.143419995903969,-1.5294020901878
0.143583413973808,-1.52754604816437
0.143756672739983,-1.52561622844024
0.144093334674835,-1.52181226571807
0.144390393803895,-1.51839900016785
0.144430011510849,-1.51795232736042
0.144766673445702,-1.51411174501809
0.145103335380554,-1.51020720467618
0.145184625273204,-1.50925207138062
0.145439997315407,-1.50630650743446
0.145776674151421,-1.50236237695966
0.145966594219667,-1.50010502338409
0.146113336086273,-1.4983919058114
0.146449998021126,-1.49440570133823
0.146736999152389,-1.49095809459686
0.14678667485714,-1.49037164838581
0.147123336791992,-1.48634394943355
0.147460013628006,-1.48225029946047
0.147495669361026,-1.48181104660034
0.147796675562859,-1.47816553792065
0.148133337497711,-1.47402482693165
0.148242621300573,-1.47266411781311
0.148469999432564,-1.46987939407255
0.148806676268578,-1.46569012488046
0.148978952402667,-1.46351706981659
0.14914333820343,-1.46147664306379
0.149480000138283,-1.45723601874875
0.149704388823583,-1.45437014102936
0.149816662073135,-1.45295838164065
0.150153338909149,-1.44866360844522
0.150419290178415,-1.44522309303284
0.150490015745163,-1.4443219467368
0.150826677680016,-1.43997204199047
0.151123886765693,-1.43607616424561
0.151163339614868,-1.43556657320589
0.151500001549721,-1.43116110429366
0.15181834969239,-1.42692923545837
0.151836678385735,-1.42668906109126
0.152173340320587,-1.42222610958071
0.152503082550325,-1.41778230667114
0.15251000225544,-1.41769034669778
0.152846664190292,-1.41315828236846
0.153178113802382,-1.40863525867462
0.153183341026306,-1.4085648915252
0.153520002961159,-1.40396716657619
0.153843602902442,-1.39948832988739
0.153856664896011,-1.39930991784845
0.154193341732025,-1.3946448831706
0.15449980892687,-1.39034128189087
0.154530003666878,-1.38992269598431
0.154866680502892,-1.38518714800011
0.155146668576497,-1.38119435310364
0.155203342437744,-1.38039620587151
0.155540004372597,-1.37558913871664
0.155784859175747,-1.37204730510712
0.155876666307449,-1.37073545102597
0.156213343143463,-1.36585577436937
0.156414517334897,-1.36290037631989
0.156550005078316,-1.36093358129604
0.156886667013168,-1.35597384748255
0.157035428826147,-1.35375332832336
0.157223328948021,-1.3509809696909
0.157560005784035,-1.34594324355241
0.157648166624952,-1.34460639953613
0.157896682620049,-1.3408804404227
0.158233344554901,-1.33576444377034
0.158253133651275,-1.33545935153961
0.158570006489754,-1.33062767068414
0.158849370249815,-1.32631242275238
0.158906668424606,-1.32543672956903
0.15924334526062,-1.32021874989561
0.159437656005178,-1.31716537475586
0.159580007195473,-1.31495163278068
0.159916669130325,-1.30964408363577
0.160018408817445,-1.30801844596863
0.160253331065178,-1.30430255235264
0.160590007901192,-1.29890619097293
0.160592148960509,-1.29887139797211
0.160926669836044,-1.29348895996481
0.161157360490785,-1.28972446918488
0.161263331770897,-1.28801163792106
0.161600008606911,-1.28250050079678
0.161715818726965,-1.28057742118835
0.161936670541763,-1.27694414363416
0.162267309437811,-1.27143049240112
0.162273347377777,-1.27133071173827
0.16261000931263,-1.26569983028686
0.162811259707047,-1.2622834444046
0.162946671247482,-1.26000489976142
0.163283333182335,-1.25426127331121
0.163348386938652,-1.25313651561737
0.163620010018349,-1.24848046625964
0.163878651456329,-1.24398958683014
0.163956671953201,-1.24264610124113
0.164293333888054,-1.23676577510858
0.164402054236334,-1.23484253883362
0.164629995822906,-1.23084288353695
0.164919143487701,-1.22569561004639
0.16496667265892,-1.2248561176827
0.165303349494934,-1.21883519124177
0.165429382351261,-1.21654868125916
0.165640011429787,-1.21275650482375
0.165933845429621,-1.20740163326263
0.165976673364639,-1.20662689399075
0.166313335299492,-1.20044721934865
0.166431162383309,-1.1982547044754
0.166650012135506,-1.19421161851095
0.166922934656144,-1.18910765647888
0.166986674070358,-1.18792396422762
0.167323336005211,-1.18157994947913
0.167408165486644,-1.17996072769165
0.167659997940063,-1.17518636145285
0.167887594980697,-1.17081367969513
0.167996674776077,-1.16873174778029
0.16833333671093,-1.16221156211285
0.168361119720702,-1.1616667509079
0.168669998645782,-1.15564856960716
0.168828421342033,-1.15251970291138
0.169006675481796,-1.14902092755117
0.169290545269572,-1.14337277412415
0.169343337416649,-1.1423286450383
0.169680014252663,-1.13557585678656
0.169746472210891,-1.13422572612762
0.170016676187515,-1.12876850602769
0.170196888743002,-1.12507879734039
0.170353338122368,-1.12189362267759
0.170642228267781,-1.11593174934387
0.17069000005722,-1.11495122634782
0.171026676893234,-1.10794824179835
0.17108185302864,-1.10678482055664
0.171363338828087,-1.10088092850052
0.171515865803394,-1.09763777256012
0.171700000762939,-1.09374261142594
0.171944946255658,-1.08849084377289
0.172036662697792,-1.08653405260042
0.172369385506422,-1.07934379577637
0.172373339533806,-1.07925875278093
0.17271001636982,-1.07190656953628
0.172787304258242,-1.07019686698914
0.173046678304672,-1.06448580636041
0.173200629796931,-1.06104981899261
0.173383340239525,-1.0569901035477
0.173609362407474,-1.05190289020538
0.173720002174377,-1.0494233066684
0.174013005606623,-1.04275596141815
0.174056679010391,-1.04176625474285
0.174393340945244,-1.03404307048529
0.174411987377787,-1.03360903263092
0.174730002880096,-1.0262360316636
0.174805472724632,-1.0244619846344
0.175066664814949,-1.01834599324444
0.175194329697649,-1.01531493663788
0.175403341650963,-1.01037094342665
0.175578728651908,-1.00616800785065
0.175740003585815,-1.00231689859673
0.175958365278574,-0.997021079063416
0.176076665520668,-0.994161732724335
0.176333647761972,-0.987874150276184
0.176413342356682,-0.985930580436261
0.176704557475163,-0.978727221488953
0.176750004291534,-0.977606553358363
0.177070792088109,-0.969580054283142
0.177086681127548,-0.969183664694971
0.177423343062401,-0.960665031559165
0.177432378738065,-0.960433125495911
0.177760004997253,-0.952048717651894
0.177789405053822,-0.951286196708679
0.178096666932106,-0.943339080318706
0.17814235890975,-0.942139267921448
0.17843334376812,-0.93451851390703
0.17849084908759,-0.932992100715637
0.178770005702972,-0.925600783338183
0.178835344083823,-0.923845171928406
0.179106667637825,-0.916572074690482
0.179175479847268,-0.914698243141174
0.179443329572678,-0.907420855913078
0.17951123700424,-0.905551314353943
0.179780006408691,-0.898167644622597
0.179843278177704,-0.896404147148132
0.180116683244705,-0.888799290254719
0.180171308173917,-0.887257218360901
0.180453345179558,-0.879310328899622
0.180495271251916,-0.878110289573669
0.18079000711441,-0.869689267766267
0.180815059227019,-0.868963360786438
0.181126669049263,-0.859949380785134
0.18113120123335,-0.859816193580627
0.181442901692903,-0.850669264793396
0.181463345885277,-0.850070119622267
0.181750644035539,-0.841522336006165
0.181800007820129,-0.840055522890142
0.182054776440754,-0.832375407218933
0.182136669754982,-0.829909540329809
0.182355187422298,-0.823228359222412
0.182473331689835,-0.819619978898434
0.182651881924028,-0.814081430435181
0.182810008525848,-0.809181216710428
0.182944932956055,-0.804934501647949
0.183146670460701,-0.798590511594629
0.183234335605482,-0.795787572860718
0.183483347296715,-0.787832275298565
0.183520098437912,-0.786640405654907
0.183802297660484,-0.777493476867676
0.183820009231567,-0.776919473958758
0.184080322633165,-0.768346548080444
0.18415667116642,-0.765833248871824
0.184354963972522,-0.759199619293213
0.184493348002434,-0.754571849184194
0.184626199314927,-0.750052452087402
0.184830009937286,-0.74312121734916
0.184894189561972,-0.740905523300171
0.185159177351223,-0.731758594512939
0.185166671872139,-0.7314997038665
0.185419317739169,-0.722611665725708
0.185503333806992,-0.719655897710589
0.185676487353216,-0.713464498519897
0.185840010643005,-0.70761687995015
0.185930702808304,-0.704317569732666
0.186176672577858,-0.695368099327491
0.186182006196742,-0.695170640945435
0.186428742130057,-0.686023712158203
0.186513334512711,-0.682886227532833
0.186672546451603,-0.676876544952393
0.186849996447563,-0.670175490060018
0.186913613880007,-0.667729616165161
0.187151287813369,-0.65858268737793
0.187186673283577,-0.657218617110245
0.187384962597012,-0.649435758590698
0.187523350119591,-0.644000170220569
0.187616102338508,-0.640288591384888
0.187844455542875,-0.631141662597656
0.187860012054443,-0.630516981092056
0.18806832452975,-0.621994733810425
0.188196673989296,-0.616738722710386
0.188289970020449,-0.612847805023193
0.188508990295434,-0.603700637817383
0.188533335924149,-0.602680939422018
0.188723340592539,-0.594553709030151
0.188870012760162,-0.58827240989708
0.188935663841644,-0.58540678024292
0.189144719447098,-0.576259851455688
0.189206674695015,-0.573541761127776
0.189350291956469,-0.567112684249878
0.189543336629868,-0.558458822443324
0.189554110686775,-0.557965755462646
0.189753177541644,-0.548818826675415
0.18987999856472,-0.542980823229068
0.189950435578675,-0.539671897888184
0.190144533522929,-0.530524969100952
0.190216675400734,-0.527113775693172
0.190335377023515,-0.521378040313721
0.190524215108999,-0.512231111526489
0.190553337335587,-0.510813762775808
0.190708432565052,-0.503084182739258
0.1908900141716,-0.494017108960374
0.190891584658203,-0.493937015533447
0.191069903003429,-0.484790086746216
0.191226676106453,-0.476731090292843
0.191247312031935,-0.475643157958984
0.191419809390682,-0.466496229171753
0.191563338041306,-0.458864041041892
0.191591194198758,-0.457349061965942
0.191758361112039,-0.448202133178711
0.191900014877319,-0.440426432595978
0.191924361014978,-0.439055204391479
0.192085681945509,-0.429908275604248
0.192236676812172,-0.421318953893105
0.19224623898052,-0.420761108398438
0.19240182979,-0.411614179611206
0.192556884700484,-0.402467250823975
0.192573338747025,-0.401488629911222
0.19270683078937,-0.393320322036743
0.192855644942443,-0.384173393249512
0.192910000681877,-0.380807184837466
0.193000933205961,-0.375026226043701
0.193143896823365,-0.36587929725647
0.193246677517891,-0.359261452527885
0.193284788591202,-0.356732368469238
0.19342141197641,-0.347585439682007
0.193557283456979,-0.338438272476196
0.193583339452744,-0.33666621527154
0.193688596351182,-0.329291343688965
0.193818210617404,-0.320144414901733
0.193920001387596,-0.312904906525653
0.193945941859148,-0.310997486114502
0.194068967881428,-0.301850318908691
0.194191087363666,-0.29270339012146
0.194256663322449,-0.287740396942053
0.194310120845883,-0.283556461334229
0.194425702707984,-0.274409532546997
0.194540285741492,-0.265262365341187
0.194593340158463,-0.260974916269033
0.194651254634829,-0.256115436553955
0.194758951715621,-0.246968507766724
0.194865556855591,-0.237821578979492
0.194930016994476,-0.232218013144266
0.194969216733344,-0.228674411773682
0.195068934365016,-0.21952748298645
0.19516747751543,-0.210380554199219
0.195264776636343,-0.201233625411987
0.195266678929329,-0.201051359843033
0.195356192870311,-0.192086458206177
0.195446270968314,-0.182939529418945
0.195535035604041,-0.173792600631714
0.195603340864182,-0.166633526319269
0.195621432676786,-0.164645671844482
0.195702984836381,-0.155498504638672
0.195783167800846,-0.14635157585144
0.195861910269535,-0.137204647064209
0.195939138505295,-0.128057718276978
0.195940002799034,-0.127952616534068
0.196010207127413,-0.118910789489746
0.196079760848989,-0.109763860702515
0.19614777687018,-0.100616931915283
0.196214179057142,-0.0914700031280518
0.196276679635048,-0.0826339850243972
0.196278734449176,-0.0823228359222412
0.196337231780688,-0.0731759071350098
0.196394141738378,-0.0640289783477783
0.196449383942773,-0.0548820495605469
0.196502879976764,-0.0457348823547363
0.196554548283809,-0.0365879535675049
0.196604312620894,-0.0274410247802734
0.196613341569901,-0.0257049846439745
0.196648437924023,-0.018294095993042
0.19669002494993,-0.00914692878723145
0.196729850678283,0
0.196767825359113,0.00914692878723145
0.196803860528717,0.0182938575744629
0.196837871352282,0.0274410247802734
0.196869773728667,0.0365879535675049
0.196899489941012,0.0457348823547363
0.196926945616442,0.0548818111419678
0.196950003504753,0.0632792184445645
NaN,NaN
0.196950003504753,0.233686211320243
0.196939193896997,0.237821578979492
0.196912891987892,0.246968507766724
0.196884310684859,0.256115436553955
0.196853522836591,0.265262603759766
0.196820607648531,0.274409532546997
0.196785645847255,0.283556461334229
0.196748722571867,0.29270339012146
0.196709926212028,0.301850318908691
0.196669347006846,0.310997247695923
0.196627077856244,0.320144176483154
0.196613341569901,0.322994653899874
0.196579546940307,0.329291343688965
0.196528402760948,0.338438272476196
0.196475345517771,0.347585201263428
0.196420454132124,0.356732130050659
0.196363806798065,0.36587929725647
0.196305488448596,0.375026226043701
0.196276679635048,0.37941253065885
0.196242952313044,0.384173154830933
0.196176210647774,0.393320083618164
0.196107729279157,0.402467250823975
0.196037589822416,0.411614179611206
0.195965868492656,0.420761108398438
0.195940002799034,0.423982168372602
0.195889283141948,0.429908037185669
0.195809219092265,0.439055204391479
0.195727568519041,0.448202133178711
0.195644406148943,0.457349061965942
0.195603340864182,0.461779080139956
0.195557272332077,0.466495990753174
0.195466217397121,0.475643157958984
0.195373686447172,0.484790086746216
0.195279753199678,0.493937015533447
0.195266678929329,0.495187875005972
0.195179977547271,0.503083944320679
0.195078063907643,0.512231111526489
0.194974804111682,0.521378040313721
0.194930016994476,0.52528815009366
0.194867368218421,0.530524969100952
0.194756425669579,0.539671897888184
0.194644205007263,0.548819065093994
0.194593340158463,0.552912608926442
0.194527869682575,0.557965993881226
0.19440791842456,0.567112922668457
0.194286776536957,0.576259851455688
0.194256663322449,0.578506643680335
0.194160637454948,0.585407018661499
0.194032077796736,0.59455394744873
0.193920001387596,0.602457250704708
0.193901699872247,0.603700876235962
0.193765586930824,0.612847805023193
0.193628408864905,0.621994972229004
0.193583339452744,0.624972058265903
0.193486745911786,0.631141901016235
0.193342380522785,0.640288829803467
0.193246677517891,0.646306399701904
0.193195197508221,0.649435758590698
0.193043458590999,0.65858268737793
0.192910000681877,0.666577157637485
0.192890181706348,0.667729616165161
0.192731569111404,0.676876544952393
0.192573338747025,0.68595291456497
0.192572064460337,0.686023712158203
0.192406116959604,0.695170640945435
0.19223938481539,0.704317569732666
0.192236676812172,0.704465079294745
0.192066651009466,0.713464736938477
0.191900014877319,0.722247021749724
0.191892896771706,0.722611427307129
0.191713050859297,0.731758594512939
0.191563338041306,0.739342233423549
0.191531676121843,0.740905284881592
0.19134535324476,0.750052452087402
0.191226676106453,0.7558551413179
0.191156290231335,0.759199619293213
0.190962926103779,0.768346309661865
0.1908900141716,0.771781018172622
0.19076576554196,0.777493476867676
0.190566153397864,0.786640167236328
0.190553337335587,0.787224888651737
0.19036050570048,0.795787334442139
0.190216675400734,0.802155895061181
0.190152339611842,0.804934501647949
0.189939844301234,0.814081192016602
0.18987999856472,0.816649233183895
0.189723036012214,0.823228359222412
0.189543336629868,0.830742689980104
0.189503348277734,0.832375526428223
0.189278696812434,0.841522216796875
0.189206674695015,0.84444776487852
0.189049887693738,0.850669384002686
0.188870012760162,0.857794000528217
0.188817818163257,0.859816074371338
0.188581202555784,0.868963241577148
0.188533335924149,0.870810245944156
0.188339502405026,0.878110408782959
0.188196673989296,0.883482357764619
0.188094147370665,0.887257099151611
0.187860012054443,0.895866815758953
0.187845075301923,0.896404266357422
0.187590474194866,0.905551433563232
0.187523350119591,0.907960873900932
0.187331538776568,0.914698123931885
0.187186673283577,0.919782935316523
0.187068466495246,0.923845291137695
0.186849996447563,0.931349343766481
0.186801160021275,0.932991981506348
0.186529085579213,0.942139148712158
0.186513334512711,0.942668517852319
0.186251564099054,0.951286315917969
0.186176672577858,0.953751971760979
0.185969563171752,0.960433006286621
0.185840010643005,0.964613001672902
0.185682918857822,0.969580173492432
0.185503333806992,0.975260579297594
0.185391603945442,0.978727340698242
0.185166671872139,0.985710234724201
0.185095469342299,0.987874031066895
0.184830009937286,0.99594670220266
0.184794037120471,0.997021198272705
0.184493348002434,1.00601047791002
0.184487975576447,1.00616788864136
0.184176093629043,1.01531505584717
0.18415667116642,1.01588545099202
0.183858972930942,1.02446222305298
0.183820009231567,1.02558647129045
0.183536599546305,1.03360891342163
0.183483347296715,1.03511887502271
0.183209116841659,1.04275608062744
0.183146670460701,1.04449844393431
0.182876023921992,1.05190300941467
0.182810008525848,1.05371287134164
0.182537375502339,1.0610499382019
0.182473331689835,1.06277735516076
0.18219311131675,1.07019686698914
0.182136669754982,1.0716950142269
0.18184318105456,1.07934379577637
0.181800007820129,1.08047196113138
0.181487745353578,1.0884907245636
0.181463345885277,1.08911910822603
0.181126669049263,1.09763408720941
0.181126515772661,1.09763789176941
0.18079000711441,1.10601591029806
0.18075859662854,1.10678482055664
0.180453345179558,1.11428127294542
0.18038487344498,1.11593174934387
0.180116683244705,1.12241879095507
0.180004735222554,1.12507891654968
0.179780006408691,1.13043876753837
0.17961844845836,1.13422560691833
0.179443329572678,1.13834641903773
0.179226263956882,1.14337277412415
0.179106667637825,1.14615360621076
0.178827700536215,1.1525194644928
0.178770005702972,1.15384185153082
0.17843334376812,1.1614227759592
0.178422337434409,1.16166663169861
0.178096666932106,1.16891507625044
0.178009798549374,1.17081379890442
0.177760004997253,1.17629998484289
0.17759060264672,1.17996048927307
0.177423343062401,1.18359315138736
0.17716505165663,1.18910765647888
0.177086681127548,1.19078979140477
0.176750004291534,1.19789343632907
0.176732575331359,1.19825482368469
0.176413342356682,1.20491086526323
0.176291819425583,1.20740151405334
0.176076665520668,1.21183663299989
0.175844595589135,1.21654868125916
0.175740003585815,1.21868531673219
0.175403341650963,1.22543624972653
0.175390215840857,1.22569537162781
0.175066664814949,1.23212304435737
0.174927454527268,1.23484253883362
0.174730002880096,1.23872507044233
0.174457733988579,1.24398970603943
0.174393340945244,1.24524341800074
0.174056679010391,1.25168567926728
0.173979731959506,1.25313639640808
0.173720002174377,1.25806797660915
0.173493871914583,1.26228356361389
0.173383340239525,1.26435947284022
0.173046678304672,1.27058350843277
0.173000110249819,1.2714307308197
0.17271001636982,1.27674902981971
0.172497857639057,1.28057742118835
0.172373339533806,1.28284231900425
0.172036662697792,1.28885615257807
0.171987297659434,1.28972458839417
0.171700000762939,1.29482071203599
0.171467853697467,1.29887127876282
0.171363338828087,1.30071058856501
0.171026676893234,1.30653901831725
0.170939832472407,1.30801844596863
0.17069000005722,1.31231238825718
0.170402960373779,1.31716561317444
0.170353338122368,1.31801239132894
0.170016676187515,1.3236665796034
0.169856530626164,1.32631230354309
0.169680014252663,1.32925644422017
0.169343337416649,1.33478458575771
0.169301564475348,1.3354594707489
0.169006675481796,1.34027081089907
0.168736440934919,1.34460663795471
0.168669998645782,1.3456836315472
0.16833333671093,1.35105536724978
0.168161660171918,1.35375332832336
0.167996674776077,1.35637353401041
0.167659997940063,1.36162787511506
0.167577188553743,1.36290049552917
0.167323336005211,1.36684437445142
0.166986674070358,1.37199174619338
0.166982988011669,1.37204718589783
0.166650012135506,1.37711177571602
0.166377458962172,1.38119435310364
0.166313335299492,1.38216608053445
0.165976673364639,1.38718881578009
0.165761581963014,1.39034152030945
0.165640011429787,1.39214497404109
0.165303349494934,1.39706851331043
0.165135075887758,1.3994882106781
0.16496667265892,1.4019399462403
0.164629995822906,1.40676823211513
0.164497624535354,1.40863537788391
0.164293333888054,1.41155398563096
0.163956671953201,1.41629057094545
0.163848901113685,1.41778206825256
0.163620010018349,1.4209918534869
0.163283333182335,1.42564092140062
0.163188599865399,1.42692923545837
0.162946671247482,1.43026423108217
0.16261000931263,1.4348283501399
0.16251642574046,1.43607640266418
0.162273347377777,1.4393639245596
0.161936670541763,1.44384825959956
0.161831895726131,1.44522309303284
0.161600008606911,1.44831017640262
0.161263331770897,1.45271595808016
0.161135051242021,1.45437026023865
0.160926669836044,1.45709800810536
0.160590007901192,1.46143369054288
0.160425545385182,1.46351742744446
0.160253331065178,1.46573333849975
0.159916669130325,1.47000069695485
0.159703164598194,1.47266411781311
0.159580007195473,1.47422503648896
0.15924334526062,1.47842622617942
0.158967605117951,1.48181128501892
0.158906668424606,1.48257175628596
0.158570006489754,1.4867078265151
0.158233344554901,1.49077926138246
0.158218333830398,1.49095797538757
0.157896682620049,1.49485257269536
0.157560005784035,1.49886362442732
0.157454227248529,1.50010514259338
0.157223328948021,1.50286279058106
0.156886667013168,1.50681862783451
0.156676373986325,1.50925230979919
0.156550005078316,1.51074130833285
0.156213343143463,1.51464302987369
0.155883921880359,1.51839900016785
0.155876666307449,1.51848328094075
0.155540004372597,1.52233577841839
0.155203342437744,1.52612858355259
0.155075508403035,1.52754616737366
0.154866680502892,1.52990653608371
0.154530003666878,1.53365495148517
0.154252146668725,1.53669333457947
0.154193341732025,1.53734919725546
0.153856664896011,1.54105518520915
0.153520002961159,1.54469274045208
0.153412413644412,1.54584002494812
0.153183341026306,1.54833290438292
0.152846664190292,1.55193239452541
0.152556606500236,1.55498719215393
0.15251000225544,1.5554884254637
0.152173340320587,1.55905768291814
0.151836678385735,1.56256096188205
0.15168344502287,1.56413388252258
0.151500001549721,1.56605813171713
0.151163339614868,1.56953185341455
0.150826677680016,1.57294722811332
0.150793327376965,1.57328104972839
0.150490015745163,1.57638538566249
0.150153338909149,1.57977135761756
0.149885022852021,1.5824282169342
0.149816662073135,1.58312093235791
0.149480000138283,1.58648138156142
0.14914333820343,1.58978625940781
0.148958197917405,1.59157490730286
0.148806676268578,1.59307394058651
0.148469999432564,1.59635574174375
0.148133337497711,1.59957785497593
0.148012186895255,1.60072207450867
0.147796675562859,1.60280806375495
0.147460013628006,1.60601437721477
0.147123336791992,1.60916687952606
0.14704719698095,1.60986924171448
0.14678667485714,1.61233389929365
0.146449998021126,1.61546626375469
0.146113336086273,1.61854856119381
0.146061562040659,1.61901593208313
0.145776674151421,1.62165560143823
0.145439997315407,1.62472307278342
0.145103335380554,1.62773707308172
0.145055105801797,1.62816309928894
0.144766673445702,1.63078063505567
0.144430011510849,1.63378342656826
0.144093334674835,1.63673902441502
0.144027312291316,1.63730978965759
0.143756672739983,1.63971551492469
0.143419995903969,1.64265886035357
0.143083348870277,1.64555582426266
0.142977015154677,1.6464569568634
0.142746672034264,1.64846598287376
0.142410010099411,1.65135546102681
0.142073333263397,1.65419431326443
0.141903846409856,1.65560364723206
0.141736671328545,1.65703588719443
0.141400009393692,1.65987366799188
0.141063332557678,1.6626607322157
0.140806980716421,1.66475081443787
0.140726670622826,1.66542612672356
0.140390008687973,1.66821628682963
0.14005334675312,1.67095840091593
0.139716669917107,1.67365316926838
0.139685732264976,1.67389750480652
0.139380007982254,1.67639005800169
0.13904333114624,1.67908814036208
0.138706684112549,1.68173994111837
0.138538502786989,1.68304467201233
0.138370007276535,1.6843957846189
0.138033330440521,1.68705387163558
0.137696668505669,1.68966785944885
0.137365691474696,1.69219183921814
0.137360006570816,1.69223670501117
0.137023344635963,1.69485822317912
0.13668666779995,1.69743635586923
0.136350005865097,1.69996853807514
0.136165088970576,1.70133852958679
0.136013329029083,1.70250343295148
0.135676681995392,1.70504646387016
0.135340005159378,1.7075443902619
0.135003343224525,1.71000106645918
0.134935999321974,1.7104856967926
0.134666666388512,1.71249631201087
0.134330004453659,1.71496722302129
0.133993342518806,1.71739679619624
0.133678128218827,1.71963238716125
0.133656665682793,1.71979051550905
0.13332000374794,1.72223741939263
0.132983341813087,1.72463821383507
0.132646679878235,1.72700074073168
0.132388967358634,1.72877955436707
0.132310003042221,1.72934661347618
0.131973341107368,1.73172879136929
0.131636664271355,1.73406833440916
0.131300017237663,1.73636858395761
0.131068218300361,1.73792624473572
0.130963340401649,1.73866056504786
0.130626663565636,1.74098494393203
0.130290001630783,1.74326597729324
0.12995333969593,1.74550822165641
0.129714621455836,1.74707341194153
0.129616677761078,1.74774354190694
0.129280000925064,1.75001309192678
0.128943338990211,1.75224051402725
0.128606662154198,1.75442947388464
0.128326370130552,1.75622057914734
0.128270015120506,1.75659705864019
0.127933338284492,1.75881743590989
0.12759667634964,1.76099649374653
0.127259999513626,1.76313591964783
0.126923337578773,1.76523879768762
0.126902489649764,1.76536726951599
0.126586675643921,1.76740499732325
0.126249998807907,1.76953799083408
0.125913336873055,1.77163377114298
0.125576674938202,1.77369431770412
0.125440568383647,1.7745144367218
0.125240013003349,1.77578210585022
0.124903336167336,1.77787382863471
0.124566674232483,1.7799297431202
0.12423000484705,1.78195024640583
0.123939745378764,1.78366112709045
0.123893342912197,1.78394867747261
0.123556673526764,1.7860060916658
0.12321999669075,1.78802579563589
0.122883342206478,1.79001015043921
0.122546665370464,1.79195820344176
0.122397592019888,1.79280829429626
0.122210003435612,1.79393525193017
0.121873334050179,1.79592440773302
0.121536672115326,1.79787742666047
0.121200002729893,1.799793910235
0.12086334079504,1.80167673105396
0.120812840387225,1.80195546150208
0.120526671409607,1.80362287622641
0.120190009474754,1.80554756648057
0.119853340089321,1.80743879493266
0.119516663253307,1.8092948234175
0.11918282334438,1.81110215187073
0.119180008769035,1.81111828523114
0.118843331933022,1.81302400164463
0.118506669998169,1.81489342070825
0.118170000612736,1.81672575358338
0.117833338677883,1.81852762312635
0.117505921657338,1.82024931907654
0.11749666929245,1.82030095330965
0.117160007357597,1.82215071991504
0.116823337972164,1.82396815833574
0.116486676037312,1.82574914310215
0.116150006651878,1.82750102078996
0.115813329815865,1.82921918755091
0.115778100622636,1.82939648628235
0.115476675331593,1.83101077798391
0.115139998495579,1.83278223544789
0.114803336560726,1.83452068789724
0.114466667175293,1.83622552318082
0.11413000524044,1.83789834132959
0.113998352722634,1.838543176651
0.113793335855007,1.83961497303893
0.113456673920155,1.84134540723292
0.113120004534721,1.84304161271138
0.112783342599869,1.84470555662788
0.112446673214436,1.84633920264022
0.112163350661747,1.84769034385681
0.112109996378422,1.84796290126057
0.11177334189415,1.8496563134231
0.111436665058136,1.85131862440171
0.111100003123283,1.85294884017968
0.11076333373785,1.85454587771035
0.110426671802998,1.85611522200379
0.11026938181976,1.85683703422546
0.110090002417564,1.85772174946395
0.109753340482712,1.8593516483232
0.109416671097279,1.86095271885536
0.109080009162426,1.86252177512287
0.108743339776993,1.86406269818475
0.108406662940979,1.86557124396095
0.108313254528438,1.86598420143127
0.108070008456707,1.86714441934644
0.107733331620693,1.86872220644461
0.107396669685841,1.87026637135798
0.107060000300407,1.87178143279334
0.106723338365555,1.87326699209059
0.106386668980122,1.87472416213969
0.106291368043404,1.87513136863708
0.106049999594688,1.87624863635476
0.105713337659836,1.87777276424377
0.105376668274403,1.87927272912556
0.10504000633955,1.88073898209466
0.104703336954117,1.88217854032958
0.104366667568684,1.88358770983122
0.104199323466225,1.88427805900574
0.104030005633831,1.88503847624213
0.103693336248398,1.88652272404043
0.103356674313545,1.88797676677199
0.103019997477531,1.88940206032477
0.102683335542679,1.89080171563885
0.102346666157246,1.89216884471201
0.102032499360767,1.89342522621155
0.102010004222393,1.89352368367507
0.10167333483696,1.89496881899072
0.101336672902107,1.89638975105357
0.101000003516674,1.89778045808115
0.100663334131241,1.89914277558142
0.100326672196388,1.90047767660602
0.099990002810955,1.90178480812385
0.0997842463143801,1.90257239341736
0.0996533408761024,1.90312382474272
0.0993166714906693,1.90451274932263
0.0989800021052361,1.90587579065484
0.0986433327198029,1.90721005451007
0.0983066707849503,1.9085154415779
0.0979700013995171,1.90979687414316
0.0976333394646645,1.91104857482896
0.0974503066851044,1.91171908378601
0.0972966700792313,1.91234198765785
0.0969600006937981,1.91368466457151
0.0966233387589455,1.91499705869734
0.0962866693735123,1.91628094213052
0.0959500074386597,1.91753610588357
0.0956133380532265,1.9187695888206
0.0952766686677933,1.91997562840875
0.0950235552436359,1.92086625099182
0.0949399992823601,1.9211941180185
0.0946033373475075,1.92249120084219
0.0942666679620743,1.92376192897704
0.0939300060272217,1.92500643879213
0.0935933366417885,1.92622339885141
0.0932566672563553,1.92741136315433
0.0929200053215027,1.92857797173513
0.0925833359360695,1.92972182415355
0.0924960447929342,1.93001294136047
0.0922466740012169,1.93094724698662
0.0919100046157837,1.93218444338135
0.0915733352303505,1.93339432685623
0.0912366658449173,1.93457738112121
0.0909000039100647,1.93573332290763
0.0905633345246315,1.93686533744299
0.0902266725897789,1.93797286083414
0.0898900032043457,1.93905936883935
0.0898582898108422,1.93916010856628
0.0895533338189125,1.94025784169142
0.0892166718840599,1.94144146640702
0.0888800024986267,1.94260073670231
0.0885433405637741,1.94373102068344
0.0882066711783409,1.94483833075836
0.0878700017929077,1.94592037247977
0.0875333324074745,1.94698079310023
0.0871966704726219,1.94801576695486
0.0871003978395623,1.94830727577209
0.0868600010871887,1.94914103823793
0.0865233391523361,1.9502848327179
0.0861866697669029,1.95139919678159
0.0858500003814697,1.95248916953896
0.0855133384466171,1.95355548626415
0.0851766690611839,1.95459326118157
0.0848400071263313,1.95561187222319
0.0845033377408981,1.95661018581484
0.084211407403816,1.95745396614075
0.0841666683554649,1.95760388433926
0.0838299989700317,1.9587156812155
0.0834933370351791,1.95980004513705
0.0831566676497459,1.96085648998155
0.0828200057148933,1.96188775949377
0.0824833363294601,1.96290106300835
0.0821466669440269,1.96388454719314
0.0818100050091743,1.96484358135217
0.0814733356237411,1.96578809642823
0.0811749809549987,1.96660113334656
0.0811366736888885,1.96672393941399
0.0808000043034554,1.96779179219756
0.0804633349180222,1.96882559733347
0.080126665532589,1.96983834210269
0.0797900035977364,1.97082652512416
0.0794533342123032,1.9717873315246
0.0791166722774506,1.97273086421237
0.0787800028920174,1.97364528858761
0.0784433335065842,1.97453964638008
0.0781066715717316,1.97541476311229
0.0779761696761154,1.97574782371521
0.0777700021862984,1.976376116605
0.0774333402514458,1.97737982705831
0.0770966708660126,1.97835912488175
0.0767600014805794,1.97930721845107
0.0764233320951462,1.98023745982846
0.0760866701602936,1.98113981213948
0.0757500007748604,1.98202605676072
0.0754133388400078,1.98288483690221
0.0750766694545746,1.98372436418361
0.0747400000691414,1.98454390670254
0.0745928037135781,1.98489499092102
0.0744033381342888,1.98544538111455
0.0740666687488556,1.9864019024454
0.073730006814003,1.98733611909579
0.0733933374285698,1.98824219725531
0.0730566680431366,1.98912080240718
0.0727199986577034,1.98997948628576
0.0723833367228508,1.99081972205655
0.0720466673374176,1.99163536171311
0.0717099979519844,1.99242888941511
0.0713733360171318,1.99320187062762
0.0710366666316986,1.99395877702711
0.0709989981634633,1.99404215812683
0.070700004696846,1.99486659366751
0.0703633353114128,1.99576788824022
0.0700266733765602,1.99664349589026
0.069690003991127,1.99749294069478
0.0693533420562744,1.99832104869068
0.0690166652202606,1.9991291039269
0.068680003285408,1.99990853063705
0.0683433338999748,2.00066510617264
0.0680066645145416,2.00141057276331
0.067670002579689,2.00213368723509
0.0673333331942558,2.0028383392923
0.0671621611978434,2.00318884849548
0.0669966712594032,2.00362442788624
0.06666000187397,2.00448846619738
0.0663233399391174,2.00533126407685
0.0659866705536842,2.0061413468009
0.0656500086188316,2.00692416400557
0.0653133317828178,2.00769922710426
0.0649766698479652,2.00843762148037
0.064640000462532,2.00915827162604
0.0643033310770988,2.00985629041761
0.0639666691422462,2.01054919745584
0.063629999756813,2.01121087430697
0.0632933378219604,2.01185985729352
0.0630370802844916,2.01233601570129
0.0629566684365273,2.0125357259258
0.0626200065016747,2.01336174488406
0.0622833371162415,2.01415648551617
0.0619466714560986,2.01493476230796
0.0616099983453751,2.01567773097276
0.0612733326852322,2.01639937425172
0.0609366670250893,2.01709974386796
0.0606000013649464,2.0177795690177
0.0602633357048035,2.0184393875656
0.0599266700446606,2.01907357108563
0.0595900043845177,2.01970381817065
0.0592533349990845,2.02029909591397
0.0589166693389416,2.02089031095858
0.0585800036787987,2.02146085913113
0.05856644667235,2.0214831829071
0.0582433380186558,2.0222301713267
0.0579066649079323,2.0229874881828
0.0575699992477894,2.02372236160716
0.0572333335876465,2.02443147524846
0.0568966679275036,2.02510548855014
0.0565600022673607,2.02576584937209
0.0562233366072178,2.02640409754785
0.0558866709470749,2.02702163237022
0.0555500015616417,2.02761430199763
0.0552133359014988,2.02819580292684
0.0548766702413559,2.02875705502003
0.054540004581213,2.02929476957158
0.0542033314704895,2.02981703047072
0.0538666658103466,2.03032883743725
0.0536628944897338,2.03062987327576
0.0535300001502037,2.03092739588093
0.0531933344900608,2.03166497307663
0.0528566688299179,2.03235533264059
0.052520003169775,2.0330333940866
0.0521833337843418,2.03367892901103
0.0518466681241989,2.03430207157103
0.0515099987387657,2.03490670332895
0.0511733330786228,2.03548077715487
0.0508366674184799,2.03603147059255
0.050500001758337,2.0365770977678
0.0501633360981941,2.03709098984764
0.0498266704380512,2.03759057691346
0.049490001052618,2.03806876880172
0.0491533353924751,2.03853948256549
0.0488166697323322,2.03898624969905
0.048480000346899,2.03941837937476
0.0481987613503162,2.03977704048157
0.0481433346867561,2.03989686611958
0.0478066690266132,2.04059750772394
0.04746999964118,2.04127315340432
0.0471333339810371,2.04190030497315
0.0467966683208942,2.04252267947269
0.0464600026607513,2.04309511434782
0.0461233370006084,2.04363819162818
0.0457866676151752,2.04416344319523
0.0454500019550323,2.04467948494715
0.0451133362948895,2.04517143301418
0.0447766669094563,2.04563252956342
0.0444400012493134,2.04608088916786
0.0441033355891705,2.04652656963261
0.0437666662037373,2.0469371351102
0.0434300005435944,2.04734163764531
0.0430933348834515,2.04772394390429
0.0427566692233086,2.04810640944423
0.0424200035631657,2.04846180988246
0.0420833341777325,2.04880741829166
0.0419689948969292,2.04892373085022
0.0417466685175896,2.04938404839472
0.0414100028574467,2.05006392396131
0.0410733334720135,2.05066219110255
0.0407366678118706,2.05125607627322
0.0404000021517277,2.0517992310197
0.0400633327662945,2.05232141519451
0.0397266671061516,2.05283508885443
0.0393900014460087,2.0532684974314
0.0390533357858658,2.05373689593674
0.0387166701257229,2.05415595264479
0.0383800007402897,2.05456388138028
0.0380433350801468,2.05495438533547
0.0377066694200039,2.05531136199177
0.0373700000345707,2.05566733390727
0.0370333343744278,2.05599785859529
0.0366966687142849,2.05631651829451
0.0363599993288517,2.05663559583554
0.0360233336687088,2.05693770092944
0.0356866680085659,2.0571976176019
0.035350002348423,2.05748302256175
0.0350133366882801,2.05774282599013
0.0346766710281372,2.05800288937792
0.0345821673409981,2.05807089805603
0.034340001642704,2.05860742717683
0.0340033322572708,2.05932051106229
0.0336666665971279,2.05996506898463
0.033330000936985,2.06053536039845
0.0329933352768421,2.06107592410559
0.0326566658914089,2.06152767636055
0.032320000231266,2.06199698555336
0.0319833345711231,2.06241679243195
0.0316466689109802,2.06284124653587
0.0313100032508373,2.06316092904441
0.0309733357280493,2.06347973631495
0.0306366663426161,2.06385036420045
0.0303000006824732,2.06413772257406
0.0299633350223303,2.06442402146079
0.0296266674995422,2.0646740347015
0.0292900018393993,2.06492732390633
0.0289533324539661,2.06516823672204
0.0286166667938232,2.06539315638813
0.0282800011336803,2.06560863632652
0.0279433354735374,2.06580914140313
0.0276066679507494,2.06600033092794
0.0272700022906065,2.066178614443
0.0269333329051733,2.06638774204822
0.0265966672450304,2.06653653782941
0.0262600015848875,2.06669387229876
0.0259233340620995,2.06685063148402
0.0255866665393114,2.06698384713962
0.0252500008791685,2.06713706173754
0.0250597115930008,2.06721806526184
0.0252500008791685,2.07464975118637
0.0255866665393114,2.07490960034457
0.0259233340620995,2.07499957796353
0.0262600015848875,2.07500248259686
0.0265966672450304,2.0749927520752
0.0269333329051733,2.07491390129616
0.0272700022906065,2.07514872165085
0.0276066679507494,2.07524475272821
0.0279433354735374,2.07514519691467
0.0282800011336803,2.07513067835853
0.0286166667938232,2.07512341908046
0.0289533324539661,2.0750919152232
0.0292900018393993,2.07508910445148
0.0296266674995422,2.07510834211832
0.0299633350223303,2.07497889345342
0.0303000006824732,2.07500569550496
0.0306366663426161,2.07495447297453
0.0309733357280493,2.07502575559714
0.0313100032508373,2.07497673646949
0.0316466689109802,2.07489926380347
0.0319833345711231,2.07491970558961
0.032320000231266,2.07486036576723
0.0326566658914089,2.0748760924093
0.0329933352768421,2.07481308494295
0.033330000936985,2.07480344290754
0.0336666665971279,2.07475723102892
0.0340033322572708,2.07473524122151
0.034340001642704,2.07471311166604
0.0346766710281372,2.07466203045447
0.0350133366882801,2.07465303286345
0.035350002348423,2.07462637911844
0.0356866680085659,2.07461326173011
0.0360233336687088,2.07451665511498
0.0363599993288517,2.07452095638622
0.0366966687142849,2.07449523152458
0.0370333343744278,2.07445602800047
0.0373700000345707,2.07440009219124
0.0377066694200039,2.07437600155551
0.0380433350801468,2.07433979911613
0.0383800007402897,2.07431156824628
0.0387166701257229,2.07427614129434
0.0390533357858658,2.07423680707028
0.0393900014460087,2.07422894579645
0.0397266671061516,2.07416533548425
0.0400633327662945,2.07415980714639
0.0404000021517277,2.07411077202705
0.0407366678118706,2.07407201759379
0.0410733334720135,2.07403972594969
0.0414100028574467,2.07398742201045
0.0417466685175896,2.07397866249084
0.0420833341777325,2.0739347393833
0.0424200035631657,2.07389541589831
0.0427566692233086,2.07385032680405
0.0430933348834515,2.07382682822521
0.0434300005435944,2.07378046838425
0.0437666662037373,2.07375003207355
0.0441033355891705,2.07369736505763
0.0444400012493134,2.07367210323062
0.0447766669094563,2.07363386043392
0.0451133362948895,2.07358405565858
0.0454500019550323,2.07355371603729
0.0457866676151752,2.07351911862691
0.0461233370006084,2.07346650695974
0.0464600026607513,2.07342010620009
0.0467966683208942,2.07337548524491
0.0471333339810371,2.07334833537257
0.04746999964118,2.07330313389608
0.0478066690266132,2.07327217837118
0.0481433346867561,2.07322780406002
0.048480000346899,2.073188771519
0.0488166697323322,2.07314876376409
0.0491533353924751,2.07309313473784
0.049490001052618,2.07305970617386
0.0498266704380512,2.07300808026561
0.0501633360981941,2.07296339153134
0.050500001758337,2.07291826983956
0.0508366674184799,2.07288421254132
0.0511733330786228,2.0728363035493
0.0515099987387657,2.07279078234521
0.0518466681241989,2.07274917907116
0.0521833337843418,2.07271549692485
0.052520003169775,2.07266328118475
0.0528566688299179,2.07262706208333
0.0531933344900608,2.07257529270966
0.0535300001502037,2.07253507733668
0.0538666658103466,2.07248761877307
0.0542033314704895,2.07244816408601
0.054540004581213,2.07239988126468
0.0548766702413559,2.07234988872698
0.0552133359014988,2.07231053323841
0.0555500015616417,2.07226992939733
0.0558866709470749,2.07221609574777
0.0562233366072178,2.07217685221996
0.0565600022673607,2.0721303970203
0.0568966679275036,2.07208771168346
0.0572333335876465,2.0720361225055
0.0575699992477894,2.07199262399268
0.0579066649079323,2.07194810851905
0.0582433380186558,2.07190284780772
0.0585800036787987,2.07184685152161
0.0589166693389416,2.07180641204705
0.0592533349990845,2.07175867581197
0.0595900043845177,2.0717071618767
0.0599266700446606,2.07166525627311
0.0602633357048035,2.07161438425567
0.0606000013649464,2.07157211316183
0.0609366670250893,2.07151915241564
0.0612733326852322,2.07147152831161
0.0616099983453751,2.07142607839673
0.0619466714560986,2.07137736661529
0.0622833371162415,2.07133100656855
0.0626200065016747,2.07128224162424
0.0629566684365273,2.07123196323241
0.0632933378219604,2.07118300097742
0.063629999756813,2.07113203068559
0.0639666691422462,2.07108413830714
0.0643033310770988,2.07104435631354
0.064640000462532,2.07098963421482
0.0649766698479652,2.07094065279984
0.0653133317828178,2.07088730989068
0.0656500086188316,2.07084477936059
0.0659866705536842,2.0707920975118
0.0663233399391174,2.07074066968606
0.06666000187397,2.07069496918608
0.0669966712594032,2.0706436178317
0.0673333331942558,2.07059660009759
0.067670002579689,2.07054729719526
0.0680066645145416,2.0704964756732
0.0683433338999748,2.07045090904273
0.068680003285408,2.0703957202425
0.0690166652202606,2.07034522507134
0.0693533420562744,2.07029731821109
0.069690003991127,2.07024821403116
0.0700266733765602,2.07019702685236
0.0703633353114128,2.07014753205558
0.070700004696846,2.07009921168673
0.0710366666316986,2.07005026877136
0.0713733360171318,2.06999786376953
0.0717099979519844,2.06994556588452
0.0720466673374176,2.06989486109817
0.0723833367228508,2.06984713075543
0.0727199986577034,2.06979777118093
0.0730566680431366,2.06974901241213
0.0733933374285698,2.06969709792329
0.073730006814003,2.06964601128775
0.0740666687488556,2.06959968828959
0.0744033381342888,2.06954570478811
0.0747400000691414,2.06949645709449
0.0750766694545746,2.06944654015023
0.0754133388400078,2.06939595889466
0.0757500007748604,2.0693442445068
0.0760866701602936,2.06929732156765
0.0764233320951462,2.06924556296779
0.0767600014805794,2.06919785398383
0.0770966708660126,2.06914472254294
0.0774333402514458,2.06909575492861
0.0777700021862984,2.06904761782004
0.0781066715717316,2.06899667682442
0.0784433335065842,2.06894659021555
0.0787800028920174,2.06889423108377
0.0791166722774506,2.06884361803532
0.0794533342123032,2.06879746707005
0.0797900035977364,2.06874737981
0.080126665532589,2.0686999925421
0.0804633349180222,2.06864997840635
0.0808000043034554,2.06859753729631
0.0811366736888885,2.06855040771651
0.0814733356237411,2.06849959653474
0.0818100050091743,2.06845523014975
0.0821466669440269,2.06840076231566
0.0824833363294601,2.06835166116757
0.0828200057148933,2.0683071100141
0.0831566676497459,2.06825729658305
0.0834933370351791,2.06820716422033
0.0838299989700317,2.06815911212752
0.0841666683554649,2.06811111404651
0.0845033377408981,2.06806284554708
0.0848400071263313,2.0680173410232
0.0851766690611839,2.0679686508134
0.0855133384466171,2.06791969896325
0.0858500003814697,2.06787164030839
0.0861866697669029,2.06782534893343
0.0865233391523361,2.06777598123441
0.0868600010871887,2.06773052146235
0.0871966704726219,2.06768360327124
0.0875333324074745,2.06763593436498
0.0878700017929077,2.06758992706688
0.0882066711783409,2.06754319017063
0.0885433405637741,2.06749813743439
0.0888800024986267,2.0674484857202
0.0892166718840599,2.06740583842638
0.0895533338189125,2.06736021437231
0.0898900032043457,2.06731246144387
0.0902266725897789,2.06727002244157
0.0905633345246315,2.06722468264233
0.090611430151122,2.06721806526184
0.0909000039100647,2.06717246032886
0.0912366658449173,2.06711945702776
0.0915733352303505,2.06706918289481
0.0919100046157837,2.06701843120118
0.0922466740012169,2.06696780187716
0.0925833359360695,2.06691671286813
0.0929200053215027,2.06687131716426
0.0932566672563553,2.06682152311754
0.0935933366417885,2.06677042139518
0.0939300060272217,2.06672262575969
0.0942666679620743,2.06667659195543
0.0946033373475075,2.06662860627915
0.0949399992823601,2.06658074121895
0.0952766686677933,2.06653330195733
0.0956133380532265,2.06648951040083
0.0959500074386597,2.0664446980535
0.0962866693735123,2.06639719321461
0.0966233387589455,2.06635146911362
0.0969600006937981,2.06630840999253
0.0972966700792313,2.06626667078795
0.0976333394646645,2.06622353826682
0.0979700013995171,2.06617676894285
0.0983066707849503,2.06613668004466
0.0986433327198029,2.06609491682255
0.0989800021052361,2.06605386829051
0.0993166714906693,2.06601345410764
0.0996533408761024,2.06596974903218
0.099990002810955,2.06593404897121
0.100326672196388,2.06589383101364
0.100663334131241,2.06585572120991
0.101000003516674,2.06581673051167
0.101336672902107,2.0657786696091
0.10167333483696,2.06574235913257
0.102010004222393,2.06570377865225
0.102346666157246,2.06566902600783
0.102683335542679,2.06563153720741
0.103019997477531,2.06559801411559
0.103356674313545,2.06556421429728
0.103693336248398,2.06552939320531
0.104030005633831,2.06549516948287
0.104366667568684,2.0654630722517
0.104703336954117,2.06542986326285
0.10504000633955,2.06540027285579
0.105376668274403,2.06536767141086
0.105713337659836,2.06534093422886
0.106049999594688,2.06530793593522
0.106386668980122,2.06528092921483
0.106723338365555,2.06525226656856
0.107060000300407,2.06522381322271
0.107396669685841,2.06519662376358
0.107733331620693,2.06516939961247
0.108070008456707,2.06514586975847
0.108406662940979,2.06512094476786
0.108743339776993,2.06509392805118
0.109080009162426,2.06507240864515
0.109416671097279,2.06504936484743
0.109753340482712,2.06502835017152
0.110090002417564,2.0650047491018
0.110426671802998,2.06498411643396
0.11076333373785,2.06496502817469
0.111100003123283,2.06494329980623
0.111436665058136,2.0649257255734
0.11177334189415,2.06490903978716
0.112109996378422,2.06489044617726
0.112446673214436,2.06487424164555
0.112783342599869,2.06486013895969
0.113120004534721,2.06484436746111
0.113456673920155,2.06483044489771
0.113793335855007,2.06481786138338
0.11413000524044,2.06480607086597
0.114466667175293,2.06479349387224
0.114803336560726,2.06478320780418
0.115139998495579,2.0647754436455
0.115476675331593,2.06476656316313
0.115813329815865,2.06475721651453
0.116150006651878,2.06475092446379
0.116486676037312,2.06474582427039
0.116823337972164,2.06473815380021
0.117160007357597,2.06473447027762
0.11749666929245,2.06472985458576
0.117833338677883,2.06472914384483
0.118170000612736,2.06472884267309
0.118506669998169,2.06472639489854
0.118843331933022,2.06472686694319
0.119180008769035,2.06472916414302
0.119516663253307,2.06473236766154
0.119853340089321,2.06473593280082
0.120190009474754,2.06473981716577
0.120526671409607,2.06474479365665
0.12086334079504,2.06475219071624
0.121200002729893,2.0647590264005
0.121536672115326,2.06476677514175
0.121873334050179,2.06477727280683
0.122210003435612,2.06478863003252
0.122546665370464,2.06480165736959
0.122883342206478,2.06481413819479
0.12321999669075,2.06483001654462
0.123556673526764,2.06484503033236
0.123893342912197,2.06486127051052
0.12423000484705,2.06487828337597
0.124566674232483,2.0648991799243
0.124903336167336,2.06491956877797
0.125240013003349,2.06493920819946
0.125576674938202,2.06496184133486
0.125913336873055,2.06498755386078
0.126249998807907,2.06501351222175
0.126586675643921,2.06503855145807
0.126923337578773,2.06506550760989
0.127259999513626,2.06509543380674
0.12759667634964,2.06512599476062
0.127933338284492,2.06515757382618
0.128270015120506,2.06519153661881
0.128606662154198,2.06522577460986
0.128943338990211,2.06526214794549
0.129280000925064,2.06529929951788
0.129616677761078,2.06533897156164
0.12995333969593,2.0653798057898
0.130290001630783,2.06542235136996
0.130626663565636,2.06546491934188
0.130963340401649,2.06551075703894
0.131300017237663,2.06555644008368
0.131636664271355,2.06560522400007
0.131973341107368,2.06565418465734
0.132310003042221,2.06570513987097
0.132646679878235,2.06575779523965
0.132983341813087,2.06581326229345
0.13332000374794,2.0658681674664
0.133656665682793,2.06592583340412
0.133993342518806,2.06598524742133
0.134330004453659,2.06604720422202
0.134666666388512,2.06611031096263
0.135003343224525,2.06617486520999
0.135340005159378,2.06624067156413
0.135676681995392,2.06630844822488
0.136013329029083,2.06637794028286
0.136350005865097,2.06644963459295
0.13668666779995,2.06652319096779
0.137023344635963,2.06660025692205
0.137360006570816,2.06667727581598
0.137696668505669,2.06675622992636
0.138033330440521,2.06683814821748
0.138370007276535,2.06692157786352
0.138706684112549,2.06700617112444
0.13904333114624,2.06709432826751
0.139380007982254,2.06718326521983
0.1395071817015,2.06721806526184
0.139716669917107,2.06727184696038
0.14005334675312,2.06735998021176
0.140390008687973,2.06745095817859
0.140726670622826,2.06754381564103
0.141063332557678,2.06763850676994
0.141400009393692,2.06773534967562
0.141736671328545,2.0678344800854
0.142073333263397,2.06793680343304
0.142410010099411,2.06804009787063
0.142746672034264,2.06814571809854
0.143083348870277,2.06825420407025
0.143419995903969,2.06836588522967
0.143756672739983,2.06847783122758
0.144093334674835,2.06859284225917
0.144430011510849,2.06871162591034
0.144766673445702,2.06883122550907
0.145103335380554,2.06895471977468
0.145439997315407,2.06907956035908
0.145776674151421,2.06920759850692
0.146113336086273,2.06933792604655
0.146449998021126,2.06947159767151
0.14678667485714,2.06960691876135
0.147123336791992,2.06974500648712
0.147460013628006,2.06988638499761
0.147796675562859,2.07003030654493
0.148133337497711,2.07017786411897
0.148469999432564,2.07032719448489
0.148806676268578,2.07047934608064
0.14914333820343,2.07063495308442
0.149480000138283,2.07079308854901
0.149816662073135,2.07095523548061
0.150153338909149,2.07112044050977
0.150490015745163,2.07128737024223
0.150826677680016,2.0714587601477
0.151163339614868,2.07163266993267
0.151500001549721,2.07180981708539
0.151836678385735,2.07199109911614
0.152173340320587,2.07217363684625
0.15251000225544,2.07236170698701
0.152846664190292,2.07255325516322
0.153183341026306,2.07274656457796
0.153520002961159,2.07294553649013
0.153856664896011,2.07314563694789
0.154193341732025,2.07335087196446
0.154530003666878,2.07355920263154
0.154866680502892,2.07377233885828
0.155203342437744,2.07398823862482
0.155540004372597,2.07420921273995
0.155876666307449,2.0744328789528
0.156213343143463,2.0746611907691
0.156550005078316,2.07489207484116
0.156886667013168,2.07512913792817
0.157223328948021,2.07536903069681
0.157560005784035,2.07561414424146
0.157896682620049,2.07586339980434
0.158233344554901,2.07611563619877
0.158558020221375,2.07636475563049
0.158570006489754,2.0763735147546
0.158906668424606,2.07662500947159
0.15924334526062,2.07688216727781
0.159580007195473,2.07714246348038
0.159916669130325,2.07740898725851
0.160253331065178,2.07767938223087
0.160590007901192,2.07795418595494
0.160926669836044,2.07823415021914
0.161263331770897,2.07851964193399
0.161600008606911,2.07880878532066
0.161936670541763,2.07910454834569
0.162273347377777,2.07940496976513
0.16261000931263,2.07970983762746
0.162946671247482,2.08002130057822
0.163283333182335,2.08033830658071
0.163620010018349,2.08066085103387
0.163956671953201,2.08098845633325
0.164293333888054,2.08132244926862
0.164629995822906,2.08166192777563
0.16496667265892,2.08200824980098
0.165303349494934,2.08235968289436
0.165640011429787,2.082718218629
0.165976673364639,2.08308134013926
0.166313335299492,2.08345308217244
0.166650012135506,2.08383118749833
0.166986674070358,2.08421407016465
0.167323336005211,2.08460587175793
0.167659997940063,2.08500380602096
0.167996674776077,2.08540839956641
0.168080346225468,2.0855119228363
0.16833333671093,2.08581169996624
0.168669998645782,2.0862171468512
0.169006675481796,2.08662988550518
0.169343337416649,2.08705056710341
0.169680014252663,2.08747936958425
0.170016676187515,2.08791585928861
0.170353338122368,2.08836051478358
0.17069000005722,2.08881307640628
0.171026676893234,2.08927430607928
0.171363338828087,2.08974371488226
0.171700000762939,2.09022230336055
0.172036662697792,2.09070995212091
0.172373339533806,2.09120587350917
0.17271001636982,2.09171306338968
0.173046678304672,2.09222889564574
0.173383340239525,2.09275475888897
0.173720002174377,2.09328912657307
0.174056679010391,2.09383664039141
0.174393340945244,2.09439282187977
0.174550451648458,2.09465909004211
0.174730002880096,2.09495137935124
0.175066664814949,2.09551226509759
0.175403341650963,2.09608471719316
0.175740003585815,2.09666733164591
0.176076665520668,2.09726409450203
0.176413342356682,2.09787068035262
0.176750004291534,2.09848982086663
0.177086681127548,2.09912257500893
0.177423343062401,2.09976898300748
0.177760004997253,2.10042826958545
0.178096666932106,2.10110077353332
0.17843334376812,2.10178848204668
0.178770005702972,2.10248981542341
0.179106667637825,2.10320654935886
0.179380835333679,2.10380578041077
0.179443329572678,2.10393720956175
0.179780006408691,2.1046643503777
0.180116683244705,2.10540724566059
0.180453345179558,2.10616663678362
0.18079000711441,2.10694543167355
0.181126669049263,2.1077403971521
0.181463345885277,2.1085553081289
0.181800007820129,2.10938950871952
0.182136669754982,2.11024236073658
0.182473331689835,2.11111600967531
0.182810008525848,2.11201070163735
0.183146670460701,2.11292777645196
0.183155587775517,2.11295294761658
0.183483347296715,2.1138441480584
0.183820009231567,2.11478202934825
0.18415667116642,2.11574482970047
0.184493348002434,2.11673233378552
0.184830009937286,2.1177481094914
0.185166671872139,2.11878881757172
0.185503333806992,2.11986139275177
0.185840010643005,2.12096269416278
0.186176672577858,2.12209604006852
0.186177700105019,2.12209963798523
0.186513334512711,2.12323234297274
0.186849996447563,2.12440244099868
0.187186673283577,2.12560879728567
0.187523350119591,2.12685350263256
0.187860012054443,2.12813845733581
0.188196673989296,2.12946561451692
0.188533335924149,2.13083604314915
0.188629830382765,2.13124680519104
0.188870012760162,2.13223239729659
0.189206674695015,2.13366674764197
0.189543336629868,2.13515419490924
0.18987999856472,2.13669876698621
0.190216675400734,2.13830240797588
0.190553337335587,2.1399720561439
0.190633993684934,2.14039397239685
0.1908900141716,2.14168464183603
0.191226676106453,2.14345871755462
0.191563338041306,2.14531941397763
0.191900014877319,2.14726677433674
0.192236676812172,2.1493156396547
0.192271364483083,2.1495406627655
0.192573338747025,2.15142734274005
0.192910000681877,2.15365969208028
0.193246677517891,2.156023547546
0.193583339452744,2.15854515110684
0.19360088123652,2.15868782997131
0.193920001387596,2.16118455097385
0.194256663322449,2.16402791205046
0.194593340158463,2.1671120617513
0.194664272784316,2.16783499717712
0.194930016994476,2.17043554667517
0.195266678929329,2.17410268590153
0.195499095518394,2.17698168754578
0.195603340864182,2.17821886066889
0.195940002799034,2.18289987687859
0.196130241001478,2.18612885475159
0.196276679635048,2.18849922033224
0.196592796002182,2.19527554512024
0.196613341569901,2.19569347757509
0.196863554256961,2.20442271232605
0.196950003504753,2.20724412562904
NaN,NaN
0.00723833357915282,-2.07636499404907
0.00707000028342009,-2.07637860555024
0.00700266687199473,-2.07636499404907
0.00707000028342009,-2.07635386610843
0.00723833357915282,-2.07636499404907
NaN,NaN
0.00723833357915282,2.07636475563049
0.00707000028342009,2.07635366873308
0.00700266687199473,2.07636475563049
0.00707000028342009,2.07637836748645
0.00723833357915282,2.07636475563049
NaN,NaN
0.0242400001734495,2.07636475563049
0.0239033345133066,2.07600839107068
0.0235666669905186,2.075633020401
0.0232300013303757,2.0757649726555
0.0228933338075876,2.0757970300214
0.0225566681474447,2.07586885073099
0.0222200006246567,2.07588080375914
0.0218833331018686,2.07588791395251
0.0215466674417257,2.07588753700256
0.0212100017815828,2.07578858615845
0.0208733342587948,2.07592759763493
0.0205366667360067,2.07586356711714
0.0202000010758638,2.07595167929126
0.0198633335530758,2.07586885073099
0.0195266678929329,2.07592048781259
0.0191900003701448,2.07594336339129
0.0188533347100019,2.07596399857826
0.0185166671872139,2.07602515079007
0.0181799996644258,2.07597645273748
0.017843334004283,2.07605222634683
0.0175066683441401,2.07602376059482
0.017170000821352,2.07605600658851
0.016833333298564,2.07606669647388
0.0164966676384211,2.07605866559847
0.016160000115633,2.07610292289093
0.0158233344554901,2.07609374258253
0.0154866678640246,2.07606649398804
0.0151500003412366,2.07615467263616
0.0148133337497711,2.07614435345294
0.0144766662269831,2.07616558146836
0.0141400005668402,2.07615448688639
0.0138033339753747,2.07618885773879
0.0134666664525867,2.07619244749168
0.0131300007924438,2.07622360300135
0.0127933332696557,2.07622616941279
0.0124566676095128,2.07622924910651
0.0121200000867248,2.07621765973275
0.0117833334952593,2.0762337142212
0.0114466669037938,2.07624881166807
0.0111100003123283,2.07623807016832
0.0107733337208629,2.07627716762423
0.0104366671293974,2.07626587249137
0.0101000005379319,2.07627961356589
0.00976333394646645,2.07631655172868
0.00942666735500097,2.07629329711199
0.00908999983221292,2.07631784952604
0.00875333417207003,2.07632988895819
0.00841666664928198,2.07635323586932
0.00808000005781651,2.07634200266938
0.00774333393201232,2.07636475563049
0.00808000005781651,2.07639107841382
0.00841666664928198,2.07637780437116
0.00875333417207003,2.07640335127271
0.00908999983221292,2.07641564390424
0.00942666735500097,2.07644024806961
0.00976333394646645,2.07641440104274
0.0101000005379319,2.07645047205679
0.0104366671293974,2.07646155105066
0.0107733337208629,2.07644823694789
0.0111100003123283,2.07648217754584
0.0114466669037938,2.07646896386448
0.0117833334952593,2.07647895247451
0.0121200000867248,2.07648851804041
0.0124566676095128,2.07647549615357
0.0127933332696557,2.0764740407823
0.0131300007924438,2.07647249611584
0.0134666664525867,2.07649179961946
0.0138033339753747,2.07649005929085
0.0141400005668402,2.07650880550775
0.0144766662269831,2.07649615140251
0.0148133337497711,2.07650410311785
0.0151500003412366,2.07649234487263
0.0154866678640246,2.07653843602048
0.0158233344554901,2.07651657583308
0.016160000115633,2.0765049063027
0.0164966676384211,2.07652056909993
0.016833333298564,2.07650937487485
0.017170000821352,2.07650698563564
0.0175066683441401,2.07651370375549
0.017843334004283,2.07649407467676
0.0181799996644258,2.07651692661913
0.0185166671872139,2.07648971693112
0.0188533347100019,2.07650384493505
0.0191900003701448,2.0765014004833
0.0195266678929329,2.07649950592729
0.0198633335530758,2.07650476329181
0.0202000010758638,2.07647191909567
0.0205366667360067,2.0764853113762
0.0208733342587948,2.07646111962861
0.0212100017815828,2.0764812800535
0.0215466674417257,2.07645077914654
0.0218833331018686,2.07644233376408
0.0222200006246567,2.07643399989397
0.0225566681474447,2.07642614601442
0.0228933338075876,2.07642511083933
0.0232300013303757,2.07641747705531
0.0235666669905186,2.07641661766993
0.0239033345133066,2.07638387862814
0.0242400001734495,2.07636475563049


==> Figs/asymptotics/data/Cepsp.txt <==
Var1,Var2
0.196950003504753,-2.24186802819259
0.196731837111128,-2.25015759468079
0.196613341569901,-2.25442102929239
0.196417253216765,-2.25930452346802
0.196276679635048,-2.26266792821629
0.195987417508483,-2.26845145225525
0.195940002799034,-2.2693669254668
0.195603340864182,-2.27515271629271
0.195447988579673,-2.27759861946106
0.195266678929329,-2.28036870015292
0.194930016994476,-2.28515931198265
0.194812168289534,-2.28674554824829
0.194593340158463,-2.28961097598457
0.194256663322449,-2.29380372924586
0.19408195647384,-2.29589247703552
0.193920001387596,-2.29777904887561
0.193583339452744,-2.30155867458499
0.193262619042375,-2.30503940582275
0.193246677517891,-2.30520816757404
0.192910000681877,-2.30867678030645
0.192573338747025,-2.31205405599081
0.192355166516237,-2.31418657302856
0.192236676812172,-2.3153175427916
0.191900014877319,-2.3184666948533
0.191563338041306,-2.32154572954515
0.191364444207456,-2.3233335018158
0.191226676106453,-2.32454369422972
0.1908900141716,-2.32744732352543
0.190553337335587,-2.33030502018753
0.190292605284722,-2.33248043060303
0.190216675400734,-2.33309991554813
0.18987999856472,-2.33580947709497
0.189543336629868,-2.33848272890919
0.189206674695015,-2.34111982867026
0.189141126463149,-2.34162735939026
0.188870012760162,-2.34368105547412
0.188533335924149,-2.34620365128964
0.188196673989296,-2.34869310516255
0.187912445572791,-2.35077428817749
0.187860012054443,-2.35115001792306
0.187523350119591,-2.35353934251251
0.187186673283577,-2.35590546327142
0.186849996447563,-2.35824866314422
0.186607596229517,-2.3599214553833
0.186513334512711,-2.36055824379073
0.186176672577858,-2.36281336709456
0.185840010643005,-2.36504958815243
0.185503333806992,-2.36726843470443
0.185228391098065,-2.36906838417053
0.185166671872139,-2.36946400623573
0.184830009937286,-2.37160270796806
0.184493348002434,-2.373729919058
0.18415667116642,-2.37584060625528
0.183820009231567,-2.3779378613908
0.18377517891431,-2.37821531295776
0.183483347296715,-2.37998396244152
0.183146670460701,-2.38201325036475
0.182810008525848,-2.38402905594028
0.182473331689835,-2.38603380084773
0.182248918752799,-2.387362241745
0.182136669754982,-2.38801298066136
0.181800007820129,-2.38995437832354
0.181463345885277,-2.39188644186844
0.181126669049263,-2.39380887531475
0.18079000711441,-2.39572067468269
0.180650574900196,-2.39650917053223
0.180453345179558,-2.39760150734688
0.180116683244705,-2.39945544858887
0.179780006408691,-2.40130095231143
0.179443329572678,-2.40313839200883
0.179106667637825,-2.40497154378139
0.1789801039992,-2.40565633773804
0.178770005702972,-2.40676963093639
0.17843334376812,-2.40854542419682
0.178096666932106,-2.41031614588325
0.177760004997253,-2.41207855242736
0.177423343062401,-2.41383626046603
0.177237381562439,-2.41480326652527
0.177086681127548,-2.41557063472656
0.176750004291534,-2.41727763331372
0.176413342356682,-2.41897744846665
0.176076665520668,-2.42067196713844
0.175740003585815,-2.42236341517089
0.175422854110856,-2.4239501953125
0.175403341650963,-2.42404578814353
0.175066664814949,-2.42568811089856
0.174730002880096,-2.42732537653751
0.174393340945244,-2.42895873355749
0.174056679010391,-2.43058620508609
0.173720002174377,-2.43221156820566
0.173535664629953,-2.43309712409973
0.173383340239525,-2.43381349399735
0.173046678304672,-2.4353918358575
0.17271001636982,-2.43696641414626
0.172373339533806,-2.4385381784634
0.172036662697792,-2.4401043252007
0.171700000762939,-2.44166801469949
0.171575479876318,-2.44224429130554
0.171363338828087,-2.44320518567783
0.171026676893234,-2.44472490384425
0.17069000005722,-2.44624163166676
0.170353338122368,-2.4477550982318
0.170016676187515,-2.44926531011856
0.169680014252663,-2.45077347033017
0.169541671748197,-2.45139122009277
0.169343337416649,-2.45225783338904
0.169006675481796,-2.45372343448108
0.168669998645782,-2.4551855319336
0.16833333671093,-2.45664630222855
0.167996674776077,-2.45810478456232
0.167659997940063,-2.45956029160126
0.167433212221732,-2.46053814888
0.167323336005211,-2.46100160040191
0.166986674070358,-2.46241726647114
0.166650012135506,-2.46382814536549
0.166313335299492,-2.46523955432471
0.165976673364639,-2.46664861445999
0.165640011429787,-2.46805323627385
0.165303349494934,-2.46945806854716
0.165248707135764,-2.46968507766724
0.16496667265892,-2.47083087226367
0.164629995822906,-2.47219668164201
0.164293333888054,-2.47355887775419
0.163956671953201,-2.47492096228533
0.163620010018349,-2.47628034369947
0.163283333182335,-2.47763880358267
0.162987074092788,-2.47883224487305
0.162946671247482,-2.47899133577325
0.16261000931263,-2.48031147496039
0.162273347377777,-2.48162778106172
0.161936670541763,-2.48294521878003
0.161600008606911,-2.4842599897844
0.161263331770897,-2.48557283382759
0.160926669836044,-2.48688619136922
0.160645872141871,-2.48797917366028
0.160590007901192,-2.48819163954634
0.160253331065178,-2.48946562844466
0.159916669130325,-2.49073960433848
0.159580007195473,-2.49201220088225
0.15924334526062,-2.49328373916277
0.158906668424606,-2.49455316320327
0.158570006489754,-2.49582128391097
0.158233344554901,-2.49709039376819
0.158223815520461,-2.49712610244751
0.157896682620049,-2.49832314736031
0.157560005784035,-2.49955407113302
0.157223328948021,-2.50078414572397
0.156886667013168,-2.50201327784796
0.156550005078316,-2.50324266346712
0.156213343143463,-2.50446798586404
0.155876666307449,-2.5056950813236
0.155717429504425,-2.50627303123474
0.155540004372597,-2.50690150774572
0.155203342437744,-2.50809271806811
0.154866680502892,-2.50928186598816
0.154530003666878,-2.51047145419923
0.154193341732025,-2.51165827488254
0.153856664896011,-2.51284583698042
0.153520002961159,-2.51403060545915
0.153183341026306,-2.51521713911329
0.153125479709229,-2.51541996002197
0.152846664190292,-2.5163731063889
0.15251000225544,-2.51752395341279
0.152173340320587,-2.51867386004594
0.151836678385735,-2.51982124757792
0.151500001549721,-2.52096960046563
0.151163339614868,-2.5221170748113
0.150826677680016,-2.52326406652023
0.150490015745163,-2.52441072669178
0.150443882259432,-2.52456712722778
0.150153338909149,-2.52552708966388
0.149816662073135,-2.52663915789671
0.149480000138283,-2.52774940501903
0.14914333820343,-2.52885975466979
0.148806676268578,-2.52996920267558
0.148469999432564,-2.53107839571987
0.148133337497711,-2.53218665805554
0.147796675562859,-2.53329551518001
0.147669157772196,-2.53371405601501
0.147460013628006,-2.53438253504071
0.147123336791992,-2.53545665925553
0.14678667485714,-2.53652959705394
0.146449998021126,-2.53760174995518
0.146113336086273,-2.53867406863484
0.145776674151421,-2.53974623142943
0.145439997315407,-2.54081838129621
0.145103335380554,-2.54188925462573
0.144798019270094,-2.54286098480225
0.144766673445702,-2.54295805544484
0.144430011510849,-2.5439944805964
0.144093334674835,-2.54503160160482
0.143756672739983,-2.54606729413469
0.143419995903969,-2.54710192622393
0.143083348870277,-2.5481386194151
0.142746672034264,-2.54917387898489
0.142410010099411,-2.5502092784604
0.142073333263397,-2.55124371071946
0.14182463962355,-2.55200791358948
0.141736671328545,-2.5522706596443
0.141400009393692,-2.55327143618995
0.141063332557678,-2.55427071686638
0.140726670622826,-2.55527043337971
0.140390008687973,-2.55627044583805
0.14005334675312,-2.55726974475424
0.139716669917107,-2.55826952479642
0.139380007982254,-2.55926856574793
0.13904333114624,-2.56026853890603
0.138744580704373,-2.56115484237671
0.138706684112549,-2.56126399627219
0.138370007276535,-2.56222843684737
0.138033330440521,-2.56319350930696
0.137696668505669,-2.56415844351875
0.137360006570816,-2.56512318654646
0.137023344635963,-2.566086651358
0.13668666779995,-2.56705136338541
0.136350005865097,-2.56801517174971
0.136013329029083,-2.56897987124794
0.135676681995392,-2.5699447988116
0.135551432724164,-2.57030200958252
0.135340005159378,-2.57088659792521
0.135003343224525,-2.57181604916881
0.134666666388512,-2.57274452966595
0.134330004453659,-2.5736737501227
0.133993342518806,-2.57460326927797
0.133656665682793,-2.57553339920429
0.13332000374794,-2.57646375292253
0.132983341813087,-2.57739108193755
0.132646679878235,-2.57832171273927
0.132310003042221,-2.57925201683878
0.132238337382822,-2.57944893836975
0.131973341107368,-2.58015378439976
0.131636664271355,-2.58104810377771
0.131300017237663,-2.5819427733108
0.130963340401649,-2.58283789552673
0.130626663565636,-2.58373304606619
0.130290001630783,-2.58462691268322
0.12995333969593,-2.58552041975747
0.129616677761078,-2.58641686854391
0.129280000925064,-2.58731153878045
0.128943338990211,-2.58820715642917
0.12879669785186,-2.58859586715698
0.128606662154198,-2.5890827176836
0.128270015120506,-2.58994272192733
0.127933338284492,-2.59080469100316
0.12759667634964,-2.59166380151731
0.127259999513626,-2.59252404728052
0.126923337578773,-2.59338345017407
0.126586675643921,-2.59424429533328
0.126249998807907,-2.59510409502921
0.125913336873055,-2.59596501857522
0.125576674938202,-2.59682595453218
0.125240013003349,-2.59768698746545
0.125218097247043,-2.59774279594421
0.124903336167336,-2.59851585092468
0.124566674232483,-2.59934147871135
0.12423000484705,-2.60016847775047
0.123893342912197,-2.60099437002778
0.123556673526764,-2.60181916156334
0.12321999669075,-2.60264452768539
0.122883342206478,-2.60347128793574
0.122546665370464,-2.60429658326908
0.122210003435612,-2.60512426800329
0.121873334050179,-2.60595020989002
0.121536672115326,-2.6067796453452
0.121491537349077,-2.60688996315002
0.121200002729893,-2.60757567560827
0.12086334079504,-2.60836599418006
0.120526671409607,-2.60915769033394
0.120190009474754,-2.60994799720432
0.119853340089321,-2.61073954450963
0.119516663253307,-2.61153152919222
0.119180008769035,-2.61232260285998
0.118843331933022,-2.61311458231359
0.118506669998169,-2.61390645449419
0.118170000612736,-2.6146986583588
0.117833338677883,-2.61549291493644
0.117602413876438,-2.61603689193726
0.11749666929245,-2.61627605456304
0.117160007357597,-2.61703094537438
0.116823337972164,-2.61778836849824
0.116486676037312,-2.61854495172795
0.116150006651878,-2.6193023792256
0.115813329815865,-2.62005855438132
0.115476675331593,-2.62081624838045
0.115139998495579,-2.62157248521921
0.114803336560726,-2.62233070922597
0.114466667175293,-2.62308969248252
0.11413000524044,-2.62384706930194
0.113793335855007,-2.62460762550826
0.113537283115824,-2.62518382072449
0.113456673920155,-2.62535745807543
0.113120004534721,-2.62607897655882
0.112783342599869,-2.62680045229203
0.112446673214436,-2.62752263032607
0.112109996378422,-2.62824431328103
0.11177334189415,-2.62896718119966
0.111436665058136,-2.62968875555864
0.111100003123283,-2.63041030863384
0.11076333373785,-2.6311325713176
0.110426671802998,-2.63185598983626
0.110090002417564,-2.63258132272433
0.109753340482712,-2.63330432534181
0.109416671097279,-2.63403074791159
0.109276675282719,-2.63433074951172
0.109080009162426,-2.63473266182533
0.108743339776993,-2.63541907709813
0.108406662940979,-2.63610507280648
0.108070008456707,-2.63679177809964
0.107733331620693,-2.6374778920577
0.107396669685841,-2.63816465551588
0.107060000300407,-2.63885013231874
0.106723338365555,-2.63953753123771
0.106386668980122,-2.64022543258669
0.106049999594688,-2.64091494830756
0.105713337659836,-2.64160199722233
0.105376668274403,-2.64229351653479
0.10504000633955,-2.64298101472364
0.104797792797894,-2.64347791671753
0.104703336954117,-2.64366194691597
0.104366667568684,-2.64431206906844
0.104030005633831,-2.6449616808175
0.103693336248398,-2.64561335752171
0.103356674313545,-2.64626143816799
0.103019997477531,-2.64691312919099
0.102683335542679,-2.6475629875219
0.102346666157246,-2.64821501316303
0.102010004222393,-2.64886851644635
0.10167333483696,-2.64951958797908
0.101336672902107,-2.65017094639445
0.101000003516674,-2.65082496769361
0.100663334131241,-2.65147783596429
0.100326672196388,-2.65213364376216
0.100073678771638,-2.65262484550476
0.099990002810955,-2.65277834166303
0.0996533408761024,-2.65339072920778
0.0993166714906693,-2.65400420677479
0.0989800021052361,-2.65461710943571
0.0986433327198029,-2.65523191013482
0.0983066707849503,-2.65584723094156
0.0979700013995171,-2.65645861312861
0.0976333394646645,-2.65707324347055
0.0972966700792313,-2.65768718116075
0.0969600006937981,-2.65830275349349
0.0966233387589455,-2.65891928634897
0.0962866693735123,-2.65953582011536
0.0959500074386597,-2.66015075553753
0.0956133380532265,-2.66077048673771
0.0952766686677933,-2.66138811128117
0.0950673003743569,-2.66177177429199
0.0949399992823601,-2.66199073595079
0.0946033373475075,-2.66256615864318
0.0942666679620743,-2.66314336000587
0.0939300060272217,-2.66371722241383
0.0935933366417885,-2.66429290956137
0.0932566672563553,-2.6648692862333
0.0929200053215027,-2.66544413620495
0.0925833359360695,-2.66601975708538
0.0922466740012169,-2.66659725761049
0.0919100046157837,-2.66717317240788
0.0915733352303505,-2.66775376332555
0.0912366658449173,-2.66832997318246
0.0909000039100647,-2.66891134825781
0.0905633345246315,-2.66948935593382
0.0902266725897789,-2.67007097671257
0.0898900032043457,-2.67065122994587
0.0897340320766309,-2.67091870307922
0.0895533338189125,-2.67120722098705
0.0892166718840599,-2.67174510703597
0.0888800024986267,-2.67228171153527
0.0885433405637741,-2.67281722880185
0.0882066711783409,-2.67335483891935
0.0878700017929077,-2.67389047653384
0.0875333324074745,-2.67442746963344
0.0871966704726219,-2.67496358930094
0.0868600010871887,-2.67550013402426
0.0865233391523361,-2.67603786683694
0.0861866697669029,-2.6765759107068
0.0858500003814697,-2.67711498749523
0.0855133384466171,-2.67765294150543
0.0851766690611839,-2.67819230028545
0.0848400071263313,-2.6787359084127
0.0845033377408981,-2.67927799971911
0.0841666683554649,-2.67981788427466
0.0840132665790377,-2.68006563186646
0.0838299989700317,-2.68033828975402
0.0834933370351791,-2.6808305636389
0.0831566676497459,-2.68132678729376
0.0828200057148933,-2.68182129670556
0.0824833363294601,-2.68231642787103
0.0821466669440269,-2.68281185330054
0.0818100050091743,-2.6833070159929
0.0814733356237411,-2.68380206672668
0.0811366736888885,-2.6842980027923
0.0808000043034554,-2.68479265617919
0.0804633349180222,-2.68529128172581
0.080126665532589,-2.68578800111507
0.0797900035977364,-2.68628542476312
0.0794533342123032,-2.6867851448471
0.0791166722774506,-2.6872842132539
0.0787800028920174,-2.68778363028073
0.0784433335065842,-2.68828401484928
0.0781066715717316,-2.68878742702203
0.0778214533216137,-2.68921279907227
0.0777700021862984,-2.68928249573024
0.0774333402514458,-2.68973519579351
0.0770966708660126,-2.69018475251768
0.0767600014805794,-2.69063630166828
0.0764233320951462,-2.69108666013699
0.0760866701602936,-2.69153708487923
0.0757500007748604,-2.69198789395618
0.0754133388400078,-2.69243927286464
0.0750766694545746,-2.69289107148294
0.0747400000691414,-2.69334229570939
0.0744033381342888,-2.69379576631974
0.0740666687488556,-2.69424759673597
0.073730006814003,-2.69469846810982
0.0733933374285698,-2.69515600410767
0.0730566680431366,-2.6956083316803
0.0727199986577034,-2.69606533841637
0.0723833367228508,-2.69652035883958
0.0720466673374176,-2.69697913152117
0.0717099979519844,-2.69743532486529
0.0713733360171318,-2.69789548179713
0.0710373799142949,-2.6983597278595
0.0710366666316986,-2.69836060559952
0.070700004696846,-2.69876287620943
0.0703633353114128,-2.69916633215381
0.0700266733765602,-2.69957126584612
0.069690003991127,-2.69997471071995
0.0693533420562744,-2.70037950984927
0.0690166652202606,-2.70078094561222
0.068680003285408,-2.70118632569844
0.0683433338999748,-2.70158753452042
0.0680066645145416,-2.70199291914968
0.067670002579689,-2.70239651020692
0.0673333331942558,-2.70280287504492
0.0669966712594032,-2.70320585216261
0.06666000187397,-2.70361221957908
0.0663233399391174,-2.70402077451234
0.0659866705536842,-2.70442510037623
0.0656500086188316,-2.70483549883217
0.0653133317828178,-2.70524177853694
0.0649766698479652,-2.70565348564149
0.064640000462532,-2.70606320833143
0.0643033310770988,-2.70647519192134
0.0639666691422462,-2.70688883457202
0.063629999756813,-2.7073035291828
0.0634636968733316,-2.70750665664673
0.0632933378219604,-2.7076859454154
0.0629566684365273,-2.70804426497455
0.0626200065016747,-2.70839404526042
0.0622833371162415,-2.70874496533787
0.0619466714560986,-2.70909856313504
0.0616099983453751,-2.70944715928122
0.0612733326852322,-2.70979838106742
0.0609366670250893,-2.71015470328048
0.0606000013649464,-2.71050381812401
0.0602633357048035,-2.71085752398037
0.0599266700446606,-2.71120691938499
0.0595900043845177,-2.71156016207628
0.0592533349990845,-2.71191338693542
0.0589166693389416,-2.71226242321577
0.0585800036787987,-2.71261829483655
0.0582433380186558,-2.71297143079284
0.0579066649079323,-2.71332742951133
0.0575699992477894,-2.71368415596671
0.0572333335876465,-2.71402852321472
0.0568966679275036,-2.71438950885905
0.0565600022673607,-2.71475113339087
0.0562233366072178,-2.71510795250797
0.0558866709470749,-2.71546915922705
0.0555500015616417,-2.71583611797492
0.0552133359014988,-2.7161957449221
0.0548766702413559,-2.71656773829223
0.054796060153716,-2.71665358543396
0.054540004581213,-2.71687605069253
0.0542033314704895,-2.7171692927982
0.0538666658103466,-2.71746755239751
0.0535300001502037,-2.71776202562285
0.0531933344900608,-2.71805436995523
0.0528566688299179,-2.71834488596683
0.052520003169775,-2.7186372345649
0.0521833337843418,-2.71892904681302
0.0518466681241989,-2.71921536614148
0.0515099987387657,-2.71950699432948
0.0511733330786228,-2.719797768611
0.0508366674184799,-2.72009033343096
0.050500001758337,-2.72038264225931
0.0501633360981941,-2.72066993187652
0.0498266704380512,-2.72096025642912
0.049490001052618,-2.72125389358341
0.0491533353924751,-2.7215437582603
0.0488166697323322,-2.72183620924694
0.048480000346899,-2.72213478269404
0.0481433346867561,-2.72242277825139
0.0478066690266132,-2.72271655524518
0.04746999964118,-2.72301149141957
0.0471333339810371,-2.72330942453722
0.0467966683208942,-2.7236080148209
0.0464600026607513,-2.72390878616931
0.0461233370006084,-2.7242051530324
0.0457866676151752,-2.72451326659528
0.0454500019550323,-2.72481654811208
0.0451133362948895,-2.72512450292417
0.0447766669094563,-2.72543978350211
0.0444400012493134,-2.72574423880884
0.0443805896622293,-2.72580075263977
0.0441033355891705,-2.72599241375184
0.0437666662037373,-2.72621425215035
0.0434300005435944,-2.72643952745244
0.0430933348834515,-2.7266578861855
0.0427566692233086,-2.72687799122129
0.0424200035631657,-2.72709873084831
0.0420833341777325,-2.72731817434636
0.0417466685175896,-2.72754106718056
0.0414100028574467,-2.72774944616401
0.0410733334720135,-2.72796776063779
0.0407366678118706,-2.72818562784932
0.0404000021517277,-2.72839619682685
0.0400633327662945,-2.72861578770518
0.0397266671061516,-2.72882853706022
0.0393900014460087,-2.72904538513292
0.0390533357858658,-2.72924968613001
0.0387166701257229,-2.72945321197043
0.0383800007402897,-2.72967537044326
0.0380433350801468,-2.72988561201191
0.0377066694200039,-2.73008827785196
0.0373700000345707,-2.73030182663672
0.0370333343744278,-2.73051682687307
0.0366966687142849,-2.73072128741541
0.0363599993288517,-2.7309337647805
0.0360233336687088,-2.73114830001518
0.0356866680085659,-2.73135895226511
0.035350002348423,-2.73157509259454
0.0350133366882801,-2.73178283598272
0.0346766710281372,-2.7320061027731
0.034340001642704,-2.73222750212971
0.0340033322572708,-2.73243543323445
0.0336666665971279,-2.73265157737693
0.033330000936985,-2.73289169796762
0.0329933352768421,-2.73308979105007
0.0326566658914089,-2.7333425841035
0.032320000231266,-2.73356952933755
0.0319833345711231,-2.73380213471938
0.0316466689109802,-2.73406406738693
0.0313100032508373,-2.73431310122382
0.0309733357280493,-2.73456318663285
0.0306366663426161,-2.73484074149574
0.0305104167200625,-2.734947681427
0.0303000006824732,-2.73503486145738
0.0299633350223303,-2.73515182196767
0.0296266674995422,-2.73528250464488
0.0292900018393993,-2.73542392647956
0.0289533324539661,-2.7355278825293
0.0286166667938232,-2.7356605331451
0.0282800011336803,-2.7357807200271
0.0279433354735374,-2.73589933588513
0.0276066679507494,-2.736015552539
0.0272700022906065,-2.73612210191326
0.0269333329051733,-2.73622974331104
0.0265966672450304,-2.73634232356596
0.0262600015848875,-2.7364348656072
0.0259233340620995,-2.73653218877597
0.0255866665393114,-2.7366537616947
0.0252500008791685,-2.73670988324032
0.0249133352190256,-2.73681591735044
0.0245766676962376,-2.73692635643668
0.0242400001734495,-2.7369871578255
0.0239033345133066,-2.73707962435438
0.0235666669905186,-2.7371479964187
0.0232300013303757,-2.73720327808709
0.0228933338075876,-2.73731376395241
0.0225566681474447,-2.73739439077338
0.0222200006246567,-2.73741727355012
0.0218833331018686,-2.73745504513423
0.0215466674417257,-2.73750191814495
0.0212100017815828,-2.73755333473138
0.0208733342587948,-2.73760722458424
0.0205366667360067,-2.73760969790119
0.0202000010758638,-2.73763360040036
0.0198633335530758,-2.73765043694167
0.0195266678929329,-2.73764561126334
0.0191900003701448,-2.73764904089026
0.0188533347100019,-2.73764743573865
0.0185166671872139,-2.73758759067137
0.0181799996644258,-2.73749104856047
0.017843334004283,-2.73745730809787
0.0175066683441401,-2.73740825876158
0.017170000821352,-2.73726825532651
0.016833333298564,-2.73708126065913
0.0164966676384211,-2.7368745725167
0.016160000115633,-2.73662720224952
0.0158233344554901,-2.73610552051399
0.0154866678640246,-2.73579101528682
0.0151500003412366,-2.73506014366619
0.0150826670229435,-2.734947681427
0.0151500003412366,-2.7349243870413
0.0154866678640246,-2.73473925009618
0.0158233344554901,-2.7346159705009
0.016160000115633,-2.73438889348417
0.0164966676384211,-2.73421059881599
0.016833333298564,-2.73401356635369
0.017170000821352,-2.73379227989598
0.0175066683441401,-2.73355597671627
0.017843334004283,-2.73334221586619
0.0181799996644258,-2.73310049142861
0.0185166671872139,-2.73277821754798
0.0188533347100019,-2.73244286850298
0.0191900003701448,-2.73210578881247
0.0195266678929329,-2.73171935361974
0.0198633335530758,-2.73125842014949
0.0202000010758638,-2.73073876854302
0.0205366667360067,-2.73012969517472
0.0208733342587948,-2.72934343621819
0.0212100017815828,-2.72847516179378
0.0215466674417257,-2.7273423698511
0.0218833331018686,-2.72583074257022
0.0218890393310684,-2.72580075263977
0.0222200006246567,-2.72548018726337
0.0225566681474447,-2.72509449564505
0.0228933338075876,-2.72473850096426
0.0232300013303757,-2.72438030900406
0.0235666669905186,-2.72394213960835
0.0239033345133066,-2.72348919414011
0.0242400001734495,-2.72301533706206
0.0245766676962376,-2.72246405013702
0.0249133352190256,-2.72191170210901
0.0252500008791685,-2.72131420955526
0.0255866665393114,-2.7205928764204
0.0259233340620995,-2.71984404665261
0.0262600015848875,-2.71898503195713
0.0265966672450304,-2.71801763668395
0.0269333329051733,-2.71692261976354
0.0270091593433339,-2.71665358543396
0.0272700022906065,-2.7162909132921
0.0276066679507494,-2.71579714771006
0.0279433354735374,-2.71528535920536
0.0282800011336803,-2.71472864859486
0.0286166667938232,-2.71413062552726
0.0289533324539661,-2.71352005354926
0.0292900018393993,-2.71283461347138
0.0296266674995422,-2.71211769645203
0.0299633350223303,-2.71133234700905
0.0303000006824732,-2.7104776539766
0.0306366663426161,-2.70956517511459
0.0309733357280493,-2.7085444688629
0.0312848499301693,-2.70750665664673
0.0313100032508373,-2.70746284306005
0.0316466689109802,-2.70686172535241
0.0319833345711231,-2.70624378114334
0.032320000231266,-2.70557441385874
0.0326566658914089,-2.70485916048844
0.0329933352768421,-2.70413282155276
0.033330000936985,-2.70331953975386
0.0336666665971279,-2.70247668344459
0.0340033322572708,-2.70157245617402
0.034340001642704,-2.70058209277965
0.0346766710281372,-2.69953132521959
0.0350133366882801,-2.69840389221523
0.0350258057868039,-2.6983597278595
0.035350002348423,-2.69767546272644
0.0356866680085659,-2.6969333354846
0.0360233336687088,-2.69615483010322
0.0363599993288517,-2.69534041502146
0.0366966687142849,-2.69446720877288
0.0370333343744278,-2.69353968820685
0.0373700000345707,-2.69256655663218
0.0377066694200039,-2.69153112843721
0.0380433350801468,-2.69040571415122
0.0383800007402897,-2.68922055399281
0.0383821451312797,-2.68921279907227
0.0387166701257229,-2.6884200445811
0.0390533357858658,-2.68757146744605
0.0393900014460087,-2.68668113723005
0.0397266671061516,-2.68574962879603
0.0400633327662945,-2.68476221447197
0.0404000021517277,-2.68374254853766
0.0407366678118706,-2.68264052342242
0.0410733334720135,-2.68148432559496
0.0414100028574467,-2.68025106902057
0.0414585765099051,-2.68006563186646
0.0417466685175896,-2.67929366339177
0.0420833341777325,-2.67836409156918
0.0424200035631657,-2.67738756199473
0.0427566692233086,-2.67636238268516
0.0430933348834515,-2.67529094497643
0.0434300005435944,-2.67415393479532
0.0437666662037373,-2.67296593534724
0.0441033355891705,-2.67170774390814
0.0443056120763345,-2.67091870307922
0.0444400012493134,-2.67053117213694
0.0447766669094563,-2.66952469069199
0.0451133362948895,-2.66848342743688
0.0454500019550323,-2.66739323497824
0.0457866676151752,-2.66624638859065
0.0461233370006084,-2.66504916080176
0.0464600026607513,-2.66378821948908
0.0467966683208942,-2.66247099349726
0.0469673229831046,-2.66177177429199
0.0471333339810371,-2.66125044674453
0.04746999964118,-2.66016593872894
0.0478066690266132,-2.65903398285953
0.0481433346867561,-2.65785361225925
0.048480000346899,-2.65661739408059
0.0488166697323322,-2.65533330270832
0.0491533353924751,-2.65398134596311
0.0494760149421076,-2.65262484550476
0.049490001052618,-2.65257833006596
0.0498266704380512,-2.65143611782959
0.0501633360981941,-2.65025014540271
0.050500001758337,-2.64900857665993
0.0508366674184799,-2.64772535196625
0.0511733330786228,-2.64638105625559
0.0515099987387657,-2.64497295990664
0.0518466681241989,-2.6435071152559
0.0518531758367017,-2.64347791671753
0.0521833337843418,-2.6422835113909
0.052520003169775,-2.64102649513321
0.0528566688299179,-2.63971759646011
0.0531933344900608,-2.63835804628589
0.0535300001502037,-2.63694202719414
0.0538666658103466,-2.63546430551657
0.0541157061616852,-2.63433074951172
0.0542033314704895,-2.6340015467077
0.054540004581213,-2.63270220745784
0.0548766702413559,-2.63135938719588
0.0552133359014988,-2.62996740068548
0.0555500015616417,-2.62851382306693
0.0558866709470749,-2.62701192584787
0.0562233366072178,-2.62544081210237
0.0562771619724341,-2.62518382072449
0.0565600022673607,-2.62405313204462
0.0568966679275036,-2.62266443291462
0.0572333335876465,-2.62122889280542
0.0575699992477894,-2.61972474748645
0.0579066649079323,-2.61817330331931
0.0582433380186558,-2.61656013691016
0.0583497021695251,-2.61603689193726
0.0585800036787987,-2.6150739894846
0.0589166693389416,-2.61362932150834
0.0592533349990845,-2.61212959605069
0.0595900043845177,-2.61057850520053
0.0599266700446606,-2.60896811417036
0.0602633357048035,-2.60729377595518
0.0603429469017065,-2.60688996315002
0.0606000013649464,-2.60576797915755
0.0609366670250893,-2.60425157282701
0.0612733326852322,-2.60268968148472
0.0616099983453751,-2.60107044998288
0.0619466714560986,-2.5993832415995
0.0622646618934524,-2.59774279594421
0.0622833371162415,-2.59765890025362
0.0626200065016747,-2.59611735091554
0.0629566684365273,-2.59452357227629
0.0632933378219604,-2.59288318690667
0.063629999756813,-2.59118191631971
0.0639666691422462,-2.58941939295914
0.0641201025257958,-2.58859586715698
0.0643033310770988,-2.58773194753153
0.064640000462532,-2.58610933433751
0.0649766698479652,-2.58443088079326
0.0653133317828178,-2.5826993648495
0.0656500086188316,-2.58090588714111
0.0659161256608234,-2.57944893836975
0.0659866705536842,-2.5791067314104
0.0663233399391174,-2.57744222512376
0.06666000187397,-2.57572305742021
0.0669966712594032,-2.57395457152035
0.0673333331942558,-2.57212100751811
0.0676569455927838,-2.57030200958252
0.067670002579689,-2.57023647824025
0.0680066645145416,-2.56852587056093
0.0683433338999748,-2.56676070000461
0.068680003285408,-2.56494177808129
0.0690166652202606,-2.56306198626493
0.0693471696476142,-2.56115484237671
0.0693533420562744,-2.56112282618558
0.069690003991127,-2.55935523640035
0.0700266733765602,-2.55753495558154
0.0703633353114128,-2.55565975252348
0.070700004696846,-2.55372529613728
0.070990073460694,-2.55200791358948
0.0710366666316986,-2.55175854564263
0.0713733360171318,-2.54993175131579
0.0717099979519844,-2.54805418606055
0.0720466673374176,-2.5461107977316
0.0723833367228508,-2.54411762362304
0.0725900445155318,-2.54286098480225
0.0727199986577034,-2.54214316832988
0.0730566680431366,-2.54024955743247
0.0733933374285698,-2.53829785273731
0.073730006814003,-2.53629364077476
0.0740666687488556,-2.53422469967263
0.0741483514503029,-2.53371405601501
0.0744033381342888,-2.53225912459308
0.0747400000691414,-2.53029262384733
0.0750766694545746,-2.52827034837162
0.0754133388400078,-2.52618533706607
0.0756682881347352,-2.52456712722778
0.0757500007748604,-2.52409117429037
0.0760866701602936,-2.52210173055686
0.0764233320951462,-2.52005291796726
0.0767600014805794,-2.51794957127133
0.0770966708660126,-2.51578493880279
0.0771524816259895,-2.51541996002197
0.0774333402514458,-2.51372837606214
0.0777700021862984,-2.51165337783831
0.0781066715717316,-2.50952458296271
0.0784433335065842,-2.50733100614617
0.0786025102649416,-2.50627303123474
0.0787800028920174,-2.50518220227711
0.0791166722774506,-2.50307637360951
0.0794533342123032,-2.50090790136483
0.0797900035977364,-2.49868702914994
0.0800206214050991,-2.49712610244751
0.080126665532589,-2.49645971257285
0.0804633349180222,-2.49431289097551
0.0808000043034554,-2.49211109011864
0.0811366736888885,-2.48984690131585
0.0814079632139561,-2.48797917366028
0.0814733356237411,-2.48756002562923
0.0818100050091743,-2.48537176254755
0.0821466669440269,-2.48312531492469
0.0824833363294601,-2.48082129950909
0.0827668233645164,-2.47883224487305
0.0828200057148933,-2.47848365312314
0.0831566676497459,-2.47624900656038
0.0834933370351791,-2.47395770684592
0.0838299989700317,-2.47160574064726
0.0840985263844918,-2.46968507766724
0.0841666683554649,-2.46922820713468
0.0845033377408981,-2.46694181592005
0.0848400071263313,-2.46459683963623
0.0851766690611839,-2.46219636404026
0.0854039078065619,-2.46053814888
0.0855133384466171,-2.45978798873382
0.0858500003814697,-2.45744937698631
0.0861866697669029,-2.45504851510584
0.0865233391523361,-2.45259038755006
0.0866845703092907,-2.45139122009277
0.0868600010871887,-2.4501624123541
0.0871966704726219,-2.44776033991664
0.0875333324074745,-2.44530173023006
0.0878700017929077,-2.44278355767738
0.0879410376764778,-2.44224429130554
0.0882066711783409,-2.44034126395745
0.0885433405637741,-2.43788152544624
0.0888800024986267,-2.43535875101833
0.0891751238636108,-2.43309712409973
0.0892166718840599,-2.43279589614144
0.0895533338189125,-2.43032723607689
0.0898900032043457,-2.42779704100807
0.0902266725897789,-2.4252072293856
0.0903873562390698,-2.4239501953125
0.0905633345246315,-2.42264520678531
0.0909000039100647,-2.42010707862628
0.0912366658449173,-2.41750724809632
0.0915733352303505,-2.41484427790899
0.0915784705699939,-2.41480326652527
0.0919100046157837,-2.41228951098771
0.0922466740012169,-2.40967467264252
0.0925833359360695,-2.40700304991622
0.0927500754371843,-2.40565633773804
0.0929200053215027,-2.40435052123186
0.0932566672563553,-2.4017229512108
0.0935933366417885,-2.39903120171053
0.0939021733930439,-2.39650917053223
0.0939300060272217,-2.39629242465492
0.0942666679620743,-2.39364199340031
0.0946033373475075,-2.39093149012708
0.0949399992823601,-2.38815911334434
0.0950354480063706,-2.387362241745
0.0952766686677933,-2.385439578907
0.0956133380532265,-2.38270896510339
0.0959500074386597,-2.37991324584641
0.0961510281044962,-2.37821531295776
0.0962866693735123,-2.37711948118203
0.0966233387589455,-2.37436272570831
0.0969600006937981,-2.3715426467494
0.0972496533517736,-2.36906838417053
0.0972966700792313,-2.3686834991543
0.0976333394646645,-2.36589541088678
0.0979700013995171,-2.36304732968741
0.0983066707849503,-2.36013502442104
0.0983311146478577,-2.3599214553833
0.0986433327198029,-2.35730504410036
0.0989800021052361,-2.35442605474266
0.0993166714906693,-2.3514829719785
0.0993968074980724,-2.35077428817749
0.0996533408761024,-2.34859520018788
0.099990002810955,-2.34567972748477
0.100326672196388,-2.3427018516927
0.100446621222802,-2.34162735939026
0.100663334131241,-2.3397598957075
0.101000003516674,-2.3368114011133
0.101336672902107,-2.3337983259359
0.101481838448543,-2.33248043060303
0.10167333483696,-2.33080579616013
0.102010004222393,-2.32781587304814
0.102346666157246,-2.32476077506097
0.10250192253922,-2.3233335018158
0.102683335542679,-2.32172541457387
0.103019997477531,-2.3186929215925
0.103356674313545,-2.31559818333159
0.103508090133139,-2.31418657302856
0.103693336248398,-2.31251937214991
0.104030005633831,-2.30944566319628
0.104366667568684,-2.30630455726685
0.104500558962268,-2.30503940582275
0.104703336954117,-2.30318728359063
0.10504000633955,-2.30006529506686
0.105376668274403,-2.29687970507395
0.105479710057873,-2.29589247703552
0.105713337659836,-2.2937270463453
0.106049999594688,-2.29055535649022
0.106386668980122,-2.28731878590085
0.106445700210362,-2.28674554824829
0.106723338365555,-2.28413411807985
0.107060000300407,-2.28091183036646
0.107396669685841,-2.2776224543667
0.107399091299347,-2.27759861946106
0.107733331620693,-2.27440965336219
0.108070008456707,-2.2711319856857
0.108340726687273,-2.26845145225525
0.108406662940979,-2.26781789991575
0.108743339776993,-2.26454821220697
0.109080009162426,-2.26121415757967
0.109270023394242,-2.25930452346802
0.109416671097279,-2.25787290506252
0.109753340482712,-2.2545460967937
0.110090002417564,-2.25115363947694
0.110187800076055,-2.25015759468079
0.110426671802998,-2.24779265101091
0.11076333373785,-2.24440257976909
0.111094165689251,-2.24101066589355
0.111100003123283,-2.24095242382514
0.111436665058136,-2.23756707980182
0.11177334189415,-2.23411669889233
0.11198987005174,-2.23186349868774
0.112109996378422,-2.23064606293632
0.112446673214436,-2.2271955209041
0.112783342599869,-2.22367831427316
0.112874411487361,-2.22271656990051
0.113120004534721,-2.22018896691855
0.113456673920155,-2.21667325757665
0.113748537393498,-2.21356964111328
0.113793335855007,-2.21310497278433
0.11413000524044,-2.20958375984681
0.114466667175293,-2.2059970295618
0.114612634174739,-2.20442271232605
0.114803336560726,-2.20241502013449
0.115139998495579,-2.19882295739759
0.115466448210207,-2.19527578353882
0.115476675331593,-2.1951672231908
0.115813329815865,-2.19156746552659
0.116150006651878,-2.18790279614822
0.116310876128742,-2.18612861633301
0.116486676037312,-2.1842333113681
0.116823337972164,-2.18055945972519
0.117145330116875,-2.17698168754578
0.117160007357597,-2.17682216425828
0.11749666929245,-2.17313660722447
0.117833338677883,-2.16938054368113
0.11797050999599,-2.16783475875854
0.118170000612736,-2.16563466582162
0.118506669998169,-2.16187002719173
0.118786729645333,-2.15868782997131
0.118843331933022,-2.15805783750823
0.119180008769035,-2.15427784400601
0.119516663253307,-2.15043140099673
0.119593905985663,-2.14954090118408
0.119853340089321,-2.14660984529696
0.120190009474754,-2.14274523790665
0.120392431266154,-2.14039373397827
0.120526671409607,-2.13886454999975
0.12086334079504,-2.13498359566626
0.121182126303831,-2.13124680519104
0.121200002729893,-2.13104120341062
0.121536672115326,-2.12714233387742
0.121873334050179,-2.12317501818967
0.121963763800397,-2.12209987640381
0.122210003435612,-2.1192258615067
0.122546665370464,-2.11523598401766
0.122737002856471,-2.112952709198
0.122883342206478,-2.11122853088646
0.12321999669075,-2.10721513786593
0.123502019268441,-2.10380578041077
0.123556673526764,-2.10315642203467
0.123893342912197,-2.09912122774734
0.12423000484705,-2.09501768746789
0.124259212115346,-2.09465885162354
0.124566674232483,-2.09094495347387
0.124903336167336,-2.08681602707413
0.125008668495636,-2.0855119228363
0.125240013003349,-2.08269406836007
0.125576674938202,-2.07853609067344
0.125750434656243,-2.07636499404907
0.125913336873055,-2.07436182398668
0.126249998807907,-2.07017746576571
0.126484957509933,-2.06721782684326
0.126586675643921,-2.06595591330063
0.126923337578773,-2.06173954831299
0.127211841454866,-2.05807089805603
0.127259999513626,-2.05746755907938
0.12759667634964,-2.05322143713586
0.1279316212056,-2.0489239692688
0.127933338284492,-2.04890225405933
0.128270015120506,-2.04461785337246
0.128606662154198,-2.04026710296978
0.128644297983911,-2.03977704048157
0.128943338990211,-2.03593732466947
0.129280000925064,-2.03155196002422
0.129350154407624,-2.03063011169434
0.129616677761078,-2.02717533450698
0.12995333969593,-2.02274883395545
0.130048852139333,-2.02148294448853
0.130290001630783,-2.0183285223123
0.130626663565636,-2.01386804858262
0.130741169169975,-2.01233601570129
0.130963340401649,-2.00940099652732
0.131300017237663,-2.00489825910314
0.13142658769604,-2.00318908691406
0.131636664271355,-2.00038684024765
0.131973341107368,-1.99584408090314
0.132105656160815,-1.99404215812683
0.132310003042221,-1.99129223538975
0.132646679878235,-1.98670385944648
0.132778191491197,-1.98489511013031
0.132983341813087,-1.98210581204069
0.13332000374794,-1.97747886767564
0.133444643352922,-1.97574806213379
0.133656665682793,-1.972836482817
0.133993342518806,-1.96816006149861
0.13410456755067,-1.96660113334656
0.134330004453659,-1.9634749373294
0.134666666388512,-1.95875162400303
0.134758460727657,-1.95745420455933
0.135003343224525,-1.9540289095852
0.135340005159378,-1.94925395712216
0.135406381080397,-1.94830715656281
0.135676681995392,-1.94448993961687
0.136013329029083,-1.9396691985451
0.13604864147124,-1.93916010856628
0.136350005865097,-1.93485743187977
0.136684617321218,-1.93001317977905
0.13668666779995,-1.92998376689466
0.137023344635963,-1.92512900067054
0.137315035615234,-1.92086625099182
0.137360006570816,-1.92021489244214
0.137696668505669,-1.91530954705895
0.137939837835397,-1.9117192029953
0.138033330440521,-1.91035061467868
0.138370007276535,-1.90538847910339
0.138559082563724,-1.90257215499878
0.138706684112549,-1.90039161034512
0.13904333114624,-1.89537155722669
0.139172761270755,-1.89342522621155
0.139380007982254,-1.89033354111735
0.139716669917107,-1.88525383975598
0.139780912026731,-1.88427829742432
0.14005334675312,-1.88017268372253
0.140383649694291,-1.87513136863708
0.140390008687973,-1.87503501941741
0.140726670622826,-1.86990975596828
0.140981377082688,-1.86598443984985
0.141063332557678,-1.8647302206221
0.141400009393692,-1.85954465572461
0.141573994727848,-1.85683727264404
0.141736671328545,-1.85432284772254
0.142073333263397,-1.84906643265384
0.142160985819908,-1.84769034385681
0.142410010099411,-1.84380586511552
0.142743071536423,-1.83854341506958
0.142746672034264,-1.83848686901293
0.143083348870277,-1.83317641580307
0.143320144655769,-1.82939648628235
0.143419995903969,-1.82781180284566
0.143756672739983,-1.82243709590944
0.14389253990519,-1.82024931907654
0.144093334674835,-1.81703391078187
0.144430011510849,-1.81158150338542
0.144459483369541,-1.81110239028931
0.144766673445702,-1.80613483621678
0.145022129813516,-1.80195546150208
0.145103335380554,-1.80063346400076
0.145439997315407,-1.79512154068216
0.145580017958545,-1.79280853271484
0.145776674151421,-1.78957509250409
0.146113336086273,-1.78398363116321
0.146132647876597,-1.78366148471832
0.146449998021126,-1.77839103910244
0.14668115071108,-1.77451455593109
0.14678667485714,-1.77275224789577
0.147123336791992,-1.76708946464968
0.147224956945469,-1.76536750793457
0.147460013628006,-1.76140004893749
0.147763870369466,-1.75622057914734
0.147796675562859,-1.75566341171342
0.148133337497711,-1.74991781337012
0.148298752826855,-1.74707353115082
0.148469999432564,-1.74413902199821
0.148806676268578,-1.73831072865422
0.148828787309938,-1.73792660236359
0.14914333820343,-1.73247939385183
0.149354847109091,-1.72877955436707
0.149480000138283,-1.72659651766232
0.149816662073135,-1.72068444920686
0.149876226106095,-1.71963262557983
0.150153338909149,-1.71475190111709
0.150393483347908,-1.71048557758331
0.150490015745163,-1.70877478125918
0.150826677680016,-1.70276621882459
0.150906259649698,-1.70133864879608
0.151163339614868,-1.69673720850717
0.151415099802091,-1.69219160079956
0.151500001549721,-1.69066157367024
0.151836678385735,-1.68455621910724
0.15191963484701,-1.68304467201233
0.152173340320587,-1.67842997036246
0.152420179915297,-1.67389762401581
0.15251000225544,-1.67225071345354
0.152846664190292,-1.66604218074305
0.152916401960456,-1.66475069522858
0.153183341026306,-1.65981339154839
0.153408876916695,-1.65560364723206
0.153520002961159,-1.65353154489003
0.153856664896011,-1.64722240042511
0.15389729355975,-1.64645671844482
0.154193341732025,-1.64088170683168
0.154381843956181,-1.63730978965759
0.154530003666878,-1.63450387120627
0.154861973158944,-1.62816286087036
0.154866680502892,-1.62807297313977
0.155203342437744,-1.62162968524709
0.155338850020125,-1.61901581287384
0.155540004372597,-1.61513603137197
0.155811540322978,-1.60986888408661
0.155876666307449,-1.60860547098898
0.156213343143463,-1.6020403497553
0.156280678232755,-1.60072183609009
0.156550005078316,-1.59544658888529
0.156746071789141,-1.59157490730286
0.156886667013168,-1.58879704440513
0.15720720414332,-1.58242785930634
0.157223328948021,-1.58210722126727
0.157560005784035,-1.57539307872882
0.157665297818028,-1.5732809305191
0.157896682620049,-1.56863495230007
0.158119588307931,-1.56413400173187
0.158233344554901,-1.56183435732256
0.158569571602632,-1.55498695373535
0.158570006489754,-1.5549780849635
0.158906668424606,-1.54810709867004
0.159017029670037,-1.54584002494812
0.15924334526062,-1.54118380101556
0.159460388735608,-1.5366929769516
0.159580007195473,-1.53421349781963
0.159899912201441,-1.52754604816437
0.159916669130325,-1.52719611333319
0.160253331065178,-1.52014729464416
0.160336494293852,-1.51839900016785
0.160590007901192,-1.5130581518451
0.160769567022369,-1.50925207138062
0.160926669836044,-1.50591407671877
0.161198802140154,-1.50010502338409
0.161263331770897,-1.49872402711628
0.161600008606911,-1.49149356294671
0.161624861049748,-1.49095809459686
0.161936670541763,-1.48422116704355
0.16204767431215,-1.48181104660034
0.162273347377777,-1.47689682922994
0.162467170098903,-1.47266411781311
0.16261000931263,-1.46953493541125
0.16288308812332,-1.46351706981659
0.162946671247482,-1.46211121723421
0.163283333182335,-1.45464128410896
0.16329552702823,-1.45437014102936
0.163620010018349,-1.44712922385691
0.163705129594932,-1.44522309303284
0.163956671953201,-1.43956919522638
0.164111388953243,-1.43607616424561
0.164293333888054,-1.43195225573356
0.164514326334164,-1.42692923545837
0.164629995822906,-1.42428940168838
0.164913883951839,-1.41778230667114
0.16496667265892,-1.41656712656989
0.165303349494934,-1.40879764633505
0.165310370826021,-1.40863525867462
0.165640011429787,-1.40097733538712
0.165703982536327,-1.39948832988739
0.165976673364639,-1.39311151746945
0.166094609116837,-1.39034128189087
0.166313335299492,-1.38517863088032
0.166481684827165,-1.38119435310364
0.166650012135506,-1.37719042439449
0.166865928920757,-1.37204730510712
0.166986674070358,-1.36915616885949
0.167246877173928,-1.36290037631989
0.167323336005211,-1.36105221035417
0.167624833573072,-1.35375332832336
0.167659997940063,-1.35289728327793
0.167996674776077,-1.3446820382277
0.167999769387056,-1.34460639953613
0.16833333671093,-1.33640613331195
0.168371792620609,-1.33545935153961
0.168669998645782,-1.3280737871898
0.168741005884642,-1.32631242275238
0.169006675481796,-1.31968172118364
0.169107302341038,-1.31716537475586
0.169343337416649,-1.31122570842714
0.169470488004764,-1.30801844596863
0.169680014252663,-1.3026987335273
0.169830636940834,-1.29887139797211
0.170016676187515,-1.29411259849082
0.170188048276763,-1.28972446918488
0.170353338122368,-1.28546294958943
0.170542588947772,-1.28057742118835
0.17069000005722,-1.2767451682289
0.170894231467894,-1.27143049240112
0.171026676893234,-1.26795895995194
0.171243043522341,-1.2622834444046
0.171363338828087,-1.25910458050508
0.171589051293224,-1.25313651561737
0.171700000762939,-1.25018059623098
0.171932224816412,-1.24398958683014
0.172036662697792,-1.24118368556147
0.172272790122347,-1.23484253883362
0.172373339533806,-1.23212081404244
0.172610317264213,-1.22569561004639
0.17271001636982,-1.2229704254308
0.172945153191036,-1.21654868125916
0.173046678304672,-1.21375290464621
0.173277310308449,-1.20740163326263
0.173383340239525,-1.20445689476187
0.173606871832723,-1.1982547044754
0.173720002174377,-1.1950885333033
0.173933527312915,-1.18910765647888
0.174056679010391,-1.18562750619642
0.174257625838018,-1.17996072769165
0.174393340945244,-1.1760989462585
0.174579069667895,-1.17081367969513
0.174730002880096,-1.16647883279369
0.17489773090467,-1.1616667509079
0.175066664814949,-1.15677447165782
0.175213765794347,-1.15251970291138
0.175403341650963,-1.14698361654019
0.175527238031742,-1.14337277412415
0.175740003585815,-1.13711125187109
0.175838051008779,-1.13422572612762
0.176076665520668,-1.1271331421935
0.176145998582669,-1.12507879734039
0.176413342356682,-1.11707690990176
0.176451677048061,-1.11593174934387
0.176750004291534,-1.10692765545194
0.176754742155588,-1.10678482055664
0.177055309745061,-1.09763777256012
0.177086681127548,-1.09667301331767
0.177353366526899,-1.08849084377289
0.177423343062401,-1.08632049254134
0.177648851543996,-1.07934379577637
0.177760004997253,-1.07586682871667
0.177941876654099,-1.07019686698914
0.178096666932106,-1.06531687564503
0.178232306782995,-1.06104981899261
0.17843334376812,-1.05465278932096
0.178520085031919,-1.05190289020538
0.178770005702972,-1.04388749605043
0.178805405657772,-1.04275596141815
0.179088394088491,-1.03360903263092
0.179106667637825,-1.0330120280419
0.179368835102304,-1.0244619846344
0.179443329572678,-1.02200278154376
0.179647031117605,-1.01531493663788
0.179780006408691,-1.01089497936223
0.17992275353928,-1.00616800785065
0.180116683244705,-0.999665052884465
0.180195854684552,-0.997021079063416
0.180453345179558,-0.9883115816483
0.180466325180682,-0.987874150276184
0.180734781702106,-0.978727221488953
0.18079000711441,-0.976821598344047
0.181001010342486,-0.969580054283142
0.181126669049263,-0.965209684558461
0.18126456844975,-0.960433125495911
0.181463345885277,-0.953453912039727
0.181525395390571,-0.951286196708679
0.181783798058609,-0.942139267921448
0.181800007820129,-0.941558746907062
0.182040673477164,-0.932992100715637
0.182136669754982,-0.929526507175692
0.182294943946294,-0.923845171928406
0.182473331689835,-0.917349310271643
0.182546557702525,-0.914698243141174
0.182795684912966,-0.905551314353943
0.182810008525848,-0.905019058088523
0.183043294629767,-0.896404147148132
0.183146670460701,-0.892529119403837
0.18328809992166,-0.887257218360901
0.183483347296715,-0.879867690486077
0.183530133733459,-0.878110289573669
0.183770373355051,-0.868963360786438
0.183820009231567,-0.867047221589505
0.1840086412311,-0.859816193580627
0.18415667116642,-0.854051113644575
0.184244141254599,-0.850669264793396
0.184477094717209,-0.841522336006165
0.184493348002434,-0.840875869786468
0.184708504156723,-0.832375407218933
0.184830009937286,-0.827495051611678
0.184937269705296,-0.823228359222412
0.185163427085351,-0.814081430435181
0.185166671872139,-0.813948509656856
0.185388158562732,-0.804934501647949
0.185503333806992,-0.80016588916604
0.185610106983258,-0.795787572860718
0.185829411341307,-0.786640405654907
0.185840010643005,-0.786192332549227
0.186047637018164,-0.777493476867676
0.186176672577858,-0.771989799908662
0.186262896811288,-0.768346548080444
0.186475796017476,-0.759199619293213
0.186513334512711,-0.757562601277801
0.18668721569337,-0.750052452087402
0.186849996447563,-0.742889448772584
0.186895548444477,-0.740905523300171
0.187102334594936,-0.731758594512939
0.187186673283577,-0.727962999281172
0.187306837920084,-0.722611665725708
0.187508409011613,-0.713464498519897
0.187523350119591,-0.712776430853232
0.187709079040034,-0.704317569732666
0.187860012054443,-0.697305102107318
0.187906479129088,-0.695170640945435
0.188102384125627,-0.686023712158203
0.188196673989296,-0.681538963593537
0.188295972682227,-0.676876544952393
0.188487147623217,-0.667729616165161
0.188533335924149,-0.665482235567063
0.188676680327514,-0.65858268737793
0.188862756981932,-0.649435758590698
0.188870012760162,-0.649073529479874
0.18904843358779,-0.640288591384888
0.189206674695015,-0.632324531503549
0.189230497549434,-0.631141662597656
0.189411691615346,-0.621994733810425
0.189543336629868,-0.615204820194964
0.189589687693688,-0.612847805023193
0.189766377579432,-0.603700637817383
0.18987999856472,-0.597693107688104
0.189940319531727,-0.594553709030151
0.190112781191448,-0.58540678024292
0.190216675400734,-0.579779121561217
0.190282656024442,-0.576259851455688
0.19045082985388,-0.567112684249878
0.190553337335587,-0.561416225698761
0.190616343935987,-0.557965755462646
0.190780083356709,-0.548818826675415
0.1908900141716,-0.542539406991491
0.190941155086032,-0.539671897888184
0.191101093794696,-0.530524969100952
0.191226676106453,-0.523171964742775
0.191257815602813,-0.521378040313721
0.191413554163505,-0.512231111526489
0.191563338041306,-0.503209026953143
0.191565453759499,-0.503084182739258
0.1917176434631,-0.493937015533447
0.19186595785916,-0.484790086746216
0.191900014877319,-0.482646561051513
0.192013382102124,-0.475643157958984
0.192157861230569,-0.466496229171753
0.192236676812172,-0.461389722795954
0.192300412119393,-0.457349061965942
0.192441455621116,-0.448202133178711
0.192573338747025,-0.439420040348131
0.192578930431083,-0.439055204391479
0.192716296782012,-0.429908275604248
0.192849965535816,-0.420761108398438
0.192910000681877,-0.416554486244057
0.192982289035304,-0.411614179611206
0.193112866323315,-0.402467250823975
0.193239844833323,-0.393320322036743
0.193246677517891,-0.392817310017708
0.193366927181611,-0.384173393249512
0.193490626708878,-0.375026226043701
0.193583339452744,-0.367981428572681
0.193611769891147,-0.36587929725647
0.193732529383314,-0.356732368469238
0.193849774962539,-0.347585439682007
0.193920001387596,-0.341956168484876
0.193965112199644,-0.338438272476196
0.194079366608095,-0.329291343688965
0.194190185482791,-0.320144414901733
0.194256663322449,-0.314500470064582
0.194299249550658,-0.310997486114502
0.194407443479244,-0.301850318908691
0.194512258760947,-0.29270339012146
0.194593340158463,-0.285408104215557
0.19461459848967,-0.283556461334229
0.194716751877332,-0.274409532546997
0.194815582525072,-0.265262365341187
0.194911179601283,-0.256115436553955
0.194930016994476,-0.25426053707611
0.19500688272098,-0.246968507766724
0.19510012944512,-0.237821578979492
0.195190175050589,-0.228674411773682
0.195266678929329,-0.22063024077908
0.19527759294163,-0.21952748298645
0.195365351647726,-0.210380554199219
0.195449916747985,-0.201233625411987
0.195531383671491,-0.192086458206177
0.195603340864182,-0.183700744086332
0.195610194426565,-0.182939529418945
0.195689813698362,-0.173792600631714
0.195766305834196,-0.164645671844482
0.195839765448177,-0.155498504638672
0.195910276192368,-0.14635157585144
0.195940002799034,-0.142343846803841
0.19598015314423,-0.137204647064209
0.196048717171786,-0.128057718276978
0.196114281927351,-0.118910789489746
0.196176937506509,-0.109763860702515
0.19623676814407,-0.100616931915283
0.196276679635048,-0.0942312475351116
0.196295122211452,-0.0914700031280518
0.196353446137015,-0.0823228359222412
0.196408821916105,-0.0731759071350098
0.196461344604678,-0.0640289783477783
0.196511100969825,-0.0548820495605469
0.196558172866654,-0.0457348823547363
0.196602632549493,-0.0365879535675049
0.196613341569901,-0.0342583472333526
0.196647766280933,-0.0274410247802734
0.196691056124671,-0.018294095993042
0.196731477991314,-0.00914692878723145
0.19676913287243,0
0.196804115586277,0.00914692878723145
0.196836511120196,0.0182938575744629
0.196866397047683,0.0274410247802734
0.196893840988448,0.0365879535675049
0.196918905743795,0.0457348823547363
0.196941646540456,0.0548818111419678
0.196950003504753,0.0586117864859008
NaN,NaN
0.196950003504753,0.234546810287976
0.196942492643911,0.237821578979492
0.196919131159366,0.246968507766724
0.196893227610464,0.256115436553955
0.196864698280652,0.265262603759766
0.196833452393081,0.274409532546997
0.196799387188574,0.283556461334229
0.196762389554505,0.29270339012146
0.196722335255132,0.301850318908691
0.196679086309054,0.310997247695923
0.196632491514696,0.320144176483154
0.196613341569901,0.323665335302776
0.196585727852949,0.329291343688965
0.196538050265132,0.338438272476196
0.196487351677298,0.347585201263428
0.19643352085622,0.356732130050659
0.196376436050855,0.36587929725647
0.196315970866859,0.375026226043701
0.196276679635048,0.380664827541729
0.196253847861075,0.384173154830933
0.196191465203217,0.393320083618164
0.196125809167214,0.402467250823975
0.196056763401521,0.411614179611206
0.19598419745966,0.420761108398438
0.195940002799034,0.426086590994319
0.195909918634666,0.429908037185669
0.195834890831442,0.439055204391479
0.195756368466165,0.448202133178711
0.195674221004707,0.457349061965942
0.195603340864182,0.464908721258733
0.195589151751555,0.466495990753174
0.195504456172749,0.475643157958984
0.195416120566286,0.484790086746216
0.195324011091576,0.493937015533447
0.195266678929329,0.49942005531807
0.195229842228213,0.503083944320679
0.195134666075081,0.512231111526489
0.195035654463283,0.521378040313721
0.194932665285084,0.530524969100952
0.194930016994476,0.530753356751979
0.194830353076923,0.539671897888184
0.194724232695266,0.548819065093994
0.194614048579112,0.557965993881226
0.194593340158463,0.559635556486286
0.194503477592822,0.567112922668457
0.194389694954653,0.576259851455688
0.194271722323152,0.585407018661499
0.194256663322449,0.58654333991111
0.194153710799398,0.59455394744873
0.194032117276858,0.603700876235962
0.193920001387596,0.611854158661551
0.193906690696429,0.612847805023193
0.193781009510243,0.621994972229004
0.193650993216916,0.631141901016235
0.193583339452744,0.635766099039698
0.19351886469886,0.640288829803467
0.193384753901449,0.649435758590698
0.193246677517891,0.658547026015508
0.193246149071488,0.65858268737793
0.193107526198552,0.667729616165161
0.192964350344714,0.676876544952393
0.192910000681877,0.680260434204465
0.192819590151719,0.686023712158203
0.192672036202681,0.695170640945435
0.192573338747025,0.701119838269893
0.192521272296351,0.704317569732666
0.192368648295169,0.713464736938477
0.192236676812172,0.721144949670068
0.192211979325743,0.722611427307129
0.192054510088252,0.731758594512939
0.191900014877319,0.740467154558804
0.191892372802431,0.740905284881592
0.191729563441112,0.750052452087402
0.191563338041306,0.7591153250957
0.19156182077685,0.759199619293213
0.191393974032584,0.768346309661865
0.191226676106453,0.777199290790801
0.191221196032523,0.777493476867676
0.19104753443835,0.786640167236328
0.1908900141716,0.794707247280127
0.190869275094418,0.795787334442139
0.190690173007265,0.804934501647949
0.190553337335587,0.811742398909819
0.190506925080184,0.814081192016602
0.190321623953663,0.823228359222412
0.190216675400734,0.828287575033891
0.190133017854555,0.832375526428223
0.189941610301898,0.841522216796875
0.18987999856472,0.844405988374474
0.189748036152579,0.850669384002686
0.189550524426685,0.859816074371338
0.189543336629868,0.860143241681148
0.189351930298032,0.868963241577148
0.189206674695015,0.875496449141536
0.189149225853986,0.878110408782959
0.188944215540179,0.887257099151611
0.188870012760162,0.89050131073519
0.188736598805421,0.896404266357422
0.188533335924149,0.905193514902633
0.18852513120135,0.905551433563232
0.188312009903643,0.914698123931885
0.188196673989296,0.919541498959642
0.188095303627692,0.923845291137695
0.187875302139946,0.932991981506348
0.187860012054443,0.93361748058917
0.187653646299367,0.942139148712158
0.187523350119591,0.947407328077155
0.187428277700192,0.951286315917969
0.187199569914078,0.960433006286621
0.187186673283577,0.960940832853453
0.186969123701004,0.969580173492432
0.186849996447563,0.974217176180942
0.18673507580551,0.978727340698242
0.186513334512711,0.98726080106428
0.186497519787634,0.987874031066895
0.186258007707701,0.997021198272705
0.186176672577858,1.00007136180112
0.18601528654171,1.00616788864136
0.185840010643005,1.0126668992008
0.185769078235912,1.01531505584717
0.185519755007614,1.02446222305298
0.185503333806992,1.02505595201461
0.185268556064688,1.03360891342163
0.185166671872139,1.0372553226833
0.185013639973605,1.04275608062744
0.184830009937286,1.04924342936939
0.184755295014069,1.05190300941467
0.184493933904714,1.0610499382019
0.184493348002434,1.06107017255543
0.184230264220667,1.07019686698914
0.18415667116642,1.07270826164358
0.18396321256256,1.07934379577637
0.183820009231567,1.08417692420976
0.183692806968618,1.0884907245636
0.183483347296715,1.09548272797449
0.183419130901383,1.09763789176941
0.183146670460701,1.10664134852705
0.183142343259281,1.10678482055664
0.182862910553998,1.11593174934387
0.182810008525848,1.1176380258581
0.182580215524872,1.12507891654968
0.182473331689835,1.12848943980332
0.182294203367432,1.13422560691833
0.182136669754982,1.13919812549488
0.182004866308588,1.14337277412415
0.181800007820129,1.14977056535939
0.18171232637843,1.1525194644928
0.181463345885277,1.16021805506886
0.181416625028961,1.16166663169861
0.181126669049263,1.17053601488723
0.181117603914731,1.17081379890442
0.180815465964325,1.17996048927307
0.18079000711441,1.18072152073032
0.180510332696261,1.18910765647888
0.180453345179558,1.19079473722429
0.180201683384711,1.19825482368469
0.180116683244705,1.20074322005232
0.179889643911108,1.20740151405334
0.179780006408691,1.21057772125154
0.17957418434933,1.21654868125916
0.179443329572678,1.22029976155904
0.17925570340096,1.22569537162781
0.179106667637825,1.22993120706654
0.178933746925304,1.23484253883362
0.178770005702972,1.2394403188958
0.178608148771174,1.24398970603943
0.17843334376812,1.24884850748801
0.178279287269175,1.25313639640808
0.178096666932106,1.25816413278241
0.17794699872836,1.26228356361389
0.177760004997253,1.26737574907393
0.17761124492126,1.2714307308197
0.177423343062401,1.27649966674494
0.177272194424422,1.28057742118835
0.177086681127548,1.28553171416513
0.176929663740703,1.28972458839417
0.176750004291534,1.29447478889751
0.176583506442407,1.29887127876282
0.176413342356682,1.30332140844529
0.17623365065551,1.30801844596863
0.176076665520668,1.31208354662369
0.175880559174174,1.31716561317444
0.175740003585815,1.32077482485678
0.175523800190739,1.32631230354309
0.175403341650963,1.32937016506764
0.17516335685589,1.3354594707489
0.175066664814949,1.33789169776851
0.174799374932274,1.34460663795471
0.174730002880096,1.34633477783212
0.174431766187535,1.35375332832336
0.174393340945244,1.35470135992882
0.174060127708761,1.36290049552917
0.174056679010391,1.36298468454045
0.173720002174377,1.37121141196518
0.173685686184547,1.37204718589783
0.173383340239525,1.37935465655174
0.173307107539063,1.38119435310364
0.173046678304672,1.3874325591867
0.172924922572242,1.39034152030945
0.17271001636982,1.39543936216188
0.172539045961008,1.3994882106781
0.172373339533806,1.40338511238048
0.17214912750173,1.40863537788391
0.172036662697792,1.41125126400147
0.171755286351836,1.41778206825256
0.171700000762939,1.41905703139234
0.171363338828087,1.42679677774335
0.171357571255101,1.42692923545837
0.171026676893234,1.43448141439011
0.170956561310426,1.43607640266418
0.17069000005722,1.44210419909236
0.170551579003656,1.44522309303284
0.170353338122368,1.44966425318051
0.170142452122251,1.45437026023865
0.170016676187515,1.45716161365774
0.169729228528441,1.46351742744446
0.169680014252663,1.46459992228137
0.169343337416649,1.47198872535127
0.169312464736175,1.47266411781311
0.169006675481796,1.47932015175664
0.168891712361521,1.48181128501892
0.168669998645782,1.48659295302488
0.168466741642636,1.49095797538757
0.16833333671093,1.49380997348141
0.168037669963891,1.50010514259338
0.167996674776077,1.50097425591425
0.167659997940063,1.50808712038148
0.167604645275916,1.50925230979919
0.167323336005211,1.51515011577052
0.167167726844102,1.51839900016785
0.166986674070358,1.52216483788016
0.166726166976481,1.52754616737366
0.166650012135506,1.5291137912851
0.166313335299492,1.53602390666754
0.166280635923709,1.53669333457947
0.165976673364639,1.5428955596449
0.16583132518971,1.54584002494812
0.165640011429787,1.54970407942019
0.165377228097733,1.55498719215393
0.165303349494934,1.55646834584228
0.16496667265892,1.56318482186411
0.164918968847307,1.56413388252258
0.164629995822906,1.5698684041227
0.164456804348775,1.57328104972839
0.164293333888054,1.57649476659164
0.163989834303452,1.5824282169342
0.163956671953201,1.5830752192153
0.163620010018349,1.58961928493274
0.163518898856283,1.59157490730286
0.163283333182335,1.59612282355406
0.16304345661508,1.60072207450867
0.162946671247482,1.60257495562241
0.16261000931263,1.60898721729959
0.162563455397472,1.60986924171448
0.162273347377777,1.61535865341948
0.162078976027513,1.61901593208313
0.161936670541763,1.62169089585608
0.161600008606911,1.62797247125209
0.161589761847322,1.62816309928894
0.161263331770897,1.63423133856794
0.161096532821099,1.63730978965759
0.160926669836044,1.64044334421579
0.160598234393643,1.6464569568634
0.160590007901192,1.64660754156956
0.160253331065178,1.65274846787056
0.160095688659396,1.65560364723206
0.159916669130325,1.65884628234851
0.159588031976119,1.66475081443787
0.159580007195473,1.66489503225928
0.15924334526062,1.67092924994035
0.159076378874483,1.67389750480652
0.158906668424606,1.67691616331819
0.158570006489754,1.68285020586872
0.158558961071782,1.68304467201233
0.158233344554901,1.68878232908706
0.15803783207634,1.69219183921814
0.157896682620049,1.69465608802804
0.157560005784035,1.70049379349692
0.157511077660788,1.70133852958679
0.157223328948021,1.70631323896471
0.156979761128539,1.7104856967926
0.156886667013168,1.7120831194393
0.156550005078316,1.71783086980062
0.156443661725648,1.71963238716125
0.156213343143463,1.72354161604239
0.155901890316074,1.72877955436707
0.155876666307449,1.72920473220276
0.155540004372597,1.73485681731615
0.155355747396561,1.73792624473572
0.155203342437744,1.74047155628217
0.154866680502892,1.74604445419005
0.154804254526378,1.74707341194153
0.154530003666878,1.75160650969128
0.154247574390966,1.75622057914734
0.154193341732025,1.75710933887725
0.153856664896011,1.76260849726817
0.153686021504988,1.76536726951599
0.153520002961159,1.76806043212363
0.153183341026306,1.77348294857308
0.153118886884325,1.7745144367218
0.152846664190292,1.7788868859795
0.152546422459893,1.78366112709045
0.15251000225544,1.78424258370245
0.152173340320587,1.78959552573619
0.151968994801039,1.79280829429626
0.151836678385735,1.79489758127475
0.151500001549721,1.80017880373956
0.151385887541537,1.80195546150208
0.151163339614868,1.80543614784446
0.150826677680016,1.81064548206214
0.150797065002608,1.81110215187073
0.150490015745163,1.81586034441963
0.150203154002443,1.82024931907654
0.150153338909149,1.82101549987096
0.149816662073135,1.82617005148253
0.149603639900542,1.82939648628235
0.149480000138283,1.83127959082515
0.14914333820343,1.83637141681504
0.148998451060368,1.838543176651
0.148806676268578,1.8414345428963
0.148469999432564,1.84646447658728
0.148387323915883,1.84769034385681
0.148133337497711,1.85147971510393
0.147796675562859,1.85644902479861
0.147770270334608,1.85683703422546
0.147460013628006,1.86142557331537
0.14714770660279,1.86598420143127
0.147123336791992,1.86634240331678
0.14678667485714,1.87126690928943
0.146519079205713,1.87513136863708
0.146449998021126,1.87613623762984
0.146113336086273,1.88100771228502
0.145884730225962,1.88427805900574
0.145776674151421,1.88583555529746
0.145439997315407,1.89065264641123
0.145244083337155,1.89342522621155
0.145103335380554,1.89543296792761
0.144766673445702,1.90019803288922
0.144597223608805,1.90257239341736
0.144430011510849,1.90493484700898
0.144093334674835,1.90965227367198
0.143944379009817,1.91171908378601
0.143756672739983,1.91434595264619
0.143419995903969,1.91900857441423
0.143284909633754,1.92086625099182
0.143083348870277,1.92366300412722
0.142746672034264,1.92828277391542
0.142619529390712,1.93001294136047
0.142410010099411,1.9328908487625
0.142073333263397,1.93746001910704
0.141947232670006,1.93916010856628
0.141736671328545,1.94202662040105
0.141400009393692,1.94655588134712
0.141268654377408,1.94830727577209
0.141063332557678,1.95107280321535
0.140726670622826,1.95555971326948
0.140583305342777,1.95745396614075
0.140390008687973,1.96003480831055
0.14005334675312,1.96448088413799
0.139891277632922,1.96660113334656
0.139716669917107,1.9689104883274
0.139380007982254,1.97331853473223
0.1391924515123,1.97574782371521
0.13904333114624,1.97770125495231
0.138706684112549,1.98207155700063
0.138486598000173,1.98489499092102
0.138370007276535,1.98640850559312
0.138033330440521,1.99074292206943
0.137773874376761,1.99404215812683
0.137696668505669,1.9950359878108
0.137360006570816,1.99933556884049
0.137053881696627,2.00318884849548
0.137023344635963,2.00357809549781
0.13668666779995,2.00784838282786
0.136350005865097,2.012048983625
0.136326896353238,2.01233601570129
0.136013329029083,2.01628140986467
0.135676681995392,2.02044944060278
0.135592545617961,2.0214831829071
0.135340005159378,2.02462802209518
0.135003343224525,2.02877159390204
0.134850698684016,2.03062987327576
0.134666666388512,2.03290177230632
0.134330004453659,2.03701497906474
0.134101252435188,2.03977704048157
0.133993342518806,2.04109882288301
0.133656665682793,2.04518643467003
0.133344173999891,2.04892373085022
0.13332000374794,2.04921717725457
0.132983341813087,2.05327750512972
0.132646679878235,2.0572757960697
0.132579280711957,2.05807089805603
0.132310003042221,2.06129645221364
0.131973341107368,2.06526867339523
0.131806446415073,2.06721806526184
0.131636664271355,2.06923281514825
0.131300017237663,2.07318732736023
0.131025573540819,2.07636475563049
0.130963340401649,2.07709726730379
0.130626663565636,2.08103215004887
0.130290001630783,2.08490024506695
0.130236422482844,2.0855119228363
0.12995333969593,2.08879863844749
0.129616677761078,2.09265161758486
0.129439324629493,2.09465909004211
0.129280000925064,2.09649421193089
0.128943338990211,2.10032656429935
0.12863320997448,2.10380578041077
0.128606662154198,2.10410908720079
0.128270015120506,2.10792793789944
0.127933338284492,2.11168796284205
0.127818979015089,2.11295294761658
0.12759667634964,2.11545788472188
0.127259999513626,2.11920002667439
0.126995530953113,2.12209963798523
0.126923337578773,2.12290650382405
0.126586675643921,2.1266399681561
0.126249998807907,2.13030820928667
0.126163169382339,2.13124680519104
0.125913336873055,2.13400115150451
0.125576674938202,2.13766176213362
0.125321847829179,2.14039397239685
0.125240013003349,2.14128955030661
0.124903336167336,2.14494107209413
0.124566674232483,2.14853112985731
0.12447123896811,2.1495406627655
0.12423000484705,2.15214645100896
0.123893342912197,2.15572926293442
0.123611186158928,2.15868782997131
0.123556673526764,2.15927193738795
0.12321999669075,2.16284851771084
0.122883342206478,2.16636897449924
0.122741534519226,2.16783499717712
0.122546665370464,2.16989507017859
0.122210003435612,2.17341097264061
0.121873334050179,2.17686270307995
0.121861667414101,2.17698168754578
0.121536672115326,2.18037269258117
0.121200002729893,2.18382469772474
0.120972201046984,2.18612885475159
0.12086334079504,2.18725643536349
0.120526671409607,2.19071035356989
0.120190009474754,2.19409983583145
0.120072228081521,2.19527554512024
0.119853340089321,2.19751463906642
0.119516663253307,2.20090803446964
0.119180008769035,2.20424195475806
0.119161645091649,2.20442271232605
0.118843331933022,2.20763564161831
0.118506669998169,2.21097355155964
0.118240785733372,2.21356987953186
0.118170000612736,2.2142792996942
0.117833338677883,2.21762129557256
0.11749666929245,2.22090778745618
0.11730888902648,2.22271656990051
0.117160007357597,2.22418952453855
0.116823337972164,2.22748140594226
0.116486676037312,2.23071198905032
0.116365485783357,2.23186373710632
0.116150006651878,2.23396884577665
0.115813329815865,2.2372093385155
0.115476675331593,2.24039256831214
0.115410704255936,2.24101090431213
0.115139998495579,2.2436211123182
0.114803336560726,2.24681469609795
0.114466667175293,2.24994983858618
0.114444196295255,2.25015759468079
0.11413000524044,2.25314847242284
0.113793335855007,2.25629663502211
0.113465746406098,2.2593047618866
0.113456673920155,2.25939063366075
0.113120004534721,2.26255226847089
0.112783342599869,2.2656575466742
0.112474997524332,2.26845145225525
0.112446673214436,2.26871627752365
0.112109996378422,2.27183815676643
0.11177334189415,2.27490111782387
0.111471585538637,2.27759861946106
0.111436665058136,2.27792106416424
0.111100003123283,2.28100361826849
0.11076333373785,2.28402639860533
0.110455322454952,2.28674578666687
0.110426671802998,2.28700727814969
0.110090002417564,2.29005071538836
0.109753340482712,2.29303773944194
0.109425387234665,2.29589247703552
0.109416671097279,2.29597100941579
0.109080009162426,2.2989834623757
0.108743339776993,2.3019364103218
0.108406662940979,2.30483322309855
0.108382461534589,2.30503964424133
0.108070008456707,2.30779983665248
0.107733331620693,2.31072036898552
0.107396669685841,2.3135821967562
0.10732492164348,2.31418681144714
0.107060000300407,2.31650196308855
0.106723338365555,2.31939081940696
0.106386668980122,2.32222383445866
0.106253245438895,2.3233335018158
0.106049999594688,2.3250887920988
0.105713337659836,2.32795170422449
0.105376668274403,2.33075816052639
0.10516677086019,2.33248066902161
0.10504000633955,2.33356232891668
0.104703336954117,2.33639959473112
0.104366667568684,2.33917920479698
0.104064888492131,2.34162735939026
0.104030005633831,2.34192198870939
0.103693336248398,2.3447352648116
0.103356674313545,2.34749323631557
0.103019997477531,2.35019430051151
0.102947012067427,2.35077452659607
0.102683335542679,2.35295938238184
0.102346666157246,2.35569422793028
0.102010004222393,2.35837745769242
0.101813140973183,2.35992169380188
0.10167333483696,2.36106685571841
0.101336672902107,2.36378741537602
0.101000003516674,2.36645171802957
0.100663334131241,2.36905880648428
0.100662088465473,2.36906838417053
0.100326672196388,2.37176375210985
0.099990002810955,2.37441361797734
0.0996533408761024,2.3770086741222
0.0994943842799783,2.37821555137634
0.0993166714906693,2.37962841217373
0.0989800021052361,2.38226572942222
0.0986433327198029,2.38484597098946
0.0983079081877037,2.38736271858215
0.0983066707849503,2.38737245724404
0.0979700013995171,2.39000164890912
0.0976333394646645,2.3925727557797
0.0972966700792313,2.3950895762867
0.097103455873703,2.39650940895081
0.0969600006937981,2.39761724112065
0.0966233387589455,2.40018352111181
0.0962866693735123,2.40269138711621
0.0959500074386597,2.40514776287198
0.0958794939062662,2.40565657615662
0.0956133380532265,2.40767781078579
0.0952766686677933,2.4101798264837
0.0949399992823601,2.41263150644529
0.0946355111420875,2.41480326652527
0.0946033373475075,2.41504536310629
0.0942666679620743,2.41755072514504
0.0939300060272217,2.42000184270676
0.0935933366417885,2.42239650725443
0.0933710928012706,2.42395043373108
0.0932566672563553,2.42479598262847
0.0929200053215027,2.42724869464366
0.0925833359360695,2.42964636913838
0.0922466740012169,2.4319874768188
0.0920848077488906,2.43309760093689
0.0919100046157837,2.43436711856633
0.0915733352303505,2.43676946764488
0.0912366658449173,2.43911719893678
0.0909000039100647,2.44141303616287
0.0907762615442998,2.44224429130554
0.0905633345246315,2.44376244252993
0.0902266725897789,2.44611848328854
0.0898900032043457,2.44842026578038
0.0895533338189125,2.45067174636595
0.0894440829561634,2.45139145851135
0.0892166718840599,2.45298578559055
0.0888800024986267,2.45530102410435
0.0885433405637741,2.45756082718721
0.0882066711783409,2.45976738138596
0.0880874244565403,2.46053814888
0.0878700017929077,2.46203687336199
0.0875333324074745,2.4643130953668
0.0871966704726219,2.46653419450178
0.0868600010871887,2.46870608148857
0.086705481582156,2.46968531608582
0.0865233391523361,2.47092025013952
0.0861866697669029,2.47316125180202
0.0858500003814697,2.47535107010943
0.0855133384466171,2.47748462529171
0.0852968991442897,2.47883200645447
0.0851766690611839,2.47963478730903
0.0848400071263313,2.48184217328348
0.0845033377408981,2.48399817520785
0.0841666683554649,2.48610297588923
0.0838594690530083,2.48797917366028
0.0838299989700317,2.48817291915839
0.0834933370351791,2.4903597840832
0.0831566676497459,2.49248831829288
0.0828200057148933,2.49456426153733
0.0824833363294601,2.49659045993305
0.0823930539677338,2.49712586402893
0.0821466669440269,2.49870347761108
0.0818100050091743,2.50081349722282
0.0814733356237411,2.50286524632591
0.0811366736888885,2.50486790930048
0.0808955358650313,2.50627303123474
0.0808000043034554,2.50687655052349
0.0804633349180222,2.50896777382054
0.080126665532589,2.51100410844793
0.0797900035977364,2.51299098857905
0.0794533342123032,2.51492081121965
0.079365232932589,2.51541972160339
0.0791166722774506,2.51695124485739
0.0787800028920174,2.51897506681813
0.0784433335065842,2.52094615394862
0.0781066715717316,2.52286542138071
0.0778004337672842,2.5245668888092
0.0777700021862984,2.52475171937063
0.0774333402514458,2.52676753106602
0.0770966708660126,2.52873410953254
0.0767600014805794,2.53064212849825
0.0764233320951462,2.53249991106654
0.0761988908052444,2.53371405601501
0.0760866701602936,2.53438078286968
0.0757500007748604,2.53634190528544
0.0754133388400078,2.53824859470647
0.0750766694545746,2.54010528204088
0.0747400000691414,2.54190773117263
0.0745584175149177,2.54286074638367
0.0744033381342888,2.54375886960365
0.0740666687488556,2.54567329896595
0.073730006814003,2.54752858932853
0.0733933374285698,2.54932987563947
0.0730566680431366,2.55108921519509
0.0728765270710666,2.55200791358948
0.0727199986577034,2.5528935985327
0.0723833367228508,2.55475986513294
0.0720466673374176,2.55656928257669
0.0717099979519844,2.55833338452624
0.0713733360171318,2.56004099742911
0.0711489574460198,2.56115460395813
0.0710366666316986,2.56177694444347
0.070700004696846,2.56360947716859
0.0703633353114128,2.56538372901931
0.0700266733765602,2.56710528386193
0.069690003991127,2.56877811895849
0.0693746552795403,2.57030177116394
0.0693533420562744,2.57041752818695
0.0690166652202606,2.57222077351787
0.068680003285408,2.57396588062901
0.0683433338999748,2.57565683857464
0.0680066645145416,2.57729782936504
0.067670002579689,2.57888610238028
0.067548764296846,2.57944893836975
0.0673333331942558,2.58058154918463
0.0669966712594032,2.58230690306197
0.06666000187397,2.58397028686464
0.0663233399391174,2.58558775023286
0.0659866705536842,2.58715447729933
0.0656669682802114,2.5885956287384
0.0656500086188316,2.5886829805347
0.0653133317828178,2.59039616158138
0.0649766698479652,2.59204840823665
0.064640000462532,2.5936460380025
0.0643033310770988,2.59519431940824
0.0639666691422462,2.59669421244077
0.063724859371927,2.59774279594421
0.063629999756813,2.59821755665042
0.0632933378219604,2.59987105953639
0.0629566684365273,2.60145847397049
0.0626200065016747,2.6030027576901
0.0622833371162415,2.60449256286764
0.0619466714560986,2.60593212939246
0.0617173390618491,2.60688948631287
0.0616099983453751,2.607411807456
0.0612733326852322,2.60901308854669
0.0609366670250893,2.61055142693398
0.0606000013649464,2.61204127611123
0.0602633357048035,2.61347695240759
0.0599266700446606,2.61487263656939
0.0596355532679488,2.61603665351868
0.0595900043845177,2.61625184429167
0.0592533349990845,2.6178123429629
0.0589166693389416,2.61932101898368
0.0585800036787987,2.62076627961837
0.0582433380186558,2.62216445114744
0.0579066649079323,2.62351557581203
0.0575699992477894,2.6248187085167
0.057474532293678,2.62518382072449
0.0572333335876465,2.62628664835932
0.0568966679275036,2.62776087727865
0.0565600022673607,2.62918054739579
0.0562233366072178,2.63054898979099
0.0558866709470749,2.63186940228363
0.0555500015616417,2.63313649235369
0.0552239203116121,2.63433051109314
0.0552133359014988,2.63437777388077
0.0548766702413559,2.63584556616626
0.054540004581213,2.63725572968145
0.0542033314704895,2.63861198315512
0.0538666658103466,2.63990926876911
0.0535300001502037,2.64116035251404
0.0531933344900608,2.64236298689782
0.0528714065879543,2.64347767829895
0.0528566688299179,2.64354117273509
0.052520003169775,2.64495765198494
0.0521833337843418,2.6463143024066
0.0518466681241989,2.64761867557886
0.0515099987387657,2.64886261671723
0.0511733330786228,2.65006088021413
0.0508366674184799,2.65121079903226
0.050500001758337,2.65231632355675
0.0504045607144959,2.65262484550476
0.0501633360981941,2.65361507322177
0.0498266704380512,2.65493671559105
0.049490001052618,2.65619908435821
0.0491533353924751,2.65740729791804
0.0488166697323322,2.65856560037339
0.048480000346899,2.65967163766678
0.0481433346867561,2.66073965909363
0.0478066690266132,2.66176787573321
0.0478054447743026,2.66177153587341
0.04746999964118,2.66308134711689
0.0471333339810371,2.66433348730908
0.0467966683208942,2.66552387083334
0.0464600026607513,2.66665916631946
0.0461233370006084,2.66775096506126
0.0457866676151752,2.66878836766225
0.0454500019550323,2.66978817746104
0.0451133362948895,2.6707454689062
0.0450509363656928,2.67091870307922
0.0447766669094563,2.67195170246953
0.0444400012493134,2.67316954272885
0.0441033355891705,2.67430808580466
0.0437666662037373,2.67539656083662
0.0434300005435944,2.67642775542215
0.0430933348834515,2.67742206195897
0.0427566692233086,2.67836449528978
0.0424200035631657,2.67926775659834
0.0421106555152938,2.68006539344788
0.0420833341777325,2.68016652118803
0.0417466685175896,2.68136626776227
0.0414100028574467,2.68250891955869
0.0410733334720135,2.68358718633574
0.0407366678118706,2.68459429344168
0.0404000021517277,2.68556041551089
0.0400633327662945,2.68646350145766
0.0397266671061516,2.68734010046783
0.0393900014460087,2.68816657832956
0.0390533357858658,2.68896745700204
0.0389473079643273,2.68921256065369
0.0387166701257229,2.69002282609467
0.0383800007402897,2.69111389646267
0.0380433350801468,2.69215054620354
0.0377066694200039,2.69313723671961
0.0373700000345707,2.69405517858617
0.0370333343744278,2.69491528335058
0.0366966687142849,2.69574579888659
0.0363599993288517,2.69652351645678
0.0360233336687088,2.69726242756539
0.0356866680085659,2.69796557925663
0.0354916042140625,2.6983597278595
0.035350002348423,2.69883958634779
0.0350133366882801,2.69992250256076
0.0346766710281372,2.70091701259274
0.034340001642704,2.70184294043104
0.0340033322572708,2.70272347885572
0.0336666665971279,2.7035303005026
0.033330000936985,2.70429017204363
0.0329933352768421,2.70503362112267
0.0326566658914089,2.70568739043342
0.032320000231266,2.70633358224656
0.0319833345711231,2.70695323307462
0.0316529034602421,2.70750641822815
0.0316466689109802,2.70752695827427
0.0313100032508373,2.70862621378644
0.0309733357280493,2.70962301578186
0.0306366663426161,2.71052592884971
0.0303000006824732,2.71134743649206
0.0299633350223303,2.71211797939359
0.0296266674995422,2.71282660280733
0.0292900018393993,2.7134804889486
0.0289533324539661,2.71410246669045
0.0286166667938232,2.71467607285156
0.0282800011336803,2.71522363125538
0.0279433354735374,2.71573491270642
0.0276066679507494,2.71621435083154
0.0272885343452933,2.71665358543396
0.0272700022906065,2.71671994940401
0.0269333329051733,2.71781758306263
0.0265966672450304,2.718791133981
0.0262600015848875,2.71966335700218
0.0259233340620995,2.72043714759285
0.0255866665393114,2.72110574646334
0.0252500008791685,2.72177384317122
0.0249133352190256,2.72232835288989
0.0245766676962376,2.72283600259303
0.0242400001734495,2.72334219886207
0.0239033345133066,2.72378099597437
0.0235666669905186,2.72420966966741
0.0232300013303757,2.72462124950007
0.0228933338075876,2.72495228605016
0.0225566681474447,2.72529507386304
0.0222200006246567,2.72565893609394
0.0220716386654619,2.72580075263977
0.0218833331018686,2.72672381313569
0.0215466674417257,2.72799012001525
0.0212100017815828,2.72899994715838
0.0208733342587948,2.72975659974014
0.0205366667360067,2.73046204676995
0.0202000010758638,2.73101823094865
0.0198633335530758,2.7314728885502
0.0195266678929329,2.73190775738742
0.0191900003701448,2.7322932113794
0.0188533347100019,2.73258740124218
0.0185166671872139,2.73290844528141
0.0181799996644258,2.73320573789631
0.017843334004283,2.73345602143178
0.0175066683441401,2.73365931739974
0.017170000821352,2.7338865416177
0.016833333298564,2.73408593108993
0.0164966676384211,2.73427709733049
0.016160000115633,2.73445302731282
0.0158233344554901,2.73465106060224
0.0154866678640246,2.73479579630947
0.0152085512147649,2.73494744300842
0.0154866678640246,2.73558405904106
0.0158233344554901,2.73601659242209
0.016160000115633,2.73648522764012
0.0164966676384211,2.73675311757373
0.016833333298564,2.73697535271915
0.017170000821352,2.73715469422548
0.0175066683441401,2.73730741214752
0.017843334004283,2.73737424247119
0.0181799996644258,2.73743785325795
0.0185166671872139,2.73752965767418
0.0188533347100019,2.73758631187348
0.0191900003701448,2.73757194667929
0.0195266678929329,2.7375987958217
0.0198633335530758,2.7376129936014
0.0202000010758638,2.73758251833099
0.0205366667360067,2.73755361913969
0.0208733342587948,2.73755399807025
0.0212100017815828,2.73750164191569
0.0215466674417257,2.73746291399002
0.0218833331018686,2.73741692616591
0.0222200006246567,2.73736686069643
0.0225566681474447,2.73735135848736
0.0228933338075876,2.73727648076283
0.0232300013303757,2.73717433425421
0.0235666669905186,2.7371120916276
0.0239033345133066,2.73704881925841
0.0242400001734495,2.73694877794577
0.0245766676962376,2.73688811761058
0.0249133352190256,2.73678852889189
0.0252500008791685,2.7366744911832
0.0255866665393114,2.73662044033585
0.0259233340620995,2.73650608251509
0.0262600015848875,2.73640936540314
0.0265966672450304,2.73630895043239
0.0269333329051733,2.73620321635337
0.0272700022906065,2.73609660780875
0.0276066679507494,2.73598862032105
0.0279433354735374,2.73587170610844
0.0282800011336803,2.73575219148208
0.0286166667938232,2.73563848961449
0.0289533324539661,2.73550796042521
0.0292900018393993,2.73539223126579
0.0296266674995422,2.73525962017869
0.0299633350223303,2.73513045955916
0.0303000006824732,2.73501160863964
0.0304515002295375,2.73494744300842
0.0306366663426161,2.7347833099023
0.0309733357280493,2.73451020723136
0.0313100032508373,2.73425826297333
0.0316466689109802,2.73400605902055
0.0319833345711231,2.73375175753886
0.032320000231266,2.73350505801679
0.0326566658914089,2.73328088501752
0.0329933352768421,2.73301847702106
0.033330000936985,2.73282337824504
0.0336666665971279,2.7325923656806
0.0340033322572708,2.73236628359192
0.034340001642704,2.73215914856304
0.0346766710281372,2.73194060997096
0.0350133366882801,2.73170833981365
0.035350002348423,2.73150831983615
0.0356866680085659,2.731287984089
0.0360233336687088,2.73107608833439
0.0363599993288517,2.73085781702629
0.0366966687142849,2.73064750432968
0.0370333343744278,2.73044297350458
0.0373700000345707,2.73022387845673
0.0377066694200039,2.73001432368132
0.0380433350801468,2.72981207227132
0.0383800007402897,2.72960141822621
0.0387166701257229,2.72938144528978
0.0390533357858658,2.72917576560491
0.0393900014460087,2.72896897451169
0.0397266671061516,2.72875351304407
0.0400633327662945,2.72854368933605
0.0404000021517277,2.72832091889651
0.0407366678118706,2.72811224578053
0.0410733334720135,2.72788936697592
0.0414100028574467,2.72767569076095
0.0417466685175896,2.72746378725225
0.0420833341777325,2.72724423640053
0.0424200035631657,2.72702468523671
0.0427566692233086,2.72680279634884
0.0430933348834515,2.72658191072425
0.0434300005435944,2.7263660689195
0.0437666662037373,2.72614251077175
0.0441033355891705,2.72591838191724
0.0442731321829817,2.72580075263977
0.0444400012493134,2.72563918197639
0.0447766669094563,2.72532757587003
0.0451133362948895,2.72501395709895
0.0454500019550323,2.72470257211037
0.0457866676151752,2.7243956383859
0.0461233370006084,2.72408812300398
0.0464600026607513,2.72378751200869
0.0467966683208942,2.7234829713304
0.0471333339810371,2.72318271525451
0.04746999964118,2.72288371634524
0.0478066690266132,2.72258741120502
0.0481433346867561,2.72229288930603
0.048480000346899,2.722001861187
0.0488166697323322,2.72170274078319
0.0491533353924751,2.72140924159916
0.049490001052618,2.72111590140108
0.0498266704380512,2.72082378464456
0.0501633360981941,2.72053116877632
0.050500001758337,2.72024458799304
0.0508366674184799,2.71994976580317
0.0511733330786228,2.71965736678367
0.0515099987387657,2.71936531093583
0.0518466681241989,2.71907420557785
0.0521833337843418,2.71878579224184
0.052520003169775,2.71849428187784
0.0528566688299179,2.71820100885217
0.0531933344900608,2.7179098686861
0.0535300001502037,2.7176162050252
0.0538666658103466,2.71732252616334
0.0542033314704895,2.7170246345446
0.054540004581213,2.71673140913478
0.0546278304055981,2.71665358543396
0.0548766702413559,2.71638029572834
0.0552133359014988,2.71600683369191
0.0555500015616417,2.71564274477977
0.0558866709470749,2.71527363930112
0.0562233366072178,2.7149094708618
0.0565600022673607,2.71454888480601
0.0568966679275036,2.71418452738977
0.0572333335876465,2.71382173117072
0.0575699992477894,2.71347525539127
0.0579066649079323,2.71311715626732
0.0582433380186558,2.71275835237021
0.0585800036787987,2.71240627750736
0.0589166693389416,2.71204628991261
0.0592533349990845,2.71169570765896
0.0595900043845177,2.71134145277518
0.0599266700446606,2.71098686874867
0.0602633357048035,2.71063529902773
0.0606000013649464,2.71028105465944
0.0609366670250893,2.70992828543411
0.0612733326852322,2.70957174705862
0.0616099983453751,2.70921914179216
0.0619466714560986,2.70886904400483
0.0622833371162415,2.70851355451376
0.0626200065016747,2.70816286885108
0.0629566684365273,2.70781293098467
0.063244779737523,2.70750641822815
0.0632933378219604,2.70744569219295
0.063629999756813,2.70702536221485
0.0639666691422462,2.7066071064688
0.0643033310770988,2.70618733152322
0.064640000462532,2.70577280571493
0.0649766698479652,2.70535832250113
0.0653133317828178,2.70494301455795
0.0656500086188316,2.704533505166
0.0659866705536842,2.70412071105423
0.0663233399391174,2.70371262051842
0.06666000187397,2.70330225764017
0.0669966712594032,2.70289281866078
0.0673333331942558,2.70248839640015
0.067670002579689,2.70208061754259
0.0680066645145416,2.70167298808873
0.0683433338999748,2.70126635915122
0.068680003285408,2.700861342496
0.0690166652202606,2.70045401581269
0.0693533420562744,2.70005266527184
0.069690003991127,2.69964656983852
0.0700266733765602,2.69924126592046
0.0703633353114128,2.69883387933578
0.070700004696846,2.69842910016047
0.0707571589322977,2.6983597278595
0.0710366666316986,2.69797454990568
0.0713733360171318,2.69750692683009
0.0717099979519844,2.69704029420837
0.0720466673374176,2.69658054000137
0.0723833367228508,2.69611730778055
0.0727199986577034,2.69565974470567
0.0730566680431366,2.69519874102231
0.0733933374285698,2.69474239049414
0.073730006814003,2.69428050819611
0.0740666687488556,2.69382669355451
0.0744033381342888,2.69337196974798
0.0747400000691414,2.69291670963441
0.0750766694545746,2.69246177190139
0.0754133388400078,2.69200703272632
0.0757500007748604,2.69155392562361
0.0760866701602936,2.69110037472323
0.0764233320951462,2.69064705734804
0.0767600014805794,2.69019515328192
0.0770966708660126,2.68974069967014
0.0774333402514458,2.68929012797144
0.0774901557305771,2.68921256065369
0.0777700021862984,2.68878815556136
0.0781066715717316,2.68827886265728
0.0784433335065842,2.68777197764963
0.0787800028920174,2.68726583103784
0.0791166722774506,2.68676203933018
0.0794533342123032,2.68625824394547
0.0797900035977364,2.68575386723653
0.080126665532589,2.68525387412619
0.0804633349180222,2.68475339895877
0.0808000043034554,2.68425215654705
0.0811366736888885,2.68375427209031
0.0814733356237411,2.68325394328489
0.0818100050091743,2.68275624318293
0.0821466669440269,2.68225842465894
0.0824833363294601,2.6817597659936
0.0828200057148933,2.68126060316202
0.0831566676497459,2.68076454473851
0.0834933370351791,2.68026596011293
0.0836285985511022,2.68006539344788
0.0838299989700317,2.67973835101834
0.0841666683554649,2.67918683920868
0.0845033377408981,2.67863986364946
0.0848400071263313,2.67809239496448
0.0851766690611839,2.67754375718439
0.0855133384466171,2.67699854412291
0.0858500003814697,2.67645558759559
0.0861866697669029,2.67591305817972
0.0865233391523361,2.67537054133324
0.0868600010871887,2.67482755130052
0.0871966704726219,2.67428676747109
0.0875333324074745,2.67374677461626
0.0878700017929077,2.67320624958127
0.0882066711783409,2.67266744687373
0.0885433405637741,2.67212613731387
0.0888800024986267,2.67158676917549
0.0892166718840599,2.67104848132332
0.0892966136409282,2.67091870307922
0.0895533338189125,2.67046764362306
0.0898900032043457,2.66988096014452
0.0902266725897789,2.66929338874852
0.0905633345246315,2.66870640074921
0.0909000039100647,2.66812296698812
0.0912366658449173,2.6675367123343
0.0915733352303505,2.66695511096084
0.0919100046157837,2.66636886184934
0.0922466740012169,2.66578938242635
0.0925833359360695,2.66520565052202
0.0929200053215027,2.66462565410309
0.0932566672563553,2.66404759457149
0.0935933366417885,2.66346625441272
0.0939300060272217,2.66288699813835
0.0942666679620743,2.66230898320618
0.0945777993919885,2.66177153587341
0.0946033373475075,2.66172417480164
0.0949399992823601,2.6610964717188
0.0952766686677933,2.6604711142608
0.0956133380532265,2.65984520310232
0.0959500074386597,2.65922045727692
0.0962866693735123,2.65859890412704
0.0966233387589455,2.65797653254041
0.0969600006937981,2.65735490968294
0.0972966700792313,2.65673386366326
0.0976333394646645,2.6561145027621
0.0979700013995171,2.65549543252018
0.0983066707849503,2.65487788618193
0.0986433327198029,2.65425835149932
0.0989800021052361,2.65363835507775
0.0993166714906693,2.65302154712915
0.0995323159336265,2.65262484550476
0.0996533408761024,2.65238748893846
0.099990002810955,2.65172416379724
0.100326672196388,2.65106185200665
0.100663334131241,2.65039921226257
0.101000003516674,2.64973847978606
0.101336672902107,2.64907800869209
0.10167333483696,2.64842041315348
0.102010004222393,2.6477641181905
0.102346666157246,2.64710439385195
0.102683335542679,2.6464467384365
0.103019997477531,2.64579090295775
0.103356674313545,2.64513379349132
0.103693336248398,2.6444809053587
0.104030005633831,2.64382394330359
0.104207254798207,2.64347767829895
0.104366667568684,2.64314755149967
0.104703336954117,2.6424486219883
0.10504000633955,2.64174870965858
0.105376668274403,2.64105285416204
0.105713337659836,2.64035477064388
0.106049999594688,2.63966009193748
0.106386668980122,2.63896360178202
0.106723338365555,2.63826904382757
0.107060000300407,2.63757521621003
0.107396669685841,2.63688372201441
0.107733331620693,2.63619088042086
0.108070008456707,2.6354993462709
0.108406662940979,2.6348066238402
0.108637562950156,2.63433051109314
0.108743339776993,2.63410034034328
0.109080009162426,2.63336502108977
0.109416671097279,2.63263232337981
0.109753340482712,2.63189717843832
0.110090002417564,2.63116717071665
0.110426671802998,2.63043374889775
0.11076333373785,2.62970217162753
0.111100003123283,2.62897327044217
0.111436665058136,2.62824504745504
0.11177334189415,2.62751590546804
0.112109996378422,2.62678672476473
0.112446673214436,2.62605876266771
0.112783342599869,2.62533048777121
0.11285078853218,2.62518382072449
0.113120004534721,2.6245686649086
0.113456673920155,2.62379934427494
0.113793335855007,2.62303112579205
0.11413000524044,2.62226247677982
0.114466667175293,2.62149639012271
0.114803336560726,2.62072914307374
0.115139998495579,2.61996290141453
0.115476675331593,2.61919981401854
0.115813329815865,2.61843491016263
0.116150006651878,2.61767179077429
0.116486676037312,2.61690729933081
0.116823337972164,2.6161440324813
0.116870348958329,2.61603665351868
0.117160007357597,2.61534351661371
0.11749666929245,2.61454097107292
0.117833338677883,2.61373669495047
0.118170000612736,2.61293209558632
0.118506669998169,2.61213191008721
0.118843331933022,2.61133130877422
0.119180008769035,2.61053044179418
0.119516663253307,2.60973144141756
0.119853340089321,2.6089318372366
0.120190009474754,2.6081325402472
0.120526671409607,2.60733485141308
0.120713806868234,2.60688948631287
0.12086334079504,2.60651771076788
0.121200002729893,2.60567907779446
0.121536672115326,2.60484067133784
0.121873334050179,2.60400201232864
0.122210003435612,2.60316580236987
0.122546665370464,2.60232925657675
0.122883342206478,2.60149504790847
0.12321999669075,2.60065942054699
0.123556673526764,2.59982583385811
0.123893342912197,2.59899241039215
0.12423000484705,2.59815890089313
0.124397214006919,2.59774279594421
0.124566674232483,2.59730329101222
0.124903336167336,2.59642959910104
0.125240013003349,2.59555544989052
0.125576674938202,2.59468406405316
0.125913336873055,2.59381311207525
0.126249998807907,2.59294252275401
0.126586675643921,2.59207350457977
0.126923337578773,2.59120332305561
0.127259999513626,2.5903352428648
0.12759667634964,2.58946615009685
0.127933338284492,2.58859824489319
0.127934344290975,2.5885956287384
0.128270015120506,2.58768807686657
0.128606662154198,2.58678042864875
0.128943338990211,2.58587378010962
0.129280000925064,2.58496747043307
0.129616677761078,2.58406200188531
0.12995333969593,2.58315545037931
0.130290001630783,2.58225273275279
0.130626663565636,2.58134896190736
0.130963340401649,2.58044483151383
0.131300017237663,2.57954040954779
0.131333919574233,2.57944893836975
0.131636664271355,2.57860116512516
0.131973341107368,2.57765886322248
0.132310003042221,2.57671731317483
0.132646679878235,2.57577601599394
0.132983341813087,2.57483438116596
0.13332000374794,2.57389626041712
0.133656665682793,2.57295573317432
0.133993342518806,2.5720153128939
0.134330004453659,2.57107590343802
0.134607455630428,2.57030177116394
0.134666666388512,2.57013057334574
0.135003343224525,2.56915299751633
0.135340005159378,2.56817596933255
0.135676681995392,2.56720005792061
0.136013329029083,2.56622325465144
0.136350005865097,2.56524729906693
0.13668666779995,2.5642723238888
0.137023344635963,2.56329712512161
0.137360006570816,2.56232311226313
0.137696668505669,2.56134856319207
0.137763373749323,2.56115460395813
0.138033330440521,2.56034238437173
0.138370007276535,2.55932850583904
0.138706684112549,2.55831599783496
0.13904333114624,2.55730436393701
0.139380007982254,2.55629266842627
0.139716669917107,2.55528173127142
0.14005334675312,2.55427060644369
0.140390008687973,2.55326060263397
0.140726670622826,2.55224931162363
0.140806805550944,2.55200791358948
0.141063332557678,2.5512094421188
0.141400009393692,2.55016142494791
0.141736671328545,2.5491124081768
0.142073333263397,2.5480637222255
0.142410010099411,2.54701645960101
0.142746672034264,2.5459692030989
0.143083348870277,2.54492183305621
0.143419995903969,2.5438737232913
0.143746042911989,2.54286074638367
0.143756672739983,2.54282665659407
0.144093334674835,2.54174100830595
0.144430011510849,2.54065451108006
0.144766673445702,2.53957026156946
0.145103335380554,2.53848493443861
0.145439997315407,2.53740110034881
0.145776674151421,2.53631658708136
0.146113336086273,2.53523212921933
0.146449998021126,2.53414768960554
0.146584349689869,2.53371405601501
0.14678667485714,2.53304073689807
0.147123336791992,2.53191786805249
0.147460013628006,2.53079470786575
0.147796675562859,2.52967240369264
0.148133337497711,2.52854983223956
0.148469999432564,2.52742817129459
0.148806676268578,2.52630641009335
0.14914333820343,2.52518443903384
0.149328168074478,2.5245668888092
0.149480000138283,2.52404432676764
0.149816662073135,2.52288352874433
0.150153338909149,2.52172189484421
0.150490015745163,2.52056124921023
0.150826677680016,2.51940076463103
0.151163339614868,2.51824001888078
0.151500001549721,2.51707918840642
0.151836678385735,2.51591791759132
0.151980870834679,2.51541972160339
0.152173340320587,2.51473529926192
0.15251000225544,2.51353468747102
0.152846664190292,2.51233372506652
0.153183341026306,2.5111340277273
0.153520002961159,2.50993328918796
0.153856664896011,2.50873419983235
0.154193341732025,2.50753315657019
0.154530003666878,2.50633309749813
0.154546755147233,2.50627303123474
0.154866680502892,2.50509337259235
0.155203342437744,2.50385311210484
0.155540004372597,2.50261151063285
0.155876666307449,2.50137159053699
0.156213343143463,2.50012994326509
0.156550005078316,2.49889031269079
0.156886667013168,2.49764691536745
0.157027503741639,2.49712586402893
0.157223328948021,2.49638130357798
0.157560005784035,2.49509890745279
0.157896682620049,2.49381672219367
0.158233344554901,2.49253447180092
0.158570006489754,2.49125001274905
0.158906668424606,2.48996674881975
0.15924334526062,2.48868321492032
0.159427393442114,2.48797917366028
0.159580007195473,2.48737955628468
0.159916669130325,2.48605389389562
0.160253331065178,2.4847276648431
0.160590007901192,2.48340236587208
0.160926669836044,2.48207516996011
0.161263331770897,2.48074647310659
0.161600008606911,2.47941868397077
0.161748299564075,2.47883200645447
0.161936670541763,2.47806706268798
0.162273347377777,2.47669617005852
0.16261000931263,2.4753269910729
0.162946671247482,2.4739552695679
0.163283333182335,2.47258227790199
0.163620010018349,2.47120840254514
0.163956671953201,2.46983390329127
0.163992899785828,2.46968531608582
0.164293333888054,2.4684210246325
0.164629995822906,2.46700483858646
0.16496667265892,2.46558594779675
0.165303349494934,2.46416635833368
0.165640011429787,2.46274506891145
0.165976673364639,2.46132481738918
0.166162331717183,2.46053814888
0.166313335299492,2.45988201291062
0.166650012135506,2.45841532607424
0.166986674070358,2.4569502521592
0.167323336005211,2.45548112441527
0.167659997940063,2.45401129283796
0.167996674776077,2.45253970812568
0.168258663797696,2.45139145851135
0.16833333671093,2.45105591598321
0.168669998645782,2.44953869097453
0.169006675481796,2.448021262885
0.169343337416649,2.44650120849531
0.169680014252663,2.44497806000054
0.170016676187515,2.44345319532278
0.170283135602711,2.44224429130554
0.170353338122368,2.44191787362928
0.17069000005722,2.44034711648578
0.171026676893234,2.43877397471418
0.171363338828087,2.43719879152846
0.171700000762939,2.43562067524737
0.172036662697792,2.43404007933059
0.172236970111214,2.43309760093689
0.172373339533806,2.4324402692571
0.17271001636982,2.43081055115053
0.173046678304672,2.42917893471561
0.173383340239525,2.42754451405913
0.173720002174377,2.42590754271681
0.174056679010391,2.42426535942278
0.174121069830082,2.42395043373108
0.174393340945244,2.42258655614347
0.174730002880096,2.42089477437735
0.175066664814949,2.41919989322192
0.175403341650963,2.41750090380909
0.175740003585815,2.41579866811767
0.175936036359084,2.41480326652527
0.176076665520668,2.41407198293715
0.176413342356682,2.41231727195825
0.176750004291534,2.4105583655757
0.177086681127548,2.4087934785262
0.177423343062401,2.40702360989439
0.177682521156134,2.40565657615662
0.177760004997253,2.40523810065799
0.178096666932106,2.40341419222243
0.17843334376812,2.40158310109734
0.178770005702972,2.39974806023347
0.179106667637825,2.39790671890549
0.179360837684313,2.39650940895081
0.179443329572678,2.39604509389776
0.179780006408691,2.39414479914148
0.180116683244705,2.39223778966883
0.180453345179558,2.39032331584266
0.18079000711441,2.388400112658
0.180970973106118,2.38736271858215
0.181126669049263,2.38644907204454
0.181463345885277,2.38446303196043
0.181800007820129,2.38246839636449
0.182136669754982,2.38046553555078
0.182473331689835,2.37845445661444
0.182513102079643,2.37821555137634
0.182810008525848,2.37638972083342
0.183146670460701,2.37430935713763
0.183483347296715,2.37221679954976
0.183820009231567,2.37011447483199
0.183986552736648,2.36906838417053
0.18415667116642,2.36797445327081
0.184493348002434,2.36579730610783
0.184830009937286,2.36360497917304
0.185166671872139,2.36140224582087
0.185391136550112,2.35992169380188
0.185503333806992,2.35916396049365
0.185840010643005,2.35687667210078
0.186176672577858,2.35457337898085
0.186513334512711,2.35225252761324
0.186726079545006,2.35077452659607
0.186849996447563,2.3498929503541
0.187186673283577,2.34747954808021
0.187523350119591,2.34504477538869
0.187860012054443,2.34258843843404
0.18799053364964,2.34162735939026
0.188196673989296,2.34007259380376
0.188533335924149,2.33751155102325
0.188870012760162,2.3349187170608
0.189183386124961,2.33248066902161
0.189206674695015,2.33229503357052
0.189543336629868,2.32958316247677
0.18987999856472,2.32683689350175
0.190216675400734,2.32405601515732
0.190303040873051,2.3233335018158
0.190553337335587,2.32118708249225
0.1908900141716,2.31825348968164
0.191226676106453,2.315275574962
0.19134768224353,2.31418681144714
0.191563338041306,2.31219659514583
0.191900014877319,2.30903849978128
0.192236676812172,2.30581224915109
0.192315819235538,2.30503964424133
0.192573338747025,2.30245930230372
0.192910000681877,2.2990000647281
0.193205017140043,2.29589247703552
0.193246677517891,2.29544170179282
0.193583339452744,2.29170134187681
0.193920001387596,2.28783646476669
0.19401182626286,2.28674578666687
0.194256663322449,2.28375428135524
0.194593340158463,2.27947055122956
0.194733763743827,2.27759861946106
0.194930016994476,2.2749031492386
0.195266678929329,2.27001450225945
0.195367398391336,2.26845145225525
0.195603340864182,2.26466942202671
0.19591017406827,2.2593047618866
0.195940002799034,2.25876505223
0.196276679635048,2.2519266860624
0.196349842709012,2.25015759468079
0.196613341569901,2.24350986102606
0.196682291569162,2.24101090431213
0.196921431553594,2.23186373710632
0.196950003504753,2.23071504729607


==> Figs/asymptotics/data/D.txt <==
0.200200006365776 -2.36433195963229
0.199866339564323 -2.36433198432391
0.199532672762871 -2.36433186876909
0.199199005961418 -2.36433164059928
0.198865339159966 -2.36433174639965
0.198531672358513 -2.36433157844377
0.19819800555706 -2.36433158355605
0.197864338755608 -2.36433140646335
0.197530671954155 -2.36433123410786
0.197197005152702 -2.36433138147195
0.19686333835125 -2.36433132574228
0.196529671549797 -2.36433115343984
0.196196004748344 -2.36433103852279
0.195862337946892 -2.3643310403387
0.1955286860466 -2.36433074791145
0.195195004343987 -2.36433081372239
0.194861337542534 -2.36433079306929
0.194527670741081 -2.3643307073988
0.194194003939629 -2.36433047703141
0.193860337138176 -2.36433051179305
0.193526670336723 -2.36433043394736
0.193193003535271 -2.36433022505243
0.192859351634979 -2.36433029178517
0.192525669932365 -2.36433012552082
0.192192003130913 -2.36433010083444
0.19185833632946 -2.36433002460056
0.191524669528008 -2.36432981946977
0.191191017627716 -2.36432983095764
0.190857335925102 -2.3643298402922
0.19052366912365 -2.36432969444921
0.190190017223358 -2.36432951867234
0.189856335520744 -2.3643296409584
0.189522668719292 -2.36432949966767
0.189189001917839 -2.36432935738083
0.188855335116386 -2.36432927728551
0.188521683216095 -2.36432929405216
0.188188001513481 -2.36432895857108
0.187854334712029 -2.36432916826018
0.187520682811737 -2.36432896278702
0.187187001109123 -2.36432882017548
0.186853349208832 -2.36432871116776
0.186519667506218 -2.36432873331487
0.186186000704765 -2.36432839563122
0.185852348804474 -2.36432844943179
0.18551866710186 -2.36432841015094
0.185185000300407 -2.36432833293685
0.184851348400116 -2.36432793014569
0.184517666697502 -2.36432805165103
0.184184014797211 -2.36432804599983
0.183850333094597 -2.36432780690973
0.183516666293144 -2.36432766646934
0.183183014392853 -2.3643275970897
0.182849332690239 -2.36432762586202
0.182515680789948 -2.36432755334976
0.182182013988495 -2.36432751674576
0.181848332285881 -2.36432724380433
0.18151468038559 -2.36432707147186
0.181180998682976 -2.36432713819199
0.180847331881523 -2.36432686587674
0.180513679981232 -2.36432686569485
0.180179998278618 -2.36432672920576
0.179846346378326 -2.36432676848053
0.179512679576874 -2.36432656066647
0.17917899787426 -2.36432645919309
0.178845345973969 -2.36432632692058
0.178511664271355 -2.36432636527329
0.178178012371063 -2.36432608704133
0.177844345569611 -2.36432584497833
0.177510663866997 -2.36432606869613
0.177177011966705 -2.36432586329119
0.176843345165253 -2.36432598332328
0.176509663462639 -2.36432548933606
0.176176011562347 -2.36432560617163
0.175842329859734 -2.36432533107237
0.175508677959442 -2.36432519479754
0.17517501115799 -2.36432510238576
0.174841329455376 -2.36432511439066
0.174507677555084 -2.36432513198369
0.174174010753632 -2.36432481813569
0.173840343952179 -2.36432468555897
0.173506677150726 -2.36432455474683
0.173172995448112 -2.36432453286187
0.172839343547821 -2.36432451924022
0.172505676746368 -2.36432442695029
0.172171995043755 -2.36432410867533
0.171838343143463 -2.364324093245
0.17150467634201 -2.3643240393802
0.171171009540558 -2.36432372160343
0.170837342739105 -2.36432378747648
0.170503661036491 -2.36432354084757
0.1701700091362 -2.36432321735767
0.169836342334747 -2.36432352230302
0.169502675533295 -2.36432315990917
0.169169008731842 -2.36432323076901
0.168835341930389 -2.36432282480531
0.168501675128937 -2.36432294354488
0.168168008327484 -2.36432285499412
0.16783432662487 -2.36432284876011
0.167500674724579 -2.36432232333122
0.167167007923126 -2.36432256295813
0.166833341121674 -2.36432252413786
0.166499674320221 -2.36432215366957
0.166166007518768 -2.36432203126429
0.165832340717316 -2.36432174706056
0.165498673915863 -2.3643216662814
0.16516500711441 -2.36432178826871
0.164831340312958 -2.36432154737595
0.164497673511505 -2.36432108998236
0.164164006710052 -2.36432113699472
0.1638303399086 -2.36432118120042
0.163496673107147 -2.36432106675023
0.163163006305695 -2.36432094492725
0.162829339504242 -2.36432065855973
0.162495672702789 -2.36432045519514
0.162162005901337 -2.36432033586009
0.161828339099884 -2.36432030159818
0.161494672298431 -2.36432010082014
0.161161005496979 -2.36432015870059
0.160827338695526 -2.36431986185734
0.160493671894073 -2.36431992592218
0.160160005092621 -2.36431972357303
0.159826338291168 -2.36431952291339
0.159492671489716 -2.36431949437011
0.159159004688263 -2.36431911995507
0.15882533788681 -2.36431917880791
0.158491671085358 -2.36431906561182
0.158158004283905 -2.36431850790003
0.157824337482452 -2.3643186658224
0.157490670681 -2.36431828341221
0.157157003879547 -2.36431807672036
0.156823337078094 -2.36431805862681
0.156489670276642 -2.36431767226359
0.156156003475189 -2.36431783712842
0.155822336673737 -2.36431763572699
0.155488669872284 -2.36431761902936
0.155155003070831 -2.36431723497928
0.154821336269379 -2.36431711872085
0.154487669467926 -2.36431711056722
0.154154002666473 -2.36431690528867
0.153820335865021 -2.36431699509583
0.153486669063568 -2.36431621725454
0.153153002262115 -2.36431620501879
0.152819335460663 -2.36431610371713
0.15248566865921 -2.36431570696668
0.152152016758919 -2.36431598817864
0.151818335056305 -2.36431530173931
0.151484668254852 -2.36431529671488
0.1511510014534 -2.3643149995989
0.150817334651947 -2.3643153856128
0.150483667850494 -2.36431499455065
0.150150001049042 -2.36431458427024
0.149816334247589 -2.36431469610265
0.149482682347298 -2.36431469615357
0.149149000644684 -2.36431388575606
0.148815333843231 -2.36431378441389
0.148481667041779 -2.36431378842594
0.148148000240326 -2.36431359118549
0.147814348340034 -2.3643134912149
0.147480666637421 -2.36431339444633
0.147146999835968 -2.36431298455104
0.146813347935677 -2.36431257507611
0.146479666233063 -2.36431289709143
0.14614599943161 -2.36431250449775
0.145812332630157 -2.36431240516079
0.145478665828705 -2.36431198971945
0.145145013928413 -2.36431189134502
0.1448113322258 -2.36431191672564
0.144477665424347 -2.36431203302268
0.144144013524055 -2.36431151700018
0.143810331821442 -2.36431120537285
0.14347667992115 -2.36431144698445
0.143142998218536 -2.36431048992581
0.142809331417084 -2.36431051390943
0.142475679516792 -2.36431030266192
0.142141997814178 -2.36431044202769
0.141808331012726 -2.36430991035066
0.141474679112434 -2.3643095988249
0.141140997409821 -2.36430973683367
0.140807345509529 -2.36430942611693
0.140473663806915 -2.36430889796675
0.140139997005463 -2.36430903924008
0.139806345105171 -2.36430907126542
0.139472663402557 -2.36430841325023
0.139139011502266 -2.364307870065
0.138805344700813 -2.36430825730831
0.138471662998199 -2.3643080606859
0.138138011097908 -2.36430786215454
0.137804329395294 -2.36430732028528
0.137470662593842 -2.36430724032766
0.13713701069355 -2.3643066901638
0.136803328990936 -2.36430660632095
0.136469677090645 -2.3643065366007
0.136136010289192 -2.36430633960213
0.135802328586578 -2.36430626788347
0.135468676686287 -2.36430582709385
0.135134994983673 -2.36430575722254
0.134801343083382 -2.36430494777293
0.134467676281929 -2.36430536614068
0.134133994579315 -2.36430480232615
0.133800342679024 -2.36430435876052
0.133466675877571 -2.36430441146866
0.133132994174957 -2.36430435346348
0.132799342274666 -2.36430403401622
0.132465660572052 -2.36430371133996
0.132132008671761 -2.36430364891589
0.131798341870308 -2.36430254811467
0.131464660167694 -2.36430274535586
0.131131008267403 -2.36430268252683
0.13079734146595 -2.36430275630064
0.130463674664497 -2.36430230687045
0.130130007863045 -2.36430211334398
0.129796326160431 -2.36430165596499
0.129462674260139 -2.36430146841706
0.129129007458687 -2.36430113807439
0.128795325756073 -2.36430082157317
0.128461673855782 -2.36430077486177
0.128128007054329 -2.36430016702433
0.127794340252876 -2.36429984048121
0.127460673451424 -2.36429964327685
0.12712699174881 -2.36429904361557
0.126793339848518 -2.36429871795823
0.126459673047066 -2.36429851160179
0.126126006245613 -2.36429861673119
0.12579233944416 -2.36429814732923
0.125458672642708 -2.3642980961919
0.125125005841255 -2.36429733114846
0.124791339039803 -2.36429685351027
0.124457664787769 -2.36429666165184
0.124124005436897 -2.36429705901959
0.123790331184864 -2.3642965912612
0.123456671833992 -2.36429595138512
0.123123005032539 -2.36429591841783
0.122789330780506 -2.36429528086854
0.122455671429634 -2.36429525044348
0.122122004628181 -2.36429431333238
0.121788345277309 -2.36429442250028
0.121454671025276 -2.36429438014464
0.121120996773243 -2.36429342933755
0.120787337422371 -2.36429309251681
0.120453670620918 -2.36429351466628
0.120119996368885 -2.3642925637681
0.119786337018013 -2.36429283756198
0.11945267021656 -2.36429265470223
0.119119010865688 -2.36429201456637
0.118785336613655 -2.36429103379225
0.118451662361622 -2.36429068418119
0.11811800301075 -2.36429065354601
0.117784336209297 -2.36429048194018
0.117450676858425 -2.36428995253005
0.117117002606392 -2.36428927484728
0.116783335804939 -2.36428926502306
0.116449676454067 -2.36428841695294
0.116116002202034 -2.36428856164144
0.115782327950001 -2.36428805096675
0.115448668599129 -2.3642877110797
0.115115001797676 -2.36428769184338
0.114781342446804 -2.36428666197703
0.114447668194771 -2.36428663632083
0.114114001393318 -2.36428576902411
0.113780342042446 -2.36428576956382
0.113446667790413 -2.36428505396468
0.113113008439541 -2.3642848661476
0.112779334187508 -2.36428432184639
0.112445667386055 -2.3642839902879
0.112112008035183 -2.36428307578784
0.11177833378315 -2.36428324875279
0.111444666981697 -2.36428271509177
0.111111007630825 -2.3642819840918
0.110777333378792 -2.36428199560383
0.11044367402792 -2.36428126861596
0.110109999775887 -2.364280692499
0.109776332974434 -2.36428071386736
0.109442673623562 -2.36428089714019
0.109108999371529 -2.36427938847879
0.108775340020657 -2.36427960161394
0.108441673219204 -2.36427828501421
0.108107998967171 -2.36427829213349
0.107774339616299 -2.36427696955312
0.107440665364265 -2.36427696851075
0.107106998562813 -2.36427578933456
0.106773339211941 -2.36427640190845
0.106439672410488 -2.36427601857719
0.106105998158455 -2.3642752494399
0.105772338807583 -2.36427548689598
0.10543867200613 -2.36427427995391
0.105105005204678 -2.36427309696753
0.104771330952644 -2.36427269976084
0.104437671601772 -2.36427251398146
0.10410400480032 -2.3642725437476
0.103770337998867 -2.36427131888797
0.103436663746834 -2.36427198312362
0.103103004395962 -2.36427096092289
0.102769337594509 -2.36427014912174
0.102435670793056 -2.36426912267995
0.102102003991604 -2.36426978986865
0.101768337190151 -2.36426876900812
0.101434670388699 -2.36426794286492
0.101101003587246 -2.36426775584235
0.100767336785793 -2.36426646835473
0.100433669984341 -2.36426584467109
0.100100003182888 -2.36426611169982
0.0997663363814354 -2.36426480978393
0.0994326695799828 -2.36426483415042
0.0990990027785301 -2.36426331132136
0.0987653359770775 -2.36426337241501
0.0984316691756248 -2.36426250467408
0.0980980023741722 -2.36426137917802
0.0977643430233002 -2.36426212313493
0.0974306687712669 -2.36426100360864
0.0970970019698143 -2.36425986864544
0.0967633351683617 -2.36426018580299
0.0964296758174896 -2.36425905435706
0.0960960015654564 -2.36425788195082
0.0957623347640038 -2.36425697685088
0.0954286679625511 -2.36425704819676
0.0950950086116791 -2.3642561505269
0.0947613343596458 -2.36425545168679
0.0944276675581932 -2.36425426428759
0.0940940007567406 -2.36425407727117
0.0937603414058685 -2.36425262042004
0.0934266746044159 -2.36425241884449
0.0930930003523827 -2.36425224191397
0.09275933355093 -2.36425181464322
0.092425674200058 -2.36425007747751
0.0920920073986053 -2.36424825803981
0.0917583331465721 -2.36424860899354
0.0914246663451195 -2.36424845532553
0.0910910069942474 -2.36424772748605
0.0907573401927948 -2.36424673033935
0.0904236659407616 -2.36424542804157
0.0900899991393089 -2.36424442918752
0.0897563397884369 -2.36424509225841
0.0894226729869843 -2.36424377903331
0.0890890061855316 -2.36424220927926
0.0887553319334984 -2.36424226745071
0.0884216725826263 -2.36424093441014
0.0880880057811737 -2.36423988740986
0.0877543389797211 -2.36423882448103
0.0874206647276878 -2.36423774525739
0.0870870053768158 -2.36423759005862
0.0867533385753632 -2.36423557033423
0.0864196717739105 -2.3642347589588
0.0860859975218773 -2.36423489815624
0.0857523381710052 -2.36423345648918
0.0854186713695526 -2.36423264446086
0.0850850045681 -2.36423123349695
0.0847513377666473 -2.36422980048974
0.0844176709651947 -2.36422931080274
0.0840840041637421 -2.36422941307329
0.0837503373622894 -2.36422823330501
0.0834166705608368 -2.36422711012218
0.0830830037593842 -2.36422654464708
0.0827493369579315 -2.36422303026117
0.0824156701564789 -2.36422351427453
0.0820820033550262 -2.36422196189763
0.0817483365535736 -2.3642204243442
0.081414669752121 -2.36422153752126
0.0810810029506683 -2.3642179579763
0.0807473361492157 -2.36421878607768
0.0804136693477631 -2.36421827789965
0.0800800025463104 -2.36421557066264
0.0797463357448578 -2.36421569177981
0.0794126689434052 -2.364212668834
0.0790790021419525 -2.3642120918451
0.0787453353404999 -2.36421218596511
0.0784116685390472 -2.36421086275999
0.0780780017375946 -2.36420956276858
0.077744334936142 -2.36420670438523
0.0774106681346893 -2.3642068955393
0.0770770013332367 -2.36420557506039
0.0767433345317841 -2.36420337049692
0.0764096677303314 -2.36420158590388
0.0760760083794594 -2.36420220250633
0.0757423341274261 -2.36420000936498
0.0754086673259735 -2.36419856846358
0.0750750005245209 -2.36419869853215
0.0747413411736488 -2.36419566094429
0.0744076669216156 -2.36419338160559
0.074074000120163 -2.36419395842987
0.0737403333187103 -2.36419040830653
0.0734066739678383 -2.36418885300064
0.0730729997158051 -2.36418946038628
0.0727393329143524 -2.36418707408884
0.0724056661128998 -2.36418464345557
0.0720720067620277 -2.36418528744651
0.0717383399605751 -2.36418372839234
0.0714046657085419 -2.36418119732792
0.0710709989070892 -2.36418052193253
0.0707373395562172 -2.36417665628265
0.0704036727547646 -2.36417453221372
0.0700699985027313 -2.36417469022557
0.0697363317012787 -2.36417171164719
0.0694026723504066 -2.3641699778396
0.069069005548954 -2.36416959086644
0.0687353312969208 -2.36416698586421
0.0684016644954681 -2.36416374615976
0.0680680051445961 -2.3641633545311
0.0677343383431435 -2.36415963042587
0.0674006715416908 -2.36415834447522
0.0670669972896576 -2.36415749618246
0.0667333379387856 -2.36415352601255
0.0663996711373329 -2.36415268774746
0.0660660043358803 -2.36415183267553
0.065732330083847 -2.36414887883691
0.065398670732975 -2.36414635018352
0.0650650039315224 -2.36414491245658
0.0647313371300697 -2.36414344504058
0.0643976628780365 -2.36414194700629
0.0640640035271645 -2.36414159787802
0.0637303367257118 -2.3641345996365
0.0633966699242592 -2.36413244363613
0.0630630031228065 -2.36413146190952
0.0627293363213539 -2.36413274435529
0.0623956695199013 -2.36412774944691
0.0620620027184486 -2.36412498147307
0.061728335916996 -2.36412269534349
0.0613946653902531 -2.36411742558456
0.0610610023140907 -2.36411510398889
0.0607273355126381 -2.36411339143065
0.0603936687111855 -2.36411297636042
0.0600599981844425 -2.36410928097299
0.0597263351082802 -2.36410503209483
0.0593926683068275 -2.36410185284129
0.0590590015053749 -2.36410257721941
0.0587253384292126 -2.36410071177604
0.0583916679024696 -2.36409545027237
0.058058001101017 -2.36409175119785
0.0577243342995644 -2.36408834465833
0.057390671223402 -2.364087707511
0.0570570006966591 -2.36408153435791
0.0567233338952065 -2.36408029251046
0.0563896670937538 -2.36407876489852
0.0560560040175915 -2.36407473273575
0.0557223334908485 -2.3640709953646
0.0553886666893959 -2.36406517372296
0.0550549998879433 -2.36406217460422
0.0547213368117809 -2.36405842317523
0.0543876700103283 -2.36405541174639
0.0540539994835854 -2.36405386323089
0.0537203326821327 -2.36404986676005
0.0533866696059704 -2.36404363768676
0.0530529990792274 -2.36404188040203
0.0527193360030651 -2.36403288840405
0.0523856654763222 -2.36403037618329
0.0520520024001598 -2.36402671767828
0.0517183318734169 -2.3640199508142
0.0513846687972546 -2.36401810997859
0.0510510019958019 -2.36401277744626
0.0507173351943493 -2.3640113893811
0.0503836683928967 -2.36400168569658
0.050050001591444 -2.36400148353629
0.0497163347899914 -2.36399563327106
0.0493826679885387 -2.3639916638881
0.0490490011870861 -2.3639846842021
0.0487153343856335 -2.36398255563857
0.0483816675841808 -2.36397653632061
0.0480480007827282 -2.36397423648996
0.0477143339812756 -2.36396683341005
0.0473806671798229 -2.36396321456332
0.0470470003783703 -2.36395185887417
0.0467133373022079 -2.36394840516384
0.046379666775465 -2.36394668771879
0.0460460036993027 -2.36394068866169
0.0457123331725597 -2.36393168524568
0.0453786700963974 -2.36392432564781
0.0450449995696545 -2.3639217181299
0.0447113364934921 -2.36390852068943
0.0443776659667492 -2.36390857818799
0.0440440028905869 -2.36389767777351
0.0437103323638439 -2.36390052181548
0.0433766692876816 -2.36388647398021
0.0430429987609386 -2.36388093459934
0.0427093356847763 -2.36386998195776
0.0423756688833237 -2.36386366691735
0.042042002081871 -2.36385858964233
0.0417083352804184 -2.3638474521186
0.0413746684789658 -2.36383969939911
0.0410410016775131 -2.36383549002714
0.0407073348760605 -2.36382342441395
0.0403736680746078 -2.36381686113032
0.0400400012731552 -2.36380966771184
0.0397063344717026 -2.36379938981017
0.0393726676702499 -2.36378342784064
0.0390390008687973 -2.36377109379103
0.0387053340673447 -2.3637694942889
0.038371667265892 -2.36375648001104
0.0380380041897297 -2.36373911575918
0.0377043336629868 -2.36373372419008
0.0373706705868244 -2.36372360772733
0.0370370000600815 -2.36371122317081
0.0367033369839191 -2.36370364574146
0.0363696664571762 -2.36369578839229
0.0360360033810139 -2.36367307166408
0.0357023328542709 -2.36366990953969
0.0353686697781086 -2.36365802754102
0.0350349992513657 -2.36363261980771
0.0347013361752033 -2.36362325381382
0.0343676656484604 -2.36361046467931
0.034034002572298 -2.36359563225194
0.0337003357708454 -2.36358494383612
0.0333666689693928 -2.36356659272113
0.0330330021679401 -2.3635467126819
0.0326993353664875 -2.36352681417535
0.0323656685650349 -2.36351641111596
0.0320320017635822 -2.36350295336596
0.0316983349621296 -2.36348352318939
0.031364668160677 -2.36346803904759
0.0310310013592243 -2.36344803783133
0.0306973326951265 -2.36342423276384
0.030363667756319 -2.36338898171341
0.0300299990922213 -2.36337805758268
0.0296963341534138 -2.3633635228002
0.0293626692146063 -2.36333672151818
0.0290290005505085 -2.36331526681445
0.028695335611701 -2.36329222807907
0.0283616669476032 -2.36327072356763
0.0280280020087957 -2.36324350240423
0.027694333344698 -2.36321342406131
0.0273606684058905 -2.36318567673159
0.0270269997417927 -2.36315264138251
0.0266933348029852 -2.36313843646017
0.0263596680015326 -2.36309383752374
0.0260260012000799 -2.36306857465845
0.0256923343986273 -2.36303530348108
0.0253586675971746 -2.36299796190542
0.025025000795722 -2.3629539379565
0.0246913339942694 -2.36293174519036
0.0243576671928167 -2.36290592930005
0.0240240003913641 -2.36286590988421
0.0236903335899115 -2.36279755154836
0.023356668651104 -2.36274648029192
0.0230230018496513 -2.36273205713792
0.0226893350481987 -2.36268182189641
0.0223556682467461 -2.36262676091093
0.0220220014452934 -2.3625802352788
0.0216883346438408 -2.36252150262548
0.0213546678423882 -2.36243975539751
0.0210210010409355 -2.36239440355705
0.0206873342394829 -2.36232854190626
0.0203536674380302 -2.3623007143164
0.0200200006365776 -2.36220818758011
0.019686333835125 -2.36210090878569
0.0193526670336723 -2.36205651656705
0.0190190020948648 -2.36197287740682
0.0186853352934122 -2.36189309896909
0.0183516684919596 -2.36179741673287
0.0180180016905069 -2.36172129159107
0.0176843348890543 -2.36163996927666
0.0173506680876017 -2.36151785333202
0.017017001286149 -2.36143099755244
0.0166833344846964 -2.36130358893519
0.0163496676832438 -2.361165825554
0.0160160008817911 -2.36101237349554
0.0156823340803385 -2.36091644572848
0.0153486663475633 -2.36077784114625
0.0150149995461106 -2.36062360551842
0.0146813346073031 -2.36051412895483
0.0143476678058505 -2.36029311388933
0.0140140010043979 -2.3600515065035
0.0137637509033084 -2.3599214553833
0.0140140010043979 -2.35987314288045
0.0143476678058505 -2.35977418435494
0.0146813346073031 -2.35967176019115
0.0150149995461106 -2.35960778977939
0.0153486663475633 -2.35951472230982
0.0156823340803385 -2.35941818460074
0.0160160008817911 -2.35933509851113
0.0163496676832438 -2.35921215842978
0.0166833344846964 -2.35908217921699
0.017017001286149 -2.35894794232978
0.0173506680876017 -2.35882260737481
0.0176843348890543 -2.35866397341709
0.0180180016905069 -2.35852223117602
0.0183516684919596 -2.35836105627172
0.0186853352934122 -2.35817387083854
0.0190190020948648 -2.357980109035
0.0193526670336723 -2.35776154364309
0.019686333835125 -2.35756758435567
0.0200200006365776 -2.35726623601384
0.0203536674380302 -2.35696014225912
0.0206873342394829 -2.35670351482437
0.0210210010409355 -2.35636263564229
0.0213546678423882 -2.3560076674477
0.0216883346438408 -2.3555446696979
0.0220220014452934 -2.35505735376569
0.0223556682467461 -2.35454179957452
0.0226893350481987 -2.35392270214446
0.0230230018496513 -2.35321485556646
0.023356668651104 -2.35246266717109
0.0236903335899115 -2.35148855060414
0.0238972070068121 -2.35077428817749
0.0240240003913641 -2.35068315464474
0.0243576671928167 -2.3504328028361
0.0246913339942694 -2.35019794720013
0.025025000795722 -2.34993952974281
0.0253586675971746 -2.34966572578219
0.0256923343986273 -2.34936464072782
0.0260260012000799 -2.34905118715595
0.0263596680015326 -2.34873858896929
0.0266933348029852 -2.34838813284169
0.0270269997417927 -2.34803078229829
0.0273606684058905 -2.34764121571285
0.027694333344698 -2.34723683508775
0.0280280020087957 -2.34680137971435
0.0283616669476032 -2.34633058990162
0.028695335611701 -2.34584651843995
0.0290290005505085 -2.34531153904067
0.0293626692146063 -2.34474516130193
0.0296963341534138 -2.3441322979953
0.0300299990922213 -2.34349482683681
0.030363667756319 -2.3427858694105
0.0306973326951265 -2.34201142066753
0.0308545419695572 -2.34162735939026
0.0310310013592243 -2.34143744580653
0.031364668160677 -2.341062690857
0.0316983349621296 -2.3406752229434
0.0320320017635822 -2.34027400578548
0.0323656685650349 -2.33985186594932
0.0326993353664875 -2.33941299808501
0.0330330021679401 -2.33894722119392
0.0333666689693928 -2.33845226342744
0.0337003357708454 -2.33793914582533
0.034034002572298 -2.33740913524027
0.0343676656484604 -2.33684045284325
0.0347013361752033 -2.33624930403851
0.0350349992513657 -2.33562901830583
0.0353686697781086 -2.33495532566211
0.0357023328542709 -2.33424904846471
0.0360360033810139 -2.33351689661906
0.0363696664571762 -2.33272339589894
0.0364686036482453 -2.33248043060303
0.0367033369839191 -2.33215269048361
0.0370370000600815 -2.33167464282953
0.0373706705868244 -2.33117332749694
0.0377043336629868 -2.33065104484558
0.0380380041897297 -2.33010729794538
0.038371667265892 -2.32953888143506
0.0387053340673447 -2.32893901141448
0.0390390008687973 -2.32833430781279
0.0393726676702499 -2.327683306062
0.0397063344717026 -2.32700484642868
0.0400400012731552 -2.32629816966913
0.0403736680746078 -2.32555984208449
0.0407073348760605 -2.32478528956652
0.0410410016775131 -2.32396573100733
0.0412912517786026 -2.3233335018158
0.0413746684789658 -2.32319608732953
0.0417083352804184 -2.32262799072781
0.042042002081871 -2.32203884556084
0.0423756688833237 -2.32142827701279
0.0427093356847763 -2.32079816078528
0.0430429987609386 -2.32013767301276
0.0433766692876816 -2.31945276676332
0.0437103323638439 -2.31873791964704
0.0440440028905869 -2.31800652610365
0.0443776659667492 -2.31723470329312
0.0447113364934921 -2.31643780698354
0.0450449995696545 -2.31559682303107
0.0453786700963974 -2.31472651447071
0.0455780782070033 -2.31418657302856
0.0457123331725597 -2.31392922616469
0.0460460036993027 -2.3132720480323
0.046379666775465 -2.31259339607258
0.0467133373022079 -2.31189682798759
0.0470470003783703 -2.31117078213876
0.0473806671798229 -2.31041354366994
0.0477143339812756 -2.30963865487798
0.0480480007827282 -2.30882623717681
0.0483816675841808 -2.30799044612158
0.0487153343856335 -2.30712221150107
0.0490490011870861 -2.30621961509019
0.0493826679885387 -2.30528099565203
0.0494662764514315 -2.30503940582275
0.0497163347899914 -2.30449832456987
0.050050001591444 -2.30375718890843
0.0503836683928967 -2.30299427777174
0.0507173351943493 -2.30220070378534
0.0510510019958019 -2.30138342779632
0.0513846687972546 -2.30053937875641
0.0517183318734169 -2.29966856746445
0.0520520024001598 -2.29876566739016
0.0523856654763222 -2.2978306669862
0.0527193360030651 -2.29686535553202
0.0530412373010325 -2.29589247703552
0.0530529990792274 -2.29586470148063
0.0533866696059704 -2.29507008175646
0.0537203326821327 -2.29424599991787
0.0540539994835854 -2.29339868598891
0.0543876700103283 -2.2925286886079
0.0547213368117809 -2.2916287753805
0.0550549998879433 -2.29070203901259
0.0553886666893959 -2.28974461962324
0.0557223334908485 -2.28875148199609
0.0560560040175915 -2.2877298977531
0.0563669408161205 -2.28674554824829
0.0563896670937538 -2.28668749764009
0.0567233338952065 -2.28581991853433
0.0570570006966591 -2.28493100264079
0.057390671223402 -2.28401361457202
0.0577243342995644 -2.28306938293583
0.058058001101017 -2.28209594094664
0.0583916679024696 -2.28109447721648
0.0587253384292126 -2.28006070357906
0.0590590015053749 -2.27899747624072
0.0593926683068275 -2.27790253828272
0.0594830727936086 -2.27759861946106
0.0597263351082802 -2.27692396743065
0.0600599981844425 -2.27597534005596
0.0603936687111855 -2.2750008784294
0.0607273355126381 -2.27400057517091
0.0610610023140907 -2.27297186937287
0.0613946653902531 -2.27191188513941
0.061728335916996 -2.27081890862088
0.0620620027184486 -2.2696982569009
0.0623956695199013 -2.26854300353712
0.062421567168158 -2.26845145225525
0.0627293363213539 -2.26753631296712
0.0630630031228065 -2.26652329049167
0.0633966699242592 -2.265481862568
0.0637303367257118 -2.26441187546935
0.0640640035271645 -2.26330848847572
0.0643976628780365 -2.26217964254363
0.0647313371300697 -2.26101719060292
0.0650650039315224 -2.25982606944706
0.0652074868950618 -2.25930452346802
0.065398670732975 -2.2587055192271
0.065732330083847 -2.25763945753783
0.0660660043358803 -2.25654592589727
0.0663996711373329 -2.2554234285533
0.0667333379387856 -2.25427349781755
0.0670669972896576 -2.25308969231363
0.0674006715416908 -2.25187723924103
0.0677343383431435 -2.25063141957368
0.067858554318924 -2.25015759468079
0.0680680051445961 -2.24946471843388
0.0684016644954681 -2.24833948103361
0.0687353312969208 -2.24718484282494
0.069069005548954 -2.24600251354624
0.0694026723504066 -2.24478959410844
0.0697363317012787 -2.24354602741781
0.0700699985027313 -2.24226903305237
0.0703911501870573 -2.24101066589355
0.0704036727547646 -2.24096756546891
0.0707373395562172 -2.23980143776428
0.0710709989070892 -2.23860356478148
0.0714046657085419 -2.23738173217126
0.0717383399605751 -2.23612832108882
0.0720720067620277 -2.23484596332217
0.0724056661128998 -2.2335312931455
0.0727393329143524 -2.23218173626869
0.0728165662788845 -2.23186349868774
0.0730729997158051 -2.23092716534784
0.0734066739678383 -2.22968750152444
0.0737403333187103 -2.22841831468891
0.074074000120163 -2.22711561508862
0.0744076669216156 -2.22578295034244
0.0747413411736488 -2.2244190515165
0.0750750005245209 -2.22302071543591
0.0751464854018823 -2.22271656990051
0.0754086673259735 -2.22171933924152
0.0757423341274261 -2.22042312100032
0.0760760083794594 -2.21909575653796
0.0764096677303314 -2.21774180805104
0.0767433345317841 -2.21635356178919
0.0770770013332367 -2.21493175189434
0.0773897169634353 -2.21356964111328
0.0774106681346893 -2.21348735989481
0.077744334936142 -2.2121595248128
0.0780780017375946 -2.21080106315946
0.0784116685390472 -2.20941194620999
0.0787453353404999 -2.2079927461579
0.0790790021419525 -2.2065437161964
0.0794126689434052 -2.2050596358006
0.0795530110075318 -2.20442271232605
0.0797463357448578 -2.20362678799148
0.0800800025463104 -2.20223292388821
0.0804136693477631 -2.20080639835612
0.0807473361492157 -2.1993497390491
0.0810810029506683 -2.19786113005818
0.081414669752121 -2.1963370926054
0.0816431322152897 -2.19527578353882
0.0817483365535736 -2.1948297330117
0.0820820033550262 -2.19339091272065
0.0824156701564789 -2.19192149199035
0.0827493369579315 -2.19042304427111
0.0830830037593842 -2.18888767448319
0.0834166705608368 -2.18732223047955
0.0836659723138094 -2.18612861633301
0.0837503373622894 -2.18575783094327
0.0840840041637421 -2.1842712558485
0.0844176709651947 -2.18275437675667
0.0847513377666473 -2.18120503026333
0.0850850045681 -2.17962218741959
0.0854186713695526 -2.17800496933496
0.0856262078874963 -2.17698168754578
0.0857523381710052 -2.17640811987125
0.0860859975218773 -2.1748660317642
0.0864196717739105 -2.17329566042614
0.0867533385753632 -2.17169052688509
0.0870870053768158 -2.1700520352982
0.0874206647276878 -2.16838044481574
0.0875279453382706 -2.16783475875854
0.0877543389797211 -2.16676826736633
0.0880880057811737 -2.16516802295161
0.0884216725826263 -2.1635365768403
0.0887553319334984 -2.16187152204694
0.0890890061855316 -2.16017467773669
0.0893754641266384 -2.15868782997131
0.0894226729869843 -2.15845988581584
0.0897563397884369 -2.1568277325112
0.0900899991393089 -2.1551648506572
0.0904236659407616 -2.15346919838097
0.0907573401927948 -2.15173899082277
0.0910910069942474 -2.14997272246319
0.0911715056330698 -2.14954090118408
0.0914246663451195 -2.14827364100742
0.0917583331465721 -2.1465743783249
0.0920920073986053 -2.14484370721353
0.092425674200058 -2.14307680042993
0.09275933355093 -2.14127438225926
0.0929199637528035 -2.14039373397827
0.0930930003523827 -2.13950519434168
0.0934266746044159 -2.13776576570383
0.0937603414058685 -2.13599306193007
0.0940940007567406 -2.13418578649888
0.0944276675581932 -2.13234369885051
0.0946232228163282 -2.13124680519104
0.0947613343596458 -2.1305189501117
0.0950950086116791 -2.12873536993784
0.0954286679625511 -2.12691801399473
0.0957623347640038 -2.12506592376255
0.0960960015654564 -2.12317874492743
0.096283729770153 -2.12209987640381
0.0964296758174896 -2.12130954937073
0.0967633351683617 -2.11947754004734
0.0970970019698143 -2.11761175039479
0.0974306687712669 -2.11570972147048
0.0977643430233002 -2.11377372005581
0.09790377450473 -2.112952709198
0.0980980023741722 -2.1118723511776
0.0984316691756248 -2.10998820211941
0.0987653359770775 -2.10806914858264
0.0990990027785301 -2.1061160871663
0.0994326695799828 -2.10412404919661
0.0994853952302123 -2.10380578041077
0.0997663363814354 -2.1021999073878
0.100100003182888 -2.10025949507286
0.100433669984341 -2.09828435051292
0.100767336785793 -2.096273436305
0.101030538755986 -2.09465885162354
0.101101003587246 -2.09424848402774
0.101434670388699 -2.09228416818839
0.101768337190151 -2.09028419071766
0.102102003991604 -2.08824692940067
0.102435670793056 -2.08617465690677
0.102540968259294 -2.0855119228363
0.102769337594509 -2.08414446862355
0.103103004395962 -2.08211616021863
0.103436663746834 -2.08005114176563
0.103770337998867 -2.07795065590784
0.104018122394853 -2.07636499404907
0.10410400480032 -2.07584116173881
0.104437671601772 -2.07378227545041
0.104771330952644 -2.07168723072527
0.105105005204678 -2.06955484274247
0.10543867200613 -2.06738400046019
0.105463932247715 -2.06721782684326
0.105772338807583 -2.06528031125555
0.106105998158455 -2.06315130398201
0.106439672410488 -2.06098398850972
0.106773339211941 -2.0587791882155
0.10687921322569 -2.05807089805603
0.107106998562813 -2.05661291742297
0.107440665364265 -2.05444425399867
0.107774339616299 -2.05223939301345
0.108107998967171 -2.0499957544556
0.108265343463737 -2.0489239692688
0.108441673219204 -2.04777288433489
0.108775340020657 -2.04556414103248
0.109108999371529 -2.04331862620229
0.109442673623562 -2.0410338331139
0.109623733547334 -2.03977704048157
0.109776332974434 -2.03876014680501
0.110109999775887 -2.03650893156603
0.11044367402792 -2.03421811677548
0.110777333378792 -2.0318895817937
0.110955362674707 -2.03063011169434
0.111111007630825 -2.02957161314835
0.111444666981697 -2.02727328742241
0.11177833378315 -2.02493612940179
0.112112008035183 -2.02256061326394
0.112261385670104 -2.02148294448853
0.112445667386055 -2.02020294973685
0.112779334187508 -2.01785470134486
0.113113008439541 -2.01546814333782
0.113446667790413 -2.01304207676096
0.11354262192983 -2.01233601570129
0.113780342042446 -2.01064956586479
0.114114001393318 -2.00824878706839
0.114447668194771 -2.00580875683185
0.114781342446804 -2.00332889523991
0.114799958398079 -2.00318908691406
0.115115001797676 -2.00090524087444
0.115448668599129 -1.99844951509515
0.115782327950001 -1.99595334831002
0.116034111451535 -1.99404215812683
0.116116002202034 -1.99344134823115
0.116449676454067 -1.99096658685736
0.116783335804939 -1.98845170296015
0.117117002606392 -1.98589633891032
0.117246163523628 -1.98489511013031
0.117450676858425 -1.98336098257007
0.117784336209297 -1.98082502230459
0.11811800301075 -1.97824862946089
0.118436850729481 -1.97574806213379
0.118451662361622 -1.97563552405615
0.118785336613655 -1.97307574200153
0.119119010865688 -1.97047473967417
0.11945267021656 -1.96783363541121
0.119606459623537 -1.96660113334656
0.119786337018013 -1.965203133576
0.120119996368885 -1.96257743916845
0.120453670620918 -1.95990984982676
0.120756275347761 -1.95745420455933
0.120787337422371 -1.95720948283928
0.121120996773243 -1.95455489887948
0.121454671025276 -1.95185887748626
0.121788345277309 -1.94912115064621
0.121886453846749 -1.94830715656281
0.122122004628181 -1.94640814313944
0.122455671429634 -1.94368129888992
0.122789330780506 -1.94091235663729
0.122997753974105 -1.93916010856628
0.123123005032539 -1.93813594198828
0.123456671833992 -1.93537653984372
0.123790331184864 -1.93257416747531
0.124090844469578 -1.93001317977905
0.124124005436897 -1.9297380602777
0.124457664787769 -1.92694365114936
0.124791339039803 -1.92410594844663
0.125125005841255 -1.92122468593977
0.125166108077882 -1.92086625099182
0.125458672642708 -1.91838070109641
0.12579233944416 -1.9155054535873
0.126126006245613 -1.91258628485475
0.126224066787371 -1.9117192029953
0.126459673047066 -1.90968762191222
0.126793339848518 -1.90677235320294
0.12712699174881 -1.90381295548573
0.127265285166506 -1.90257215499878
0.127460673451424 -1.90086136017699
0.127794340252876 -1.89790395683101
0.128128007054329 -1.89490201186332
0.128290200383269 -1.89342522621155
0.128461673855782 -1.89190039986889
0.128795325756073 -1.88889880569378
0.129129007458687 -1.8858515171345
0.129299249403243 -1.88427829742432
0.129462674260139 -1.8828021659027
0.129796326160431 -1.87975356659869
0.130130007863045 -1.87665915964241
0.130292851416183 -1.87513136863708
0.130463674664497 -1.87356389168001
0.13079734146595 -1.87046607162509
0.131131008267403 -1.86732240539934
0.131271442329355 -1.86598443984985
0.131464660167694 -1.86418261318991
0.131798341870308 -1.86103354963518
0.132132008671761 -1.85783767656895
0.132235370559901 -1.85683727264404
0.132465660572052 -1.85465438113485
0.132799342274666 -1.85145157537744
0.133132994174957 -1.8482018091171
0.133185015224414 -1.84769034385681
0.133466675877571 -1.84497644298499
0.133800342679024 -1.84171783331875
0.134120785510518 -1.83854341506958
0.134133994579315 -1.83841507846472
0.134467676281929 -1.83514474883135
0.134801343083382 -1.83182782599345
0.135042774328006 -1.82939648628235
0.135134994983673 -1.82848520032258
0.135468676686287 -1.82515536357003
0.135802328586578 -1.82177728651069
0.135951623285677 -1.82024931907654
0.136136010289192 -1.81839633908419
0.136469677090645 -1.81500345136875
0.136803328990936 -1.81156270109209
0.136847553155083 -1.81110239028931
0.13713701069355 -1.80814252489569
0.137470662593842 -1.80468496436052
0.137730683296785 -1.80195546150208
0.137804329395294 -1.80119555900248
0.138138011097908 -1.79771952702678
0.138471662998199 -1.79419454461998
0.138601469554703 -1.79280853271484
0.138805344700813 -1.79066763619005
0.139139011502266 -1.78712260925502
0.139460271396288 -1.78366148471832
0.139472663402557 -1.78353011488435
0.139806345105171 -1.779962797664
0.140139997005463 -1.77634581832871
0.140307068980197 -1.77451455593109
0.140473663806915 -1.77271679754091
0.140807345509529 -1.76907573770317
0.141140997409821 -1.76538374729222
0.141142453035998 -1.76536750793457
0.141474679112434 -1.7617170353488
0.141808331012726 -1.75799985264706
0.141966304989232 -1.75622057914734
0.142141997814178 -1.75427060270978
0.142475679516792 -1.75052646204946
0.142779283172377 -1.74707353115082
0.142809331417084 -1.74673660147824
0.143142998218536 -1.74296343836977
0.14347667992115 -1.73913705323947
0.14358122141965 -1.73792660236359
0.143810331821442 -1.73531003208092
0.144144013524055 -1.731453258786
0.144372574806368 -1.72877955436707
0.144477665424347 -1.72756646343748
0.1448113322258 -1.72367753348634
0.145145013928413 -1.7197346508441
0.145153578055277 -1.71963262557983
0.145478665828705 -1.71580955416827
0.145812332630157 -1.7118322754621
0.145924204030681 -1.71048557758331
0.14614599943161 -1.70784885207102
0.146479666233063 -1.70383524917424
0.146684884753049 -1.70133864879608
0.146813347935677 -1.69979448854954
0.147146999835968 -1.69574299081396
0.147435771565217 -1.69219160079956
0.147480666637421 -1.69164584818974
0.147814348340034 -1.68755421636604
0.148148000240326 -1.68340796047899
0.148176985484102 -1.68304467201233
0.148481667041779 -1.67926891922523
0.148815333843231 -1.67508050050955
0.148908672001903 -1.67389762401581
0.149149000644684 -1.67088497914628
0.149482682347298 -1.66665203201182
0.149631044414782 -1.66475069522858
0.149816334247589 -1.66240105750467
0.150150001049042 -1.65812321481386
0.150344360304699 -1.65560364723206
0.150483667850494 -1.65381605738527
0.150817334651947 -1.64949087794487
0.151048728395696 -1.64645671844482
0.1511510014534 -1.64512871090751
0.151484668254852 -1.6407545710462
0.151744292610698 -1.63730978965759
0.151818335056305 -1.63633659252373
0.152152016758919 -1.63191113886139
0.152431182636631 -1.62816286087036
0.15248566865921 -1.62743792489966
0.152819335460663 -1.62296007426478
0.153109595838983 -1.61901581287384
0.153153002262115 -1.61843112295136
0.153486669063568 -1.61389852331374
0.153779608212631 -1.60986888408661
0.153820335865021 -1.60931333674602
0.154154002666473 -1.6047244392123
0.154441435438307 -1.60072183609009
0.154487669467926 -1.60008324574746
0.154821336269379 -1.59543586776893
0.155095186746373 -1.59157490730286
0.155155003070831 -1.59073810805611
0.155488669872284 -1.58602981576746
0.155740970464269 -1.58242785930634
0.155822336673737 -1.58127492341161
0.156156003475189 -1.57650451775689
0.156378960554501 -1.5732809305191
0.156489670276642 -1.57169174372411
0.156823337078094 -1.56685647039162
0.157009230523609 -1.56413400173187
0.157157003879547 -1.56198468031733
0.157490670681 -1.55708306566987
0.157631953020354 -1.55498695373535
0.157824337482452 -1.55215151588266
0.158158004283905 -1.54718121482399
0.15824723058759 -1.54584002494812
0.158491671085358 -1.5421890685021
0.15882533788681 -1.5371479659517
0.158855212536244 -1.5366929769516
0.159159004688263 -1.53209430475694
0.159455921239699 -1.52754604816437
0.159492671489716 -1.52698630914439
0.159826338291168 -1.52186333748181
0.160049475698062 -1.51839900016785
0.160160005092621 -1.51669239289461
0.160493671894073 -1.51149270162831
0.160636056174045 -1.50925207138062
0.160827338695526 -1.50625764763418
0.161161005496979 -1.5009788716898
0.161215783015946 -1.50010502338409
0.161494672298431 -1.49567818205344
0.161788683131211 -1.49095809459686
0.161828339099884 -1.49032439799291
0.162162005901337 -1.48494967385079
0.162354812257858 -1.48181104660034
0.162495672702789 -1.47952819425873
0.162829339504242 -1.47406811595017
0.162914387436887 -1.47266411781311
0.163163006305695 -1.46857703162477
0.163467476749444 -1.46351706981659
0.163496673107147 -1.46303375899681
0.1638303399086 -1.45746684142706
0.164014038007653 -1.45437014102936
0.164164006710052 -1.45185128620085
0.164497673511505 -1.4461923872815
0.164554354576802 -1.44522309303284
0.164831340312958 -1.44050276115385
0.165088367934428 -1.43607616424561
0.16516500711441 -1.43476046778162
0.165498673915863 -1.42898318489827
0.165616211634763 -1.42692923545837
0.165832340717316 -1.42316371778584
0.16613804246651 -1.41778230667114
0.166166007518768 -1.41729134807752
0.166499674320221 -1.41138812782936
0.166653756938389 -1.40863525867462
0.166833341121674 -1.40543481374386
0.167163672994417 -1.39948832988739
0.167167007923126 -1.39942843162967
0.167500674724579 -1.39339164052722
0.167667603415017 -1.39034128189087
0.16783432662487 -1.38730086742542
0.168165903348562 -1.38119435310364
0.168168008327484 -1.3811556563824
0.168501675128937 -1.37497697482636
0.168658354979206 -1.37204730510712
0.168835341930389 -1.3687432274175
0.169145298502473 -1.36290037631989
0.169169008731842 -1.36245404918191
0.169502675533295 -1.35612536638236
0.169626588462178 -1.35375332832336
0.169836342334747 -1.34974273500773
0.170102451697134 -1.34460639953613
0.1701700091362 -1.34330368332499
0.170503661036491 -1.33681627982387
0.170572871144935 -1.33545935153961
0.170837342739105 -1.33027802423362
0.171037904787648 -1.32631242275238
0.171171009540558 -1.32368196510327
0.171497730615085 -1.31716537475586
0.17150467634201 -1.31702688578641
0.171838343143463 -1.31032563268226
0.171952196505433 -1.30801844596863
0.172171995043755 -1.30356477413201
0.172401554937445 -1.29887139797211
0.172505676746368 -1.29674243567195
0.172839343547821 -1.2898599027031
0.172845861855292 -1.28972446918488
0.173172995448112 -1.28292553762269
0.173284988025029 -1.28057742118835
0.173506677150726 -1.27592706152087
0.173719175449278 -1.27143049240112
0.173840343952179 -1.2688647214784
0.17414847638937 -1.2622834444046
0.174174010753632 -1.26173757593613
0.174507677555084 -1.25455088397157
0.174572813171218 -1.25313651561737
0.174841329455376 -1.24729947622136
0.174992309114618 -1.24398958683014
0.17517501115799 -1.23997917359675
0.175407077116117 -1.23484253883362
0.175508677959442 -1.23259031699664
0.175817143018453 -1.22569561004639
0.175842329859734 -1.22513169089775
0.176176011562347 -1.21760475348532
0.176222465410754 -1.21654868125916
0.176509663462639 -1.21000737301695
0.176623141187393 -1.20740163326263
0.176843345165253 -1.20233478563607
0.177019256281459 -1.1982547044754
0.177177011966705 -1.19458748560097
0.177410871873222 -1.18910765647888
0.177510663866997 -1.1867636143943
0.177798010584232 -1.17996072769165
0.177844345569611 -1.17886084488229
0.178178012371063 -1.1708787265185
0.178180712292659 -1.17081367969513
0.178511664271355 -1.16281798267677
0.178558947403005 -1.1616667509079
0.178845345973969 -1.15467261641556
0.178932835103783 -1.15251970291138
0.17917899787426 -1.14644287989686
0.179302427600493 -1.14337277412415
0.179512679576874 -1.13812538068803
0.179667756736748 -1.13422572612762
0.179846346378326 -1.12971875527472
0.180028855078247 -1.12507879734039
0.180179998278618 -1.12122180516011
0.180385777539263 -1.11593174934387
0.180513679981232 -1.11263074803176
0.180738549253704 -1.10678482055664
0.180847331881523 -1.1039450760832
0.181087209375992 -1.09763777256012
0.181180998682976 -1.09516110948449
0.181431801420233 -1.08849084377289
0.18151468038559 -1.08627668803106
0.181772350588201 -1.07934379577637
0.181848332285881 -1.07728982185283
0.182108894085884 -1.07019686698914
0.182182013988495 -1.06819673494814
0.182441487119934 -1.06104981899261
0.182515680789948 -1.05899587628835
0.182770145936425 -1.05190289020538
0.182849332690239 -1.0496840833793
0.183094899893965 -1.04275596141815
0.183183014392853 -1.04025654013982
0.18341580051027 -1.03360903263092
0.183516666293144 -1.03071245143206
0.18373287540964 -1.0244619846344
0.183850333094597 -1.02104673036462
0.184046158192751 -1.01531493663788
0.184184014797211 -1.01125574780078
0.184355680053448 -1.00616800785065
0.184517666697502 -1.00133744868712
0.184661474335554 -0.997021079063416
0.184851348400116 -0.991285827011992
0.184963572943094 -0.987874150276184
0.185185000300407 -0.981098596139039
0.185262007057814 -0.978727221488953
0.18551866710186 -0.970770282324531
0.18555681734125 -0.969580054283142
0.185848009509902 -0.960433125495911
0.185852348804474 -0.960295928804033
0.186135563438122 -0.951286196708679
0.186186000704765 -0.949669961760037
0.18641957437725 -0.942139267921448
0.186519667506218 -0.938887954114658
0.186700073228111 -0.932992100715637
0.186853349208832 -0.927944444206203
0.186977080648547 -0.923845171928406
0.187187001109123 -0.916835544574408
0.187250629759941 -0.914698243141174
0.187520682811737 -0.905553947189028
0.18752076010874 -0.905551314353943
0.187787379490096 -0.896404147148132
0.187854334712029 -0.894087619672023
0.188050615018326 -0.887257218360901
0.188188001513481 -0.882434839669771
0.188310505048493 -0.878110289573669
0.188521683216095 -0.87058940880086
0.188567081398914 -0.868963360786438
0.188820305555573 -0.859816193580627
0.188855335116386 -0.858539979313823
0.189070181476079 -0.850669264793396
0.189189001917839 -0.846275165750193
0.189316811259208 -0.841522336006165
0.189522668719292 -0.833793143414939
0.189560223918082 -0.832375407218933
0.189800356950602 -0.823228359222412
0.189856335520744 -0.821075769324869
0.1900372562954 -0.814081430435181
0.190190017223358 -0.808114883329381
0.190271010573014 -0.804934501647949
0.190501604792761 -0.795787572860718
0.19052366912365 -0.79490403282531
0.190728972280237 -0.786640405654907
0.190857335925102 -0.781417139613562
0.190953263678872 -0.777493476867676
0.191174476328757 -0.768346548080444
0.191191017627716 -0.76765578969697
0.191392493951633 -0.759199619293213
0.191524669528008 -0.753587585680542
0.191607517162506 -0.750052452087402
0.191819492478353 -0.740905523300171
0.19185833632946 -0.739211254872977
0.19202835989799 -0.731758594512939
0.192192003130913 -0.724497217489247
0.192234291466136 -0.722611665725708
0.19243716338908 -0.713464498519897
0.192525669932365 -0.709425373626653
0.192637060831981 -0.704317569732666
0.192834041211558 -0.695170640945435
0.192859351634979 -0.693981697651588
0.193027973524798 -0.686023712158203
0.193193003535271 -0.678129595938067
0.193219079489922 -0.676876544952393
0.193407171263775 -0.667729616165161
0.193526670336723 -0.661838798025362
0.19359242245483 -0.65858268737793
0.193774752530891 -0.649435758590698
0.193860337138176 -0.6450837523642
0.193954222208223 -0.640288591384888
0.194130848361064 -0.631141662597656
0.194194003939629 -0.627826037966408
0.194304596146179 -0.621994733810425
0.194475559562935 -0.612847805023193
0.194527670741081 -0.610020445673176
0.1946436565318 -0.603700637817383
0.194809001307322 -0.594553709030151
0.194861337542534 -0.591616123835882
0.19497150693577 -0.58540678024292
0.195131282904501 -0.576259851455688
0.195195004343987 -0.572555905503298
0.195288264820697 -0.567112684249878
0.195442506966115 -0.557965755462646
0.1955286860466 -0.552771952844515
0.195594016940115 -0.548818826675415
0.195742768733843 -0.539671897888184
0.195862337946892 -0.532191436118121
0.195888871611885 -0.530524969100952
0.196032176825662 -0.521378040313721
0.196172893456134 -0.512231111526489
0.196196004748344 -0.510703359039677
0.196310832936137 -0.503084182739258
0.196446162504758 -0.493937015533447
0.196529671549797 -0.488187500810228
0.196578833654011 -0.484790086746216
0.196708799549288 -0.475643157958984
0.196836210315907 -0.466496229171753
0.19686333835125 -0.464511808923919
0.196960909959252 -0.457349061965942
0.19708301937954 -0.448202133178711
0.197197005152702 -0.439483238673415
0.197202581489216 -0.439055204391479
0.197319421130571 -0.429908275604248
0.197433739428967 -0.420761108398438
0.197530671954155 -0.41283196124826
0.197545508958213 -0.411614179611206
0.197654602275241 -0.402467250823975
0.197761187579753 -0.393320322036743
0.197864338755608 -0.384255268157294
0.197865267406638 -0.384173393249512
0.197966681852322 -0.375026226043701
0.198065601157377 -0.36587929725647
0.198162031622155 -0.356732368469238
0.19819800555706 -0.353232832378063
0.198255877404123 -0.347585439682007
0.198347186058301 -0.338438272476196
0.198436017858678 -0.329291343688965
0.198522378815509 -0.320144414901733
0.198531672358513 -0.319132262098897
0.198606147901338 -0.310997486114502
0.198687442967135 -0.301850318908691
0.19876627790156 -0.29270339012146
0.198842657777903 -0.283556461334229
0.198865339159966 -0.280752295368099
0.198916500679628 -0.274409532546997
0.198987862211454 -0.265262365341187
0.19905677891639 -0.256115436553955
0.199123255242125 -0.246968507766724
0.199187293492188 -0.237821578979492
0.199199005961418 -0.236083776078158
0.199248812363922 -0.228674411773682
0.199307880155333 -0.21952748298645
0.199364520749971 -0.210380554199219
0.19941873617895 -0.201233625411987
0.199470529693268 -0.192086458206177
0.199519900465524 -0.182939529418945
0.199532672762871 -0.180452534521397
0.199566795310815 -0.173792600631714
0.199611255149413 -0.164645671844482
0.199653303824657 -0.155498504638672
0.199692940554989 -0.14635157585144
0.199730167930712 -0.137204647064209
0.199764987300869 -0.128057718276978
0.199797399912184 -0.118910789489746
0.199827406939704 -0.109763860702515
0.199855009441001 -0.100616931915283
0.199866339564323 -0.096505087407574
0.199880185198718 -0.0914700031280518
0.199902943950952 -0.0823228359222412
0.199923304316302 -0.0731759071350098
0.199941267629961 -0.0640289783477783
0.199956834550989 -0.0548820495605469
0.199970005940286 -0.0457348823547363
0.199980781601745 -0.0365879535675049
0.199989162273339 -0.0274410247802734
0.199995148276649 -0.018294095993042
0.199998739875817 -0.00914692878723145
0.199999937021429 0
0.199998739875817 0.00914692878723145
0.199995148401599 0.0182938575744629
0.199989162273339 0.0274410247802734
0.199980781601745 0.0365879535675049
0.199970005940286 0.0457348823547363
0.199956834923699 0.0548818111419678
0.199941267629961 0.0640289783477783
0.199923304316302 0.0731759071350098
0.199902943950952 0.0823228359222412
0.199880185824353 0.0914697647094727
0.199866339564323 0.096505082709727
0.199855009441001 0.100616931915283
0.199827406939704 0.109763860702515
0.199797399912184 0.118910789489746
0.199764987300869 0.128057718276978
0.199730166989458 0.137204885482788
0.199692939565476 0.14635181427002
0.199653302755393 0.155498743057251
0.199611255149413 0.164645671844482
0.199566794109132 0.173792839050293
0.199532672762871 0.180452534130019
0.199519899232047 0.182939767837524
0.199470528367319 0.192086696624756
0.19941873617895 0.201233625411987
0.199364520749971 0.210380554199219
0.199307878644891 0.219527721405029
0.199248810731196 0.228674650192261
0.199199005961418 0.236083775228725
0.199187293492188 0.237821578979492
0.199123255242125 0.246968507766724
0.19905677891639 0.256115436553955
0.198987860310115 0.265262603759766
0.198916500679628 0.274409532546997
0.198865339159966 0.280752295368099
0.198842657777903 0.283556461334229
0.19876627790156 0.29270339012146
0.198687442967135 0.301850318908691
0.198606150079473 0.310997247695923
0.198531672358513 0.319132252677145
0.198522380911397 0.320144176483154
0.198436017858678 0.329291343688965
0.198347186058301 0.338438272476196
0.198255879850279 0.347585201263428
0.19819800555706 0.353232842188409
0.198162034221204 0.356732130050659
0.198065601157377 0.36587929725647
0.197966681852322 0.375026226043701
0.197865269892986 0.384173154830933
0.197864338755608 0.384255249342127
0.197761190573019 0.393320083618164
0.197654602275241 0.402467250823975
0.197545508958213 0.411614179611206
0.197530671954155 0.41283196124826
0.197433739428967 0.420761108398438
0.197319424148897 0.429908037185669
0.197202581489216 0.439055204391479
0.197197005152702 0.439483238673415
0.19708301937954 0.448202133178711
0.196960909959252 0.457349061965942
0.19686333835125 0.464511811531484
0.196836213620731 0.466495990753174
0.196708799549288 0.475643157958984
0.196578833654011 0.484790086746216
0.196529671549797 0.488187500810228
0.196446162504758 0.493937015533447
0.196310836529651 0.503083944320679
0.196196004748344 0.510703359043236
0.196172893456134 0.512231111526489
0.196032176825662 0.521378040313721
0.195888871611885 0.530524969100952
0.195862337946892 0.532191436118121
0.195742768733843 0.539671897888184
0.195594012978559 0.548819065093994
0.1955286860466 0.552771939214753
0.195442502918979 0.557965993881226
0.1952882611528 0.567112922668457
0.195195004343987 0.572555915359024
0.195131282904501 0.576259851455688
0.194971503243943 0.585407018661499
0.194861337542534 0.591616113820227
0.194808996541009 0.59455394744873
0.1946436522845 0.603700876235962
0.194527670741081 0.610020447834639
0.194475559562935 0.612847805023193
0.19430459186975 0.621994972229004
0.194194003939629 0.627826050897483
0.194130843964381 0.631141901016235
0.193954218137085 0.640288829803467
0.193860337138176 0.645083774230284
0.193774752530891 0.649435758590698
0.19359242245483 0.65858268737793
0.193526670336723 0.661838798025362
0.193407171263775 0.667729616165161
0.193219079489922 0.676876544952393
0.193193003535271 0.678129595938067
0.193027973524798 0.686023712158203
0.192859351634979 0.693981697651588
0.192834041211558 0.695170640945435
0.192637060831981 0.704317569732666
0.192525669932365 0.709425365181776
0.192437157833392 0.713464736938477
0.192234297038896 0.722611427307129
0.192192003130913 0.724497225474934
0.19202835989799 0.731758594512939
0.19185833632946 0.739211260605116
0.191819498105776 0.740905284881592
0.191607517162506 0.750052452087402
0.191524669528008 0.753587585680542
0.191392493951633 0.759199619293213
0.191191017627716 0.767655789427271
0.191174482087595 0.768346309661865
0.190953263678872 0.777493476867676
0.190857335925102 0.781417157804019
0.190728979624042 0.786640167236328
0.19052366912365 0.794903993009245
0.190501609493878 0.795787334442139
0.190271010573014 0.804934501647949
0.190190017223358 0.808114863793415
0.190037261495079 0.814081192016602
0.189856335520744 0.821075766277268
0.189800356950602 0.823228359222412
0.189560219210295 0.832375526428223
0.189522668719292 0.833793096152806
0.189316815539331 0.841522216796875
0.189189001917839 0.846275186387525
0.189070177906253 0.850669384002686
0.188855335116386 0.858539950143527
0.188820307948629 0.859816074371338
0.188567085002325 0.868963241577148
0.188521683216095 0.870589422800721
0.188310502632488 0.878110408782959
0.188188001513481 0.882434841515974
0.188050617448139 0.887257099151611
0.187854334712029 0.894087636772789
0.187787377046162 0.896404266357422
0.18752075642793 0.905551433563232
0.187520682811737 0.905553941028598
0.187250634461339 0.914698123931885
0.187187001109123 0.916835579092729
0.186977076923978 0.923845291137695
0.186853349208832 0.927944443772049
0.186700077548854 0.932991981506348
0.186519667506218 0.938887945560151
0.186419577267463 0.942139148712158
0.186186000704765 0.949669926893453
0.186135558571886 0.951286315917969
0.185852348804474 0.960295850979169
0.185848010782049 0.960433006286621
0.185556813653905 0.969580173492432
0.18551866710186 0.970770287123762
0.18526200151852 0.978727340698242
0.185185000300407 0.981098537671491
0.184963575966584 0.987874031066895
0.184851348400116 0.991285802043348
0.184661468945894 0.997021198272705
0.184517666697502 1.00133740750471
0.184355683986245 1.00616788864136
0.184184014797211 1.01125576970977
0.184046153918277 1.01531505584717
0.183850333094597 1.02104673116192
0.183732868768209 1.02446222305298
0.183516666293144 1.03071248963145
0.18341580545475 1.03360891342163
0.183183014392853 1.0402565700014
0.183094896490654 1.04275608062744
0.182849332690239 1.04968410820447
0.182770143225571 1.05190300941467
0.182515680789948 1.05899580274817
0.182441479538383 1.0610499382019
0.182182013988495 1.06819672813577
0.182108894085884 1.07019686698914
0.181848332285881 1.07728982185283
0.181772350588201 1.07934379577637
0.18151468038559 1.08627671056235
0.181431806302818 1.0884907245636
0.181180998682976 1.09516113014995
0.181087206568601 1.09763789176941
0.180847331881523 1.10394509017553
0.180738549253704 1.10678482055664
0.180513679981232 1.11263074803176
0.180385777539263 1.11593174934387
0.180179998278618 1.12122174706072
0.180028847769918 1.12507891654968
0.179846346378326 1.12971875566278
0.179667762518032 1.13422560691833
0.179512679576874 1.13812539570076
0.179302427600493 1.14337277412415
0.17917899787426 1.14644289713523
0.17893284684217 1.1525194644928
0.178845345973969 1.15467266091633
0.178558953317093 1.16166663169861
0.178511664271355 1.16281801028447
0.178180709312613 1.17081379890442
0.178178012371063 1.17087877241177
0.177844345569611 1.17886077513768
0.17779801618438 1.17996048927307
0.177510663866997 1.18676357155168
0.177410871873222 1.18910765647888
0.177177011966705 1.19458751444416
0.177019254669813 1.19825482368469
0.176843345165253 1.20233489337798
0.176623148398308 1.20740151405334
0.176509663462639 1.21000738896907
0.176222465410754 1.21654868125916
0.176176011562347 1.21760475857548
0.175842329859734 1.22513166496687
0.175817152432922 1.22569537162781
0.175508677959442 1.23259031010501
0.175407077116117 1.23484253883362
0.17517501115799 1.23997924054016
0.174992307367561 1.24398970603943
0.174841329455376 1.24729946451984
0.174572813171218 1.25313639640808
0.174507677555084 1.25455078001957
0.174174010753632 1.26173761970215
0.174148472640096 1.26228356361389
0.173840343952179 1.26886466814394
0.173719163521594 1.2714307308197
0.173506677150726 1.27592707688444
0.173284988025029 1.28057742118835
0.173172995448112 1.28292551480462
0.172845855114982 1.28972458839417
0.172839343547821 1.28985988379598
0.172505676746368 1.29674251468616
0.172401565059133 1.29887127876282
0.172171995043755 1.30356481684638
0.171952196505433 1.30801844596863
0.171838343143463 1.31032564061715
0.17150467634201 1.31702698541813
0.171497723587872 1.31716561317444
0.171171009540558 1.32368186977153
0.171037904787648 1.32631230354309
0.170837342739105 1.33027794883267
0.170572864133121 1.3354594707489
0.170503661036491 1.33681626904667
0.1701700091362 1.34330365073523
0.170102436795228 1.34460663795471
0.169836342334747 1.34974268949621
0.169626588462178 1.35375332832336
0.169502675533295 1.3561253617573
0.169169008731842 1.36245403290186
0.169145291260497 1.36290049552917
0.168835341930389 1.36874318861945
0.168658360574859 1.37204718589783
0.168501675128937 1.3749769867382
0.168168008327484 1.38115565587808
0.168165903348562 1.38119435310364
0.16783432662487 1.3873008446572
0.167667588470974 1.39034152030945
0.167500674724579 1.39339162320396
0.167167007923126 1.39942844791842
0.167163680556614 1.3994882106781
0.166833341121674 1.40543480866381
0.166653749299759 1.40863537788391
0.166499674320221 1.41138804400969
0.166166007518768 1.41729105733568
0.166138039572419 1.41778206825256
0.165832340717316 1.42316367567364
0.165616211634763 1.42692923545837
0.165498673915863 1.42898316179171
0.16516500711441 1.43476038122839
0.165088348157596 1.43607640266418
0.164831340312958 1.44050270841959
0.164554354576802 1.44522309303284
0.164497673511505 1.44619238542671
0.164164006710052 1.45185127404472
0.16401402627206 1.45437026023865
0.1638303399086 1.45746667597124
0.163496673107147 1.46303357532992
0.163467444662956 1.46351742744446
0.163163006305695 1.46857700872067
0.162914387436887 1.47266411781311
0.162829339504242 1.47406811052913
0.162495672702789 1.47952816885615
0.162354795457757 1.48181128501892
0.162162005901337 1.48494965683311
0.161828339099884 1.49032442072815
0.161788690631487 1.49095797538757
0.161494672298431 1.49567818587524
0.161215783015946 1.50010514259338
0.161161005496979 1.50097897604828
0.160827338695526 1.50625771043157
0.160636047448449 1.50925230979919
0.160493671894073 1.51149277797023
0.160160005092621 1.51669238641534
0.160049475698062 1.51839900016785
0.159826338291168 1.52186327861104
0.159492671489716 1.52698629282907
0.159455912271849 1.52754616737366
0.159159004688263 1.53209433683646
0.158855194386396 1.53669333457947
0.15882533788681 1.53714804312152
0.158491671085358 1.54218910151458
0.15824723058759 1.54584002494812
0.158158004283905 1.54718120921448
0.157824337482452 1.55215149051872
0.157631939732461 1.55498719215393
0.157490670681 1.55708311537358
0.157157003879547 1.56198468578867
0.157009235800175 1.56413388252258
0.156823337078094 1.56685633957838
0.156489670276642 1.57169159354595
0.156378941334063 1.57328104972839
0.156156003475189 1.5765043451598
0.155822336673737 1.58127499201945
0.155740950959005 1.5824282169342
0.155488669872284 1.58602986375821
0.155155003070831 1.59073809009978
0.155095186746373 1.59157490730286
0.154821336269379 1.59543590949857
0.154487669467926 1.60008333841554
0.154441425389616 1.60072207450867
0.154154002666473 1.60472452863199
0.153820335865021 1.60931340879974
0.153779587807996 1.60986924171448
0.153486669063568 1.61389861887676
0.153153002262115 1.61843111782704
0.153109586825246 1.61901593208313
0.152819335460663 1.62296006273454
0.15248566865921 1.62743788490872
0.152431161587366 1.62816309928894
0.152152016758919 1.63191111277091
0.151818335056305 1.63633657303288
0.151744292610698 1.63730978965759
0.151484668254852 1.64075455398173
0.1511510014534 1.64512879411064
0.15104872086114 1.6464569568634
0.150817334651947 1.6494910372768
0.150483667850494 1.65381607629104
0.150344360304699 1.65560364723206
0.150150001049042 1.65812320822418
0.149816334247589 1.66240114609221
0.149631050647831 1.66475081443787
0.149482682347298 1.66665221560131
0.149149000644684 1.67088508320727
0.148908686604856 1.67389750480652
0.148815333843231 1.6750805226216
0.148481667041779 1.67926898872736
0.148176985484102 1.68304467201233
0.148148000240326 1.68340796417209
0.147814348340034 1.68755426261135
0.147480666637421 1.69164593715366
0.14743575655061 1.69219183921814
0.147146999835968 1.69574299283029
0.146813347935677 1.69979454996555
0.14668489215578 1.70133852958679
0.146479666233063 1.70383523500829
0.14614599943161 1.70784900618829
0.145924208137259 1.7104856967926
0.145812332630157 1.71183240714009
0.145478665828705 1.71580963587819
0.145153602987233 1.71963238716125
0.145145013928413 1.71973470878682
0.1448113322258 1.72367764758565
0.144477665424347 1.72756649023457
0.144372574806368 1.72877955436707
0.144144013524055 1.73145324123644
0.143810331821442 1.73530998800334
0.143581247328323 1.73792624473572
0.14347667992115 1.73913704701324
0.143142998218536 1.74296334605597
0.142809331417084 1.74673648441175
0.142779285554323 1.74707341194153
0.142475679516792 1.75052657510644
0.142141997814178 1.75427060917764
0.141966304989232 1.75622057914734
0.141808331012726 1.7579998653124
0.141474679112434 1.76171707342394
0.141142480500642 1.76536726951599
0.141140997409821 1.76538381493802
0.140807345509529 1.7690757287395
0.140473663806915 1.77271677395278
0.140307075986751 1.7745144367218
0.140139997005463 1.7763458360042
0.139806345105171 1.7799627512085
0.139472663402557 1.78353006041219
0.139460300081487 1.78366112709045
0.139139011502266 1.78712243036546
0.138805344700813 1.79066728816051
0.138601463863929 1.79280829429626
0.138471662998199 1.79419434232839
0.138138011097908 1.79771941661535
0.137804329395294 1.80119552636853
0.137730683296785 1.80195546150208
0.137470662593842 1.80468498695501
0.13713701069355 1.80814225800907
0.136847551131279 1.81110215187073
0.136803328990936 1.81156247467171
0.136469677090645 1.81500331463298
0.136136010289192 1.81839625896182
0.135951623285677 1.82024931907654
0.135802328586578 1.82177728651069
0.135468676686287 1.82515536357003
0.135134994983673 1.82848520032258
0.135042774328006 1.82939648628235
0.134801343083382 1.83182784827613
0.134467676281929 1.8351448003072
0.134133994579315 1.83841515737908
0.134120818287364 1.838543176651
0.133800342679024 1.84171788965367
0.133466675877571 1.84497646800733
0.133185015224414 1.84769034385681
0.133132994174957 1.84820180499326
0.132799342274666 1.85145161194678
0.132465660572052 1.85465444735456
0.132235393042347 1.85683703422546
0.132132008671761 1.85783756793316
0.131798341870308 1.86103332483827
0.131464660167694 1.86418257122927
0.131271459929814 1.86598420143127
0.131131008267403 1.86732234501415
0.13079734146595 1.87046586501242
0.130463674664497 1.87356379404231
0.130292851416183 1.87513136863708
0.130130007863045 1.87665914811053
0.129796326160431 1.87975370132274
0.129462674260139 1.88280238693576
0.129299286835264 1.88427805900574
0.129129007458687 1.88585146146842
0.128795325756073 1.88889877190659
0.128461673855782 1.8919003883144
0.128290200383269 1.89342522621155
0.128128007054329 1.89490196649355
0.127794340252876 1.89790382079538
0.127460673451424 1.90086141496202
0.127265265633538 1.90257239341736
0.12712699174881 1.9038129701445
0.126793339848518 1.906772333214
0.126459673047066 1.90968785142834
0.126224078587677 1.91171908378601
0.126126006245613 1.91258617694574
0.12579233944416 1.91550559048225
0.125458672642708 1.91838062106769
0.125166108077882 1.92086625099182
0.125125005841255 1.92122467659701
0.124791339039803 1.92410599066125
0.124457664787769 1.92694372885877
0.124124005436897 1.92973782903023
0.124090850814151 1.93001294136047
0.123790331184864 1.9325743875995
0.123456671833992 1.9353765903305
0.123123005032539 1.93813595540234
0.122997753974105 1.93916010856628
0.122789330780506 1.94091230891987
0.122455671429634 1.94368117692638
0.122122004628181 1.94640823759976
0.121886421998347 1.94830727577209
0.121788345277309 1.94912094702284
0.121454671025276 1.95185870254965
0.121120996773243 1.95455490908555
0.120787337422371 1.95720978022392
0.120756340925484 1.95745396614075
0.120453670620918 1.95990981374891
0.120119996368885 1.96257758223816
0.119786337018013 1.96520318273759
0.119606459623537 1.96660113334656
0.11945267021656 1.96783360328552
0.119119010865688 1.97047463870698
0.118785336613655 1.97307557323811
0.118451662361622 1.97563528857092
0.118436850729481 1.97574782371521
0.11811800301075 1.97824842363106
0.117784336209297 1.98082485005171
0.117450676858425 1.98336097242815
0.117246163523628 1.98489499092102
0.117117002606392 1.98589623274958
0.116783335804939 1.98845138867339
0.116449676454067 1.99096667872437
0.116116002202034 1.99344131479076
0.116034111451535 1.99404215812683
0.115782327950001 1.99595338277806
0.115448668599129 1.99844940021552
0.115115001797676 2.00090536068409
0.114800013312389 2.00318884849548
0.114781342446804 2.00332906656807
0.114447668194771 2.00580887901265
0.114114001393318 2.00824868053304
0.113780342042446 2.01064967095615
0.11354262192983 2.01233601570129
0.113446667790413 2.01304209516474
0.113113008439541 2.01546822497806
0.112779334187508 2.01785484519174
0.112445667386055 2.02020315479183
0.112261385670104 2.0214831829071
0.112112008035183 2.0225607955042
0.11177833378315 2.02493618780761
0.111444666981697 2.02727306948707
0.111111007630825 2.02957179972481
0.110955424170146 2.03062987327576
0.110777333378792 2.03188975134234
0.11044367402792 2.03421823443438
0.110109999775887 2.03650884638139
0.109776332974434 2.03876012029924
0.109623733547334 2.03977704048157
0.109442673623562 2.04103380035507
0.109108999371529 2.04331853388936
0.108775340020657 2.04556399018925
0.108441673219204 2.04777267591983
0.108265378659297 2.04892373085022
0.108107998967171 2.04999594455662
0.107774339616299 2.05223981550369
0.107440665364265 2.05444451426601
0.107106998562813 2.05661287942009
0.10687921322569 2.05807089805603
0.106773339211941 2.0587791707135
0.106439672410488 2.06098391757807
0.106105998158455 2.0631511820601
0.105772338807583 2.06528121604589
0.105463943211362 2.06721806526184
0.10543867200613 2.06738423886614
0.105105005204678 2.06955543200635
0.104771330952644 2.07168722546608
0.104437671601772 2.07378284058706
0.10410400480032 2.07584143982682
0.104018198262702 2.07636475563049
0.103770337998867 2.0779508601505
0.103436663746834 2.08005099942805
0.103103004395962 2.08211624936037
0.102769337594509 2.08414443298028
0.102540968259294 2.0855119228363
0.102435670793056 2.08617474656164
0.102102003991604 2.08824700068978
0.101768337190151 2.09028431510884
0.101434670388699 2.09228398295449
0.101101003587246 2.09424871174991
0.101030521161771 2.09465909004211
0.100767336785793 2.09627321187188
0.100433669984341 2.09828449443133
0.100100003182888 2.10025958750829
0.0997663363814354 2.10219986149522
0.0994853952302123 2.10380578041077
0.0994326695799828 2.104124094228
0.0990990027785301 2.10611601506958
0.0987653359770775 2.10806950203489
0.0984316691756248 2.10998836326685
0.0980980023741722 2.11187301323014
0.0979038130004455 2.11295294761658
0.0977643430233002 2.11377391567551
0.0974306687712669 2.11570976461483
0.0970970019698143 2.11761226998151
0.0967633351683617 2.11947819461714
0.0964296758174896 2.1213098328743
0.0962838269379608 2.12209963798523
0.0960960015654564 2.12317902716836
0.0957623347640038 2.12506651141873
0.0954286679625511 2.12691738067431
0.0950950086116791 2.12873545430922
0.0947613343596458 2.13051897423227
0.0946232228163282 2.13124680519104
0.0944276675581932 2.13234386570611
0.0940940007567406 2.13418586310467
0.0937603414058685 2.13599318564326
0.0934266746044159 2.1377659356233
0.0930930003523827 2.13950490507298
0.0929199113790826 2.14039397239685
0.09275933355093 2.14127468966374
0.092425674200058 2.14307724624108
0.0920920073986053 2.14484428505262
0.0917583331465721 2.14657547565338
0.0914246663451195 2.14827446479412
0.0911717366191209 2.1495406627655
0.0910910069942474 2.14997367576001
0.0907573401927948 2.15173974326726
0.0904236659407616 2.15346975777356
0.0900899991393089 2.15516522450517
0.0897563397884369 2.15682792796455
0.0894226729869843 2.15845990953414
0.0893754641266384 2.15868782997131
0.0890890061855316 2.160174716492
0.0887553319334984 2.16187160503123
0.0884216725826263 2.16353737042456
0.0880880057811737 2.16516819186059
0.0877543389797211 2.16676793088764
0.0875279030851747 2.16783499717712
0.0874206647276878 2.16838066901079
0.0870870053768158 2.17005171356848
0.0867533385753632 2.17169066480143
0.0864196717739105 2.173295756504
0.0860859975218773 2.17486608690967
0.0857523381710052 2.17640813482153
0.0856262078874963 2.17698168754578
0.0854186713695526 2.1780048403828
0.0850850045681 2.17962185814965
0.0847513377666473 2.18120450894382
0.0844176709651947 2.18275324361034
0.0840840041637421 2.18426983841024
0.0837503373622894 2.1857567801561
0.083665668842412 2.18612885475159
0.0834166705608368 2.18732114316965
0.0830830037593842 2.18888676304528
0.0827493369579315 2.19042230121425
0.0824156701564789 2.19192090937686
0.0820820033550262 2.19339048332862
0.0817483365535736 2.19482944997253
0.0816431322152897 2.19527554512024
0.081414669752121 2.1963368818503
0.0810810029506683 2.19786095902775
0.0807473361492157 2.19935002213758
0.0804136693477631 2.20080630409537
0.0800800025463104 2.20223286681044
0.0797463357448578 2.20362676724537
0.0795530110075318 2.20442271232605
0.0794126689434052 2.20505965240228
0.0790790021419525 2.20654377148126
0.0787453353404999 2.20799283921235
0.0784116685390472 2.20941207625649
0.0780780017375946 2.21080122941388
0.077744334936142 2.2121597264761
0.0774106681346893 2.21348759616869
0.0773897047754358 2.21356987953186
0.0770770013332367 2.21493123560946
0.0767433345317841 2.21635314533911
0.0764096677303314 2.21774193772032
0.0760760083794594 2.21909585091599
0.0757423341274261 2.22042318078004
0.0754086673259735 2.22171936523476
0.0751464854018823 2.22271656990051
0.0750750005245209 2.22302066335502
0.0747413411736488 2.22441876327035
0.0744076669216156 2.2257824370284
0.074074000120163 2.22711446550411
0.0737403333187103 2.22841738104605
0.0734066739678383 2.22968637249552
0.0730729997158051 2.23092585006091
0.0728160996120293 2.23186373710632
0.0727393329143524 2.23218005180158
0.0724056661128998 2.23352945433943
0.0720720067620277 2.23484401006388
0.0717383399605751 2.23612712865457
0.0714046657085419 2.2373806800746
0.0710709989070892 2.2386026474265
0.0707373395562172 2.23979986324713
0.0704036727547646 2.24096690164248
0.070390869279158 2.24101090431213
0.0700699985027313 2.2422665930514
0.0697363317012787 2.2435447368913
0.0694026723504066 2.24478914634858
0.069069005548954 2.24600217144664
0.0687353312969208 2.24718460132027
0.0684016644954681 2.2483393352588
0.0680680051445961 2.24946466359225
0.067858554318924 2.25015759468079
0.0677343383431435 2.2506314894147
0.0674006715416908 2.25187728406429
0.0670669972896576 2.25309011677252
0.0667333379387856 2.2542740884838
0.0663996711373329 2.25542417770481
0.0660660043358803 2.25654535767948
0.065732330083847 2.25763965255576
0.065398670732975 2.25870670563822
0.0652076275495174 2.2593047618866
0.0650650039315224 2.25982629427132
0.0647313371300697 2.2610173843801
0.0643976628780365 2.26217980602101
0.0640640035271645 2.26330927724978
0.0637303367257118 2.26441096313535
0.0633966699242592 2.26548230986602
0.0630630031228065 2.26652334075002
0.0627293363213539 2.26753633682061
0.062421567168158 2.26845145225525
0.0623956695199013 2.26854300353712
0.0620620027184486 2.2696982569009
0.061728335916996 2.27081890862088
0.0613946653902531 2.27191188513941
0.0610610023140907 2.27297186937287
0.0607273355126381 2.27400057517091
0.0603936687111855 2.2750008784294
0.0600599981844425 2.27597534005596
0.0597263351082802 2.27692396743065
0.0594830727936086 2.27759861946106
0.0593926683068275 2.2779025462045
0.0590590015053749 2.27899773443231
0.0587253384292126 2.28006115312736
0.0583916679024696 2.28109456833749
0.058058001101017 2.28209674522267
0.0577243342995644 2.28307035133074
0.057390671223402 2.28401282486597
0.0570570006966591 2.28493227542264
0.0567233338952065 2.28582133182166
0.0563896670937538 2.28668904572777
0.0563674573224303 2.28674578666687
0.0560560040175915 2.2877315693822
0.0557223334908485 2.28875166812916
0.0553886666893959 2.28974477986976
0.0550549998879433 2.29070306610815
0.0547213368117809 2.29162961013934
0.0543876700103283 2.29252934000371
0.0540539994835854 2.29339875099063
0.0537203326821327 2.294246042834
0.0533866696059704 2.29507010319255
0.0530529990792274 2.2958647066429
0.0530412373010325 2.29589247703552
0.0527193360030651 2.29686557992976
0.0523856654763222 2.29783071750595
0.0520520024001598 2.29876631362037
0.0517183318734169 2.29966940660952
0.0513846687972546 2.3005403990716
0.0510510019958019 2.30138461923909
0.0507173351943493 2.30219967974337
0.0503836683928967 2.30299578418288
0.050050001591444 2.30375883913093
0.0497163347899914 2.30450011078546
0.0494664690976593 2.30503964424133
0.0493826679885387 2.30528129262365
0.0490490011870861 2.30622175311724
0.0487153343856335 2.30712079122946
0.0483816675841808 2.30799279998123
0.0480480007827282 2.30882855970731
0.0477143339812756 2.30963684006037
0.0473806671798229 2.3104158062459
0.0470470003783703 2.31117167845238
0.0467133373022079 2.31189854270804
0.046379666775465 2.3125907657152
0.0460460036993027 2.3132707532187
0.0457123331725597 2.31393135683962
0.0455790653758677 2.31418681144714
0.0453786700963974 2.31472925320725
0.0450449995696545 2.3155948028422
0.0447113364934921 2.31643993240985
0.0443776659667492 2.31723655397783
0.0440440028905869 2.31800375729149
0.0437103323638439 2.31873927377675
0.0433766692876816 2.31945286791633
0.0430429987609386 2.32013858810556
0.0427093356847763 2.32079822687002
0.0423756688833237 2.32142880814287
0.042042002081871 2.32203920183339
0.0417083352804184 2.32262800911726
0.0413746684789658 2.32319612419882
0.0412912517786026 2.3233335018158
0.0410410016775131 2.32396551262571
0.0407073348760605 2.32478585611359
0.0403736680746078 2.325559900115
0.0400400012731552 2.32629928502048
0.0397063344717026 2.32700494212383
0.0393726676702499 2.32768341944149
0.0390390008687973 2.32833609574672
0.0387053340673447 2.32894098347095
0.038371667265892 2.32953507036314
0.0380380041897297 2.33010960804196
0.0377043336629868 2.33064896721908
0.0373706705868244 2.33117113867377
0.0370370000600815 2.33167235307375
0.0367033369839191 2.33215553274652
0.0364705435931683 2.33248066902161
0.0363696664571762 2.3327282629306
0.0360360033810139 2.33352122699143
0.0357023328542709 2.33425289693744
0.0353686697781086 2.3349554995715
0.0350349992513657 2.33563201336064
0.0347013361752033 2.3362519328432
0.0343676656484604 2.33684274554253
0.034034002572298 2.33741111658057
0.0337003357708454 2.3379408454895
0.0333666689693928 2.33845234618766
0.0330330021679401 2.33894841242036
0.0326993353664875 2.33941396554181
0.0323656685650349 2.33985262842321
0.0320320017635822 2.34027457766643
0.0316983349621296 2.3406756188102
0.031364668160677 2.3410629220007
0.0310310013592243 2.34143752242034
0.0308545419695572 2.34162735939026
0.0306973326951265 2.34201176007043
0.030363667756319 2.3427868594586
0.0300299990922213 2.34349637192029
0.0296963341534138 2.34413430816639
0.0293626692146063 2.34474524256876
0.0290290005505085 2.34530894385366
0.028695335611701 2.34584363177419
0.0283616669476032 2.34633071249332
0.0280280020087957 2.34680500120487
0.027694333344698 2.34724066699225
0.0273606684058905 2.34764523255198
0.0270269997417927 2.34803496148054
0.0266933348029852 2.34838417139602
0.0263596680015326 2.34873025255906
0.0260260012000799 2.34905574003949
0.0256923343986273 2.34936929434984
0.0253586675971746 2.34967046918939
0.025025000795722 2.34993515138536
0.0246913339942694 2.35019817059614
0.0243576671928167 2.35043773121869
0.0240240003913641 2.35068814201595
0.0238988753408194 2.35077452659607
0.0236903335899115 2.35146401156133
0.023356668651104 2.35247632514599
0.0230230018496513 2.35320981137164
0.0226893350481987 2.35389161400089
0.0223556682467461 2.35454511460457
0.0220220014452934 2.35505864288234
0.0216883346438408 2.35553671158466
0.0213546678423882 2.35596091061636
0.0210210010409355 2.35635971280273
0.0206873342394829 2.35667636651479
0.0203536674380302 2.35695149295631
0.0200200006365776 2.35723431916072
0.019686333835125 2.35755246758302
0.0193526670336723 2.35773764617636
0.0190190020948648 2.35797379144547
0.0186853352934122 2.35814949895214
0.0183516684919596 2.3583276260666
0.0180180016905069 2.3585064324367
0.0176843348890543 2.35865407085207
0.0173506680876017 2.35881534096489
0.017017001286149 2.35893854200526
0.0166833344846964 2.35905769032864
0.0163496676832438 2.35918624317227
0.0160160008817911 2.35931068459756
0.0156823340803385 2.35941008753579
0.0153486663475633 2.3595070913223
0.0150149995461106 2.35960014675857
0.0146813346073031 2.35966367543666
0.0143476678058505 2.35975033741355
0.0140140010043979 2.35984941592229
0.0136803342029452 2.35991379469376
0.0136326675170234 2.35992169380188
0.0136803342029452 2.35994422259589
0.0140140010043979 2.36011538842145
0.0143476678058505 2.36035236756363
0.0146813346073031 2.36053278733944
0.0150149995461106 2.3606413091932
0.0153486663475633 2.36079453900605
0.0156823340803385 2.36093218530927
0.0160160008817911 2.36105668457755
0.0163496676832438 2.36120769596267
0.0166833344846964 2.36134313892674
0.017017001286149 2.36144365533141
0.0173506680876017 2.36152990309747
0.0176843348890543 2.3616514007551
0.0180180016905069 2.3617429967157
0.0183516684919596 2.36183851077084
0.0186853352934122 2.36192253232002
0.0190190020948648 2.3619824106043
0.0193526670336723 2.36208342748494
0.019686333835125 2.36210968138698
0.0200200006365776 2.36224103314536
0.0203536674380302 2.36230870537615
0.0206873342394829 2.36234377829056
0.0210210010409355 2.36240181591919
0.0213546678423882 2.36246777883097
0.0216883346438408 2.36252836041358
0.0220220014452934 2.36258683450394
0.0223556682467461 2.36263312848287
0.0226893350481987 2.3626998941475
0.0230230018496513 2.36273797721239
0.023356668651104 2.36275223458793
0.0236903335899115 2.36280847086506
0.0240240003913641 2.36287125310205
0.0243576671928167 2.36291109992237
0.0246913339942694 2.36293676764765
0.025025000795722 2.36297293951037
0.0253586675971746 2.36300268424185
0.0256923343986273 2.36304430018415
0.0260260012000799 2.36307301957578
0.0263596680015326 2.36310647457091
0.0266933348029852 2.36314262215739
0.0270269997417927 2.36316846601221
0.0273606684058905 2.36318963754524
0.027694333344698 2.36321727756303
0.0280280020087957 2.36324724974456
0.0283616669476032 2.36328136475152
0.028695335611701 2.36329578229379
0.0290290005505085 2.36332535853584
0.0293626692146063 2.36334010175815
0.0296963341534138 2.36336681286144
0.0300299990922213 2.36338127173226
0.030363667756319 2.36340109867341
0.0306973326951265 2.36342729517251
0.0310310013592243 2.36345102281281
0.031364668160677 2.36347095328749
0.0316983349621296 2.3634944813757
0.0320320017635822 2.3635057385099
0.0323656685650349 2.36351913687574
0.0326993353664875 2.36353705229004
0.0330330021679401 2.3635493226752
0.0333666689693928 2.36357636702139
0.0337003357708454 2.36359449611207
0.034034002572298 2.36359807818827
0.0343676656484604 2.36361286129059
0.0347013361752033 2.36363001176827
0.0350349992513657 2.3636349227746
0.0353686697781086 2.36366027863275
0.0357023328542709 2.36367211699668
0.0360360033810139 2.36367726576767
0.0363696664571762 2.36369989480687
0.0367033369839191 2.36370573068028
0.0370370000600815 2.36371517699144
0.0373706705868244 2.36372561644907
0.0377043336629868 2.36373569703913
0.0380380041897297 2.36374285421594
0.038371667265892 2.3637583825882
0.0387053340673447 2.36377136120011
0.0390390008687973 2.36377293185184
0.0393726676702499 2.36378523273047
0.0397063344717026 2.36380116191666
0.0400400012731552 2.36381140898611
0.0403736680746078 2.3638185735869
0.0407073348760605 2.3638282053023
0.0410410016775131 2.36383866695801
0.0413746684789658 2.36384431729998
0.0417083352804184 2.36385199270045
0.042042002081871 2.36386016895646
0.0423756688833237 2.36386805816644
0.0427093356847763 2.36387151258963
0.0430429987609386 2.36388244030498
0.0433766692876816 2.36388795776705
0.0437103323638439 2.36390198089721
0.0440440028905869 2.36390303139611
0.0443776659667492 2.36391128031998
0.0447113364934921 2.36390991982292
0.0450449995696545 2.3639243367269
0.0453786700963974 2.36392813133904
0.0457123331725597 2.36393422784168
0.0460460036993027 2.36394556128384
0.046379666775465 2.36395032035004
0.0467133373022079 2.36394968837024
0.0470470003783703 2.36395312543723
0.0473806671798229 2.3639666922724
0.0477143339812756 2.36396806511724
0.0480480007827282 2.36397545103258
0.0483816675841808 2.36397880169734
0.0487153343856335 2.3639847897301
0.0490490011870861 2.36398792529271
0.0493826679885387 2.36399383787511
0.0497163347899914 2.36399677216616
0.050050001591444 2.36400260753527
0.0503836683928967 2.36400377547722
0.0507173351943493 2.3640144146878
0.0510510019958019 2.36401386075206
0.0513846687972546 2.36402011794626
0.0517183318734169 2.36402193431197
0.0520520024001598 2.36402776241302
0.0523856654763222 2.36403140824787
0.0527193360030651 2.36403568622188
0.0530529990792274 2.36404288785813
0.0533866696059704 2.36404463377866
0.0537203326821327 2.36405255753579
0.0540539994835854 2.36405483626646
0.0543876700103283 2.36405637428051
0.0547213368117809 2.36405937518032
0.0550549998879433 2.36406392675795
0.0553886666893959 2.36406690537558
0.0557223334908485 2.36407191595397
0.0560560040175915 2.3640756430132
0.0563896670937538 2.36408043611004
0.0567233338952065 2.36408118369942
0.0570570006966591 2.36408467246763
0.057390671223402 2.36408858003454
0.0577243342995644 2.36408994238255
0.058058001101017 2.36409260593094
0.0583916679024696 2.36409844523787
0.0587253384292126 2.36410154888773
0.0590590015053749 2.36410340604648
0.0593926683068275 2.36410267399546
0.0597263351082802 2.36410652818093
0.0600599981844425 2.3641100856596
0.0603936687111855 2.36411377290283
0.0607273355126381 2.3641148408254
0.0610610023140907 2.36411588594535
0.0613946653902531 2.36412013554284
0.061728335916996 2.36412346206254
0.0620620027184486 2.3641263713642
0.0623956695199013 2.3641285017917
0.0627293363213539 2.36413348940438
0.0630630031228065 2.36413220067573
0.0633966699242592 2.36413317591488
0.0637303367257118 2.36413592210482
0.0640640035271645 2.3641423163157
0.0643976628780365 2.36414382688862
0.0647313371300697 2.36414472879203
0.0650650039315224 2.36414561247305
0.065398670732975 2.36414817529721
0.065732330083847 2.364149566722
0.0660660043358803 2.36415251454116
0.0663996711373329 2.36415336400031
0.0667333379387856 2.36415473928934
0.0670669972896576 2.36415816088192
0.0674006715416908 2.36415900377571
0.0677343383431435 2.36416133620355
0.0680680051445961 2.36416400296246
0.0684016644954681 2.36416438939743
0.0687353312969208 2.36416762363898
0.069069005548954 2.36417022352058
0.0694026723504066 2.36417060549604
0.0697363317012787 2.36417233428153
0.0700699985027313 2.36417530792264
0.0704036727547646 2.36417514531075
0.0707373395562172 2.36417726453458
0.0710709989070892 2.36418112521394
0.0714046657085419 2.36418179616536
0.0717383399605751 2.36418432246198
0.0720720067620277 2.36418587704135
0.0724056661128998 2.3641852289634
0.0727393329143524 2.36418810877398
0.0730729997158051 2.36419003696765
0.0734066739678383 2.36418942563264
0.0737403333187103 2.36419097668765
0.074074000120163 2.36419452244473
0.0744076669216156 2.36419480783304
0.0747413411736488 2.3641962170307
0.0750750005245209 2.3641992504917
0.0754086673259735 2.36419953783123
0.0757423341274261 2.36420097100882
0.0760760083794594 2.36420274291459
0.0764096677303314 2.36420212289485
0.0767433345317841 2.36420431008425
0.0770770013332367 2.3642061044515
0.0774106681346893 2.36420782044372
0.077744334936142 2.3642084139014
0.0780780017375946 2.36421047364547
0.0784116685390472 2.36421176680529
0.0787453353404999 2.36421308316551
0.0790790021419525 2.36421260047077
0.0794126689434052 2.36421317421045
0.0797463357448578 2.36421619373665
0.0800800025463104 2.36421606949173
0.0804136693477631 2.36421877330785
0.0807473361492157 2.36421927845475
0.0810810029506683 2.36421881044315
0.081414669752121 2.36422238354163
0.0817483365535736 2.36422090769165
0.0820820033550262 2.36422279617522
0.0824156701564789 2.36422399157563
0.0827493369579315 2.36422385306102
0.0830830037593842 2.36422736119364
0.0834166705608368 2.36422757866039
0.0837503373622894 2.36422869906879
0.0840840041637421 2.36422987600587
0.0844176709651947 2.36422977107053
0.0847513377666473 2.36423025812422
0.0850850045681 2.36423168842729
0.0854186713695526 2.36423342290982
0.0857523381710052 2.36423422974276
0.0860859975218773 2.36423566610884
0.0864196717739105 2.36423552206775
0.0867533385753632 2.3642363283993
0.0870870053768158 2.36423802945151
0.0874206647276878 2.3642384933782
0.0877543389797211 2.3642392590542
0.0880880057811737 2.36424031955764
0.0884216725826263 2.36424166806187
0.0887553319334984 2.36424299634358
0.0890890061855316 2.36424263434686
0.0894226729869843 2.36424420177111
0.0897563397884369 2.36424551266803
0.0900899991393089 2.36424484749201
0.0904236659407616 2.36424584412849
0.0907573401927948 2.36424714416267
0.0910910069942474 2.3642481391216
0.0914246663451195 2.36424914862914
0.0917583331465721 2.36424929822585
0.0920920073986053 2.36424866348806
0.092425674200058 2.36425048070967
0.09275933355093 2.36425221576095
0.0930930003523827 2.36425291459903
0.0934266746044159 2.36425281601096
0.0937603414058685 2.36425301562286
0.0940940007567406 2.3642544704506
0.0944276675581932 2.36425465556
0.0947613343596458 2.36425584099795
0.0950950086116791 2.36425601397657
0.0954286679625511 2.36425743371388
0.0957623347640038 2.3642576188545
0.0960960015654564 2.36425852028132
0.0964296758174896 2.36425943434469
0.0967633351683617 2.36426005827387
0.0970970019698143 2.36426049621563
0.0974306687712669 2.36426162759298
0.0977643430233002 2.36426249601073
0.0980980023741722 2.36426199632768
0.0984316691756248 2.36426287414861
0.0987653359770775 2.3642639826833
0.0990990027785301 2.36426319563358
0.0994326695799828 2.36426543783341
0.0997663363814354 2.36426541022726
0.100100003182888 2.36426647286244
0.100433669984341 2.36426620428697
0.100767336785793 2.36426682637796
0.101101003587246 2.36426834347126
0.101434670388699 2.3642678382443
0.101768337190151 2.36426912230069
0.102102003991604 2.36427036827332
0.102435670793056 2.36426947299115
0.102769337594509 2.36427072160771
0.103103004395962 2.36427130821095
0.103436663746834 2.36427232890589
0.103770337998867 2.36427166330447
0.10410400480032 2.36427288667094
0.104437671601772 2.3642730720318
0.104771330952644 2.36427325503106
0.105105005204678 2.36427343571356
0.10543867200613 2.36427461728157
0.105772338807583 2.36427582278366
0.106105998158455 2.36427558403379
0.106439672410488 2.36427656011824
0.106773339211941 2.36427673381412
0.107106998562813 2.36427632573235
0.107440665364265 2.36427729780763
0.107774339616299 2.36427729757602
0.108107998967171 2.36427861883358
0.108441673219204 2.36427861047216
0.108775340020657 2.36428012507515
0.109108999371529 2.36427990955529
0.109442673623562 2.36428121878494
0.109776332974434 2.36428083866002
0.110109999775887 2.36428101178226
0.11044367402792 2.36428120010534
0.110777333378792 2.36428231245136
0.111111007630825 2.36428229979827
0.111444666981697 2.3642830296068
0.11177833378315 2.36428375072714
0.112112008035183 2.36428338803348
0.112445667386055 2.36428411499516
0.112779334187508 2.36428481706258
0.113113008439541 2.36428517497867
0.113446667790413 2.36428536169838
0.113780342042446 2.36428571226335
0.114114001393318 2.36428607457957
0.114447668194771 2.3642871205743
0.114781342446804 2.36428696537264
0.115115001797676 2.36428781645416
0.115448668599129 2.36428765901868
0.115782327950001 2.36428817556817
0.116116002202034 2.36428886084952
0.116449676454067 2.36428871516786
0.116783335804939 2.36428973478367
0.117117002606392 2.36428974266069
0.117450676858425 2.36429024771135
0.117784336209297 2.36429043683693
0.11811800301075 2.36429077807959
0.118451662361622 2.36429097643647
0.118785336613655 2.36429115831592
0.119119010865688 2.36429213906447
0.11945267021656 2.36429310891092
0.119786337018013 2.36429312598473
0.120119996368885 2.36429268825189
0.120453670620918 2.36429380123933
0.120787337422371 2.36429337821199
0.121120996773243 2.36429387445087
0.121454671025276 2.36429450458108
0.121788345277309 2.36429438838378
0.122122004628181 2.36429443777056
0.122455671429634 2.36429521805667
0.122789330780506 2.36429556122553
0.123123005032539 2.36429588772704
0.123456671833992 2.36429592152667
0.123790331184864 2.36429656224467
0.124124005436897 2.36429718338621
0.124457664787769 2.36429693778273
0.124791339039803 2.3642972797458
0.125125005841255 2.36429745550798
0.125458672642708 2.36429807122591
0.12579233944416 2.36429842016734
0.126126006245613 2.36429903645516
0.126459673047066 2.36429878286835
0.126793339848518 2.3642988422816
0.12712699174881 2.36429931330679
0.127460673451424 2.3642997675761
0.127794340252876 2.36430010861471
0.128128007054329 2.36430029130993
0.128461673855782 2.36430075680579
0.128795325756073 2.36430080424865
0.129129007458687 2.36430154402952
0.129462674260139 2.36430159266874
0.129796326160431 2.36430191960247
0.130130007863045 2.36430209890715
0.130463674664497 2.36430243110027
0.13079734146595 2.36430274327532
0.131131008267403 2.36430280674686
0.131464660167694 2.36430300542131
0.131798341870308 2.36430294266419
0.132132008671761 2.36430363865014
0.132465660572052 2.36430396930869
0.132799342274666 2.36430415820103
0.133132994174957 2.36430447763996
0.133466675877571 2.36430479915997
0.133800342679024 2.36430474513628
0.134133994579315 2.36430492649094
0.134467676281929 2.36430574984901
0.134801343083382 2.36430520108047
0.135134994983673 2.36430588136243
0.135468676686287 2.36430607908933
0.135802328586578 2.36430639201005
0.136136010289192 2.36430633712716
0.136469677090645 2.36430666072028
0.136803328990936 2.3643067304387
0.13713701069355 2.36430681427937
0.137470662593842 2.3643073644289
0.137804329395294 2.36430744438443
0.138138011097908 2.3643082320644
0.138471662998199 2.36430806244276
0.138805344700813 2.36430850310668
0.139139011502266 2.36430823644585
0.139472663402557 2.36430865788133
0.139806345105171 2.36430919531893
0.140139997005463 2.36430928269284
0.140473663806915 2.3643089031863
0.140807345509529 2.36430955016119
0.141140997409821 2.36431009625968
0.141474679112434 2.36430995714875
0.141808331012726 2.3643100343823
0.142141997814178 2.36431079809454
0.142475679516792 2.36431042668333
0.142809331417084 2.36431052298172
0.143142998218536 2.36431061394234
0.14347667992115 2.36431157097603
0.143810331821442 2.3643114427068
0.144144013524055 2.36431152818269
0.144477665424347 2.36431215699899
0.1448113322258 2.36431192894617
0.145145013928413 2.36431223781397
0.145478665828705 2.36431211369689
0.145812332630157 2.36431241890804
0.14614599943161 2.3643125187507
0.146479666233063 2.36431323945666
0.146813347935677 2.36431291647086
0.147146999835968 2.36431332493182
0.147480666637421 2.36431351838715
0.147814348340034 2.3643138296073
0.148148000240326 2.36431371512119
0.148481667041779 2.36431391235649
0.148815333843231 2.36431390834455
0.149149000644684 2.3643142203016
0.149482682347298 2.36431471523404
0.149816334247589 2.36431471565029
0.150150001049042 2.36431491597739
0.150483667850494 2.36431511844976
0.150817334651947 2.36431571542771
0.1511510014534 2.36431512349788
0.151484668254852 2.364315624723
0.151818335056305 2.36431562885252
0.152152016758919 2.36431611205186
0.15248566865921 2.36431583084723
0.152819335460663 2.36431622758734
0.153153002262115 2.36431632888635
0.153486669063568 2.36431634112179
0.153820335865021 2.36431701998903
0.154154002666473 2.36431693060712
0.154487669467926 2.36431723441118
0.154821336269379 2.3643173402403
0.155155003070831 2.36431735882
0.155488669872284 2.36431774286007
0.155822336673737 2.36431775955727
0.156156003475189 2.36431796095344
0.156489670276642 2.36431779609291
0.156823337078094 2.36431818244606
0.157157003879547 2.36431829531345
0.157490670681 2.36431831285457
0.157824337482452 2.36431869566004
0.158158004283905 2.36431863170757
0.158491671085358 2.36431918940483
0.15882533788681 2.36431920982072
0.159159004688263 2.36431924374666
0.159492671489716 2.36431961815194
0.159826338291168 2.36431955508367
0.160160005092621 2.36431984734888
0.160493671894073 2.36431995884857
0.160827338695526 2.36432007609768
0.161161005496979 2.3643202824651
0.161494672298431 2.36432022458616
0.161828339099884 2.36432042535896
0.162162005901337 2.36432045961998
0.162495672702789 2.36432057895193
0.162829339504242 2.36432078231122
0.163163006305695 2.36432106867126
0.163496673107147 2.3643211029739
0.1638303399086 2.36432139209662
0.164164006710052 2.36432126073373
0.164497673511505 2.36432121372259
0.164831340312958 2.36432158500702
0.16516500711441 2.36432182624315
0.165498673915863 2.36432179000662
0.165832340717316 2.36432187078367
0.166166007518768 2.36432215497999
0.166499674320221 2.36432227738208
0.166833341121674 2.36432256381415
0.167167007923126 2.36432268665998
0.167500674724579 2.36432244703931
0.16783432662487 2.36432297245451
0.168168008327484 2.36432289599417
0.168501675128937 2.3643230672368
0.168835341930389 2.36432294850033
0.169169008731842 2.36432335445345
0.169502675533295 2.36432328359545
0.169836342334747 2.3643235649134
0.1701700091362 2.36432334104246
0.170503661036491 2.36432358408995
0.170837342739105 2.3643238310317
0.171171009540558 2.36432376547055
0.17150467634201 2.36432408355323
0.171838343143463 2.36432421690695
0.172171995043755 2.36432423233689
0.172505676746368 2.36432447203985
0.172839343547821 2.36432456463217
0.173172995448112 2.36432465651237
0.173506677150726 2.3643246007393
0.173840343952179 2.36432473184778
0.174174010753632 2.36432494177875
0.174507677555084 2.36432525561857
0.174841329455376 2.364325238026
0.17517501115799 2.36432522602141
0.175508677959442 2.36432531843078
0.175842329859734 2.36432537910548
0.176176011562347 2.36432572979415
0.176509663462639 2.36432561296163
0.176843345165253 2.36432603220265
0.177177011966705 2.36432591245223
0.177510663866997 2.3643261923066
0.177844345569611 2.36432596859463
0.178178012371063 2.36432621065132
0.178511664271355 2.36432648887602
0.178845345973969 2.36432637746021
0.17917899787426 2.36432658279337
0.179512679576874 2.36432668426411
0.179846346378326 2.36432681982585
0.180179998278618 2.36432685279901
0.180513679981232 2.36432698928454
0.180847331881523 2.36432691801791
0.181180998682976 2.36432726177457
0.18151468038559 2.36432719505619
0.181848332285881 2.36432729672502
0.182182013988495 2.3643275699215
0.182515680789948 2.36432767692153
0.182849332690239 2.3643276795502
0.183183014392853 2.36432765103275
0.183516666293144 2.36432779003816
0.183850333094597 2.36432793047488
0.184184014797211 2.36432810069132
0.184517666697502 2.36432810659069
0.184851348400116 2.36432805370763
0.185185000300407 2.36432838836729
0.18551866710186 2.36432846582629
0.185852348804474 2.3643285053488
0.186186000704765 2.36432851918103
0.186519667506218 2.36432878971235
0.186853349208832 2.36432883470935
0.187187001109123 2.36432887704887
0.187520682811737 2.36432901989602
0.187854334712029 2.36432922560234
0.188188001513481 2.36432901614975
0.188521683216095 2.36432935186088
0.188855335116386 2.36432933532602
0.189189001917839 2.3643294156512
0.189522668719292 2.3643295581655
0.189856335520744 2.36432969968209
0.190190017223358 2.36432957762445
0.19052366912365 2.36432975362531
0.190857335925102 2.36432989969194
0.191191017627716 2.36432989058139
0.191524669528008 2.36432987931514
0.19185833632946 2.36433008466413
0.192192003130913 2.36433016111713
0.192525669932365 2.36433018602262
0.192859351634979 2.3643303525019
0.193193003535271 2.36433028598641
0.193526670336723 2.3643304950952
0.193860337138176 2.3643305731541
0.194194003939629 2.36433053860568
0.194527670741081 2.36433076918298
0.194861337542534 2.364330855063
0.195195004343987 2.36433087592584
0.1955286860466 2.36433081032513
0.195862337946892 2.36433110295568
0.196196004748344 2.36433110134709
0.196529671549797 2.36433121646849
0.19686333835125 2.36433138897313
0.197197005152702 2.36433138486791
0.197530671954155 2.3643312977463
0.197864338755608 2.36433147030061
0.19819800555706 2.3643315881601
0.198531672358513 2.3643316426784
0.198865339159966 2.36433186986212
0.199199005961418 2.36433176406451
0.199532672762871 2.36433187495612
0.199866339564323 2.36433204934154
0.200200006365776 2.36433202484501


==> Figs/asymptotics/data/Psi_1.txt <==
Var1,Var2
0,2.07729900740575
0.202,2.07729900740575
NaN,NaN
0,-2.07729900740575
0.202,-2.07729900740575


==> Figs/asymptotics/data/Psi_2.txt <==
Var1,Var2
0,2.74309468978132
0.202,2.74309468978132
NaN,NaN
0,-2.74309468978132
0.202,-2.74309468978132


==> Figs/asymptotics/data/Psi_P.txt <==
Var1,Var2
0,2.36435402250794
0.202,2.36435402250794
NaN,NaN
0,-2.36435402250794
0.202,-2.36435402250794


==> Figs/asymptotics/data/Psi_l.txt <==
Var1,Var2
0,1.61185489773531
0.202,1.61185489773531
NaN,NaN
0,-1.61185489773531
0.202,-1.61185489773531


==> Figs/notasymptotics/data/Psi1.txt <==
Var1,Var2
-0.62046439292378,1.66886320565459
0.62046439292378,1.66886320565459


==> Figs/notasymptotics/data/Psi2.txt <==
Var1,Var2
-0.62046439292378,4.31214491839898
0.62046439292378,4.31214491839898


==> Figs/notasymptotics/data/detm.txt <==
Var1,Var2
0.618691623210907,1.26197986984383
0.618620966440585,1.26061284542084
0.618299450015408,1.25430989265442
0.617982528001542,1.24800682067871
0.617670003072778,1.24170362949371
0.617361691609666,1.23540067672729
0.617057400390959,1.22909760475159
0.616918861865997,1.22619273588144
0.616675955889498,1.22279453277588
0.616232035982345,1.21649146080017
0.615795067887346,1.21018838882446
0.615364717361179,1.20388531684875
0.615146100521088,1.20063896134786
0.614873022589408,1.19758224487305
0.614318698865212,1.19127917289734
0.613773766316838,1.18497610092163
0.613373339176178,1.18027031176582
0.613203271664747,1.17867314815521
0.61254245381123,1.17236995697021
0.611893792016288,1.16606688499451
0.611600577831268,1.16317222088733
0.611183713869797,1.15976393222809
0.610426310554451,1.15346074104309
0.609827935695648,1.14838712814087
0.609656936418558,1.14715778827667
0.608794616005643,1.14085471630096
0.608055055141449,1.13533779932595
0.607932911723289,1.13455152511597
0.606970097905061,1.12824857234955
0.606282413005829,1.12365349554638
0.605990174363854,1.12194550037384
0.604931413596504,1.11564242839813
0.60450953245163,1.11308221320709
0.603812089035688,1.10933935642242
0.60273677110672,1.10344586733347
0.602652958681517,1.10303628444672
0.601386361763876,1.09673321247101
0.6009641289711,1.09458908814885
0.600052823114826,1.0904301404953
0.599191248416901,1.08641583406638
0.598647925756495,1.08412706851959
0.597418606281281,1.07884089255436
0.597158427855552,1.07782399654388
0.595645844936371,1.07179046926932
0.595571879129668,1.07152104377747
0.59387598929849,1.06521785259247
0.593873083591461,1.06520683901542
0.592100322246552,1.05904290507485
0.592060287222272,1.05891478061676
0.590327560901642,1.05325843169432
0.590113127814777,1.05261182785034
0.588554799556732,1.04781970872571
0.588024500888206,1.04630863666534
0.586782038211823,1.04269881354244
0.585784642526448,1.04000568389893
0.585009276866913,1.03787144749551
0.58338415305256,1.03370261192322
0.583236515522003,1.03331658254757
0.581463754177094,1.02900426154381
0.580758252972988,1.02739953994751
0.579690992832184,1.02492604844922
0.577929679674837,1.0210964679718
0.577918231487274,1.02107111038511
0.576145470142365,1.01740792193578
0.574801811524002,1.01479339599609
0.574372708797455,1.0139430858549
0.572600066661835,1.01065227074269
0.571364011585007,1.00849032402039
0.570827186107635,1.00753439402254
0.569054424762726,1.00457161251775
0.567543924044645,1.00218725204468
0.567281782627106,1.00176608979375
0.565508902072906,0.999096093691238
0.563736259937286,0.996569872695863
0.563224002079565,0.995884239673615
0.561963379383087,0.994167673522613
0.560190737247467,0.991891176930591
0.558417975902557,0.989737009597394
0.558280965470819,0.989581108093262
0.556645214557648,0.987688313733039
0.554872453212738,0.985750501920595
0.553099691867828,0.983920528134001
0.552436274018229,0.983278036117554
0.551326930522919,0.982185886365669
0.549554169178009,0.980546038079485
0.547781407833099,0.979000867625727
0.54600864648819,0.977546361857716
0.545263492791456,0.97697502374649
0.54423588514328,0.976174432054534
0.54246312379837,0.974883406710227
0.540690362453461,0.973673844383698
0.538917720317841,0.972543045538393
0.537144839763641,0.971486940789718
0.535671793224762,0.970671892166138
0.535372197628021,0.970503555614023
0.533599317073822,0.969586078872915
0.531826555728912,0.968738199084951
0.530053913593292,0.967956392955057
0.528281033039093,0.967239542899169
0.526508390903473,0.966585075190861
0.524735629558563,0.96599189235326
0.522962868213654,0.96545731417231
0.521190106868744,0.964980721574997
0.519417345523834,0.964560104008757
0.518487415295209,0.964368879795074
0.517644584178925,0.964193059223549
0.515871822834015,0.963878925829765
0.514099061489105,0.963616821014647
0.512326300144196,0.963405648668019
0.510553538799286,0.963244558782871
0.508780777454376,0.963131805742675
0.507008016109467,0.963067026320175
0.505235254764557,0.963048860645019
0.503462493419647,0.963076072774203
0.501689851284027,0.96314837419968
0.499916970729828,0.963264356149546
0.498144328594208,0.963423672429069
0.496371448040009,0.963624901181327
0.494598686695099,0.963867463608506
0.492826044559479,0.964151326859268
0.491631582149171,0.964368879795074
0.49105316400528,0.964474630498283
0.489280521869659,0.964836103984248
0.48750776052475,0.965235834177066
0.48573499917984,0.965674033517381
0.48396223783493,0.966149575357509
0.482189476490021,0.966662072505711
0.480416715145111,0.967210905093921
0.478643953800201,0.967795627360031
0.476871192455292,0.968415840366651
0.475098431110382,0.969070843187347
0.473325669765472,0.96976047966918
0.471552908420563,0.97048391240673
0.471110255765154,0.970671892166138
0.469780147075653,0.971238951788446
0.468007385730743,0.972026161713667
0.466234624385834,0.972846087874757
0.464461982250214,0.973698805067256
0.462689101696014,0.974583382940441
0.460916459560394,0.975499600412205
0.459143698215485,0.976447402280507
0.458184858458219,0.97697502374649
0.457370817661285,0.977424726996035
0.455598175525665,0.97843052964766
0.453825294971466,0.979467286114978
0.452052652835846,0.980533697790862
0.450279891490936,0.981630076269309
0.448507130146027,0.98275622030295
0.447703188977932,0.983278036117554
0.446734368801117,0.983909387489117
0.444961607456207,0.985090313301739
0.443188846111298,0.986299860999804
0.441416084766388,0.987538172187719
0.439643323421478,0.988805235261622
0.438578192376696,0.989581108093262
0.437870562076569,0.990098641438039
0.436097800731659,0.991417405573879
0.434325039386749,0.992764188251529
0.43255227804184,0.994138446300463
0.430779635906219,0.995540571590877
0.430351028337492,0.995884239673615
0.42900675535202,0.996966490521299
0.4272341132164,0.998418503793074
0.425461232662201,0.999897497963815
0.423688590526581,1.00140307741331
0.422778283964177,1.00218725204468
0.421915829181671,1.00293324394717
0.420142948627472,1.00448801214388
0.418370306491852,1.00606838652164
0.416597545146942,1.00767566762304
0.415710305618886,1.00849032402039
0.414824783802032,1.00930677750836
0.413052022457123,1.01096111284791
0.411279261112213,1.01264161912649
0.409506499767303,1.01434804743383
0.409048263227153,1.01479339599609
0.407733738422394,1.01607627265897
0.405960977077484,1.01782918511673
0.404188215732574,1.01960711086365
0.402722589994765,1.0210964679718
0.402415573596954,1.02140977123182
0.400642693042755,1.02323385851302
0.398869931697845,1.02508273303588
0.397097170352936,1.02695705330201
0.39668192867959,1.02739953994751
0.395324409008026,1.02885225464519
0.393551766872406,1.03077121811601
0.391778886318207,1.03271519068153
0.390886719664884,1.03370261192322
0.390006244182587,1.03468126476329
0.388233363628387,1.03666965292101
0.386460721492767,1.03868247835401
0.385306647508984,1.04000568389893
0.384687960147858,1.0407181085994
0.382915079593658,1.04277512415496
0.381142437458038,1.04485624170062
0.379916940577565,1.04630863666534
0.379369676113129,1.04696002701035
0.377596855163574,1.04908491443077
0.375824153423309,1.0512336113725
0.374697016494115,1.05261182785034
0.374051332473755,1.05340478605052
0.37227863073349,1.05559679995689
0.370505928993225,1.05781256047648
0.369630777742707,1.05891478061676
0.368733108043671,1.06005030888333
0.366960346698761,1.06230906327624
0.365187644958496,1.06459134263474
0.364703788636493,1.06521785259247
0.363414824008942,1.06689422913851
0.361642122268677,1.06921920712893
0.359904222504276,1.07152104377747
0.359869301319122,1.07156750101619
0.358096599578857,1.07393487886931
0.356323838233948,1.07632568506289
0.355220774838487,1.07782399654388
0.354551076889038,1.07873773663621
0.352778315544128,1.08117050353163
0.351005613803864,1.08362640574054
0.350645771347554,1.08412706851959
0.349232792854309,1.08610179401187
0.347460091114044,1.0885992697855
0.346170242054965,1.0904301404953
0.34568727016449,1.09111877468994
0.343914568424225,1.09365784985406
0.342141807079315,1.09621974494843
0.341787900032726,1.09673321247101
0.340368986129761,1.09880114242757
0.338596284389496,1.1014042066472
0.33749188322234,1.10303628444672
0.336823582649231,1.1040283747562
0.335050761699677,1.10667260826755
0.333278013652325,1.10933935642242
0.333278000354767,1.10933937651764
0.331505239009857,1.11202434163118
0.329732477664948,1.11473188520014
0.329138781011389,1.11564242839813
0.327959775924683,1.117458886545
0.326186954975128,1.12020672827543
0.325071695980374,1.12194550037384
0.324414253234863,1.12297523382231
0.322641491889954,1.12576346247578
0.321072705751761,1.12824857234955
0.320868730545044,1.12857317854141
0.319095969200134,1.13140133290337
0.317323207855225,1.13425136038864
0.317136936121925,1.13455152511597
0.315550446510315,1.13711991767162
0.31377774477005,1.14000948331093
0.313260902457343,1.14085471630096
0.312004923820496,1.1429182183604
0.310232222080231,1.14584741383018
0.309442256999884,1.14715778827667
0.308459460735321,1.14879561005109
0.306686639785767,1.15176403500043
0.305677823320183,1.15346074104309
0.304913938045502,1.15475152132314
0.303141117095947,1.15775847634525
0.301964670051851,1.15976393222809
0.301368415355682,1.16078517281828
0.299595713615417,1.16383068185738
0.298300801741128,1.16606688499451
0.297822892665863,1.16689608168625
0.296050131320953,1.16997959776514
0.294683130791024,1.17236995697021
0.294277429580688,1.17308274478628
0.292504608631134,1.17620457015571
0.291109789118056,1.17867314815521
0.290731906890869,1.17934512129056
0.288959085941315,1.18250406480114
0.287578554596064,1.18497610092163
0.28718638420105,1.185681696408
0.28541362285614,1.18887755692891
0.284087577521154,1.19127917289734
0.28364086151123,1.19209208564135
0.281868100166321,1.19532456857491
0.280635009304178,1.19758224487305
0.280095279216766,1.19857518599979
0.278322577476501,1.20184336798533
0.277218975933878,1.20388531684875
0.276549875736237,1.20512927971461
0.274777054786682,1.20843335095251
0.273838137410461,1.21018838882446
0.273004353046417,1.211754422726
0.271231591701508,1.21509276249939
0.270490640625498,1.21649146080017
0.269458770751953,1.2184487302645
0.267686069011688,1.22182124655559
0.267175322824553,1.22279453277588
0.265913248062134,1.2252111380239
0.264140546321869,1.22861697763756
0.263890584164852,1.22909760475159
0.262367844581604,1.23203965738875
0.260635071167254,1.23540067672729
0.26059502363205,1.23547873535834
0.25882226228714,1.23893407217645
0.257406350780185,1.24170362949371
0.257049560546875,1.24240491829151
0.255276739597321,1.24589246510355
0.254204477347873,1.24800682067871
0.253504037857056,1.24939472773956
0.251731216907501,1.25291232963897
0.251028004057902,1.25430989265442
0.249958515167236,1.25644576502052
0.248185753822327,1.25999346818239
0.247876349751933,1.26061284542084
0.246412992477417,1.26355649785419
0.244747405911836,1.26691603660583
0.244640231132507,1.26713327679095
0.242867529392242,1.27072509860671
0.24163942093124,1.27321898937225
0.241094708442688,1.27433058047762
0.239322006702423,1.27794992298354
0.238552693855168,1.27952206134796
0.237549185752869,1.28158286765648
0.235776484012604,1.28522843104902
0.235486183649622,1.28582525253296
0.234003722667694,1.28888799028414
0.232438150654986,1.29212820529938
0.23223090171814,1.29255926558872
0.230458199977875,1.29624408550706
0.229407144259583,1.29843127727509
0.22868549823761,1.29994041391105
0.226912677288055,1.30364842700138
0.226393402378754,1.30473434925079
0.225139975547791,1.30736851072954
0.223396097332944,1.3110374212265
0.223367154598236,1.3110986177436
0.221594393253326,1.31484163371742
0.220411853721402,1.31734049320221
0.219821691513062,1.31859380948004
0.218048870563507,1.32235668991777
0.217442294513835,1.32364356517792
0.216276168823242,1.32612983958873
0.214503467082977,1.3299105966777
0.214486538993778,1.32994663715363
0.212730646133423,1.3337035834587
0.211540748349484,1.33624970912933
0.210957884788513,1.33750317329247
0.209185123443604,1.34131196423245
0.208606941958214,1.34255278110504
0.207412362098694,1.3451292398106
0.2056841687736,1.34885573387146
0.205639660358429,1.34895219349793
0.203866839408875,1.35278523789387
0.202768339537433,1.35515892505646
0.20209413766861,1.35662315490038
0.2003213763237,1.36046761824452
0.199861980757247,1.36146199703217
0.19854861497879,1.36431917477612
0.196963222201097,1.36776494979858
0.196775853633881,1.36817426952244
0.195003032684326,1.37203677939696
0.19406934703808,1.37406802177429
0.193230330944061,1.37590264855423
0.191457629203796,1.37977167046763
0.191182227954104,1.38037109375
0.189684808254242,1.383646873086
0.188298468443978,1.38667416572571
0.187912106513977,1.38752220750007
0.186139345169067,1.3914021206698
0.185417903646642,1.39297723770142
0.184366524219513,1.39528453851799
0.182593822479248,1.3991654971108
0.182541187507478,1.39928030967712
0.180821001529694,1.40305186315595
0.179663440147652,1.40558338165283
0.179048299789429,1.40693570017936
0.177275598049164,1.41081972258094
0.176787005796632,1.41188645362854
0.175502777099609,1.41470490114303
0.173910071885068,1.41818952560425
0.1737300157547,1.41858556205248
0.17195725440979,1.42246820601949
0.171029682249952,1.42449247837067
0.17018449306488,1.42634679215805
0.168411791324615,1.43022031820987
0.168147303008388,1.43079566955566
0.166638970375061,1.43409428045405
0.165259549497544,1.43709874153137
0.164866268634796,1.43795997894129
0.163093507289886,1.44182350298223
0.162365921611968,1.44340169429779
0.161320745944977,1.44568107216991
0.159547984600067,1.44952888183614
0.159466456777241,1.44970488548279
0.157775163650513,1.45337595018824
0.156556356265225,1.45600783824921
0.156002461910248,1.45721061458247
0.154229760169983,1.46103849505058
0.153637085703659,1.46231091022491
0.152456939220428,1.46485875580391
0.15070735082919,1.46861398220062
0.150684237480164,1.46866387736757
0.148911476135254,1.47246608724879
0.147761495125019,1.47491717338562
0.147138655185699,1.47625242576727
0.145365953445435,1.48002759684885
0.14480209329743,1.48122012615204
0.14359313249588,1.48379195161851
0.14182665796533,1.48752319812775
0.141820430755615,1.4875364312269
0.14004772901535,1.49127581426843
0.138829464622886,1.49382615089417
0.138274908065796,1.49499418399754
0.136502146720886,1.49869851846733
0.135811906100356,1.50012934207916
0.134729444980621,1.50238714484955
0.132956624031067,1.50605316414964
0.132771693409154,1.50643241405487
0.131183922290802,1.50970902256522
0.129703814717549,1.51273536682129
0.129411101341248,1.51333781253593
0.127638399600983,1.51695313164419
0.126605952035954,1.51903855800629
0.125865638256073,1.52054399128638
0.124092876911163,1.52411322478313
0.12347664569705,1.52534162998199
0.122320115566254,1.5276629638493
0.120547413825989,1.53118196593499
0.120312007766315,1.53164458274841
0.118774592876434,1.53468720957258
0.117107274144147,1.53794765472412
0.117001891136169,1.53815528985756
0.115229070186615,1.54161034752311
0.113856871256335,1.54425084590912
0.11345636844635,1.54502758403672
0.11168360710144,1.54842515113267
0.110558193068328,1.55055379867554
0.109910845756531,1.55178818367102
0.108138084411621,1.55512503743522
0.107205300284017,1.55685687065125
0.106365323066711,1.55842973576035
0.104592561721802,1.56170258363067
0.103791809257306,1.56316006183624
0.102819800376892,1.56494513389651
0.101047039031982,1.56815101697102
0.100310605774038,1.56946301460266
0.0992742776870728,1.57132690854942
0.0975015163421631,1.57446305906273
0.09675315590827,1.57576608657837
0.0957288146018982,1.57756778279748
0.0939560532569885,1.58063170639921
0.0931097910441439,1.58206927776337
0.0921832919120789,1.58366049104661
0.0904105305671692,1.58664977340531
0.0893693805309115,1.58837223052979
0.0886377692222595,1.58959710951614
0.0868650078773499,1.5925095262748
0.0855181842300282,1.59467530250549
0.0850922465324402,1.59536931639259
0.0833194851875305,1.59820311936965
0.0815467834472656,1.60096819855344
0.0815402194493835,1.60097825527191
0.079774022102356,1.60372241947386
0.0780012607574463,1.60640507824855
0.077409444522316,1.60728144645691
0.0762284398078918,1.60905842558436
0.074455738067627,1.61165783820102
0.0731061563405849,1.61358451843262
0.0726829767227173,1.61419994979166
0.0709102153778076,1.61671695125124
0.0691374540328979,1.61915661126547
0.0685928751227313,1.61988747119904
0.0673647522926331,1.62157043145144
0.0655919313430786,1.6239255981833
0.0638272440060628,1.62619066238403
0.0638191699981689,1.62620129460037
0.0620464086532593,1.62847630571789
0.0602737069129944,1.63066640325637
0.0587395341595702,1.63249373435974
0.0585009455680847,1.63278682492699
0.056728184223175,1.63489891989243
0.0549554228782654,1.63692301565883
0.053243199060373,1.63879668712616
0.0531826615333557,1.63886558358868
0.051409900188446,1.64081786890588
0.0496371388435364,1.64267778566916
0.0478643774986267,1.64444876396463
0.0471863370555255,1.64509975910187
0.046091616153717,1.64620509580254
0.0443189144134521,1.6479081347
0.0425461530685425,1.64951668003054
0.0407733917236328,1.65103531330601
0.0403247384214758,1.65140295028687
0.0390005707740784,1.65257027275959
0.0372278690338135,1.65403570504189
0.0354551076889038,1.65540106669591
0.0336823463439941,1.65667269685393
0.032139479990167,1.65770590305328
0.0319095849990845,1.65788303455977
0.0301368832588196,1.65916067431901
0.0283640623092651,1.66031850597459
0.0265913009643555,1.66136714461145
0.0248185396194458,1.66231700937009
0.0230458378791809,1.66317658215813
0.0212730765342712,1.66395396967616
0.0211380648793821,1.66400897502899
NaN,NaN
-0.0676297983670906,1.66495157894147
-0.0691374540328979,1.66484178469833
-0.0709102153778076,1.66472705676655
-0.0726829767227173,1.66458998945198
-0.074455738067627,1.66444151882656
-0.0762284994125366,1.66428485927493
-0.0780012011528015,1.66412113523615
-0.0791705913561699,1.66400897502899
-0.0797739624977112,1.66392632350588
-0.0815467834472656,1.66367830057304
-0.0833195447921753,1.66342662933003
-0.0850922465324402,1.66317119798719
-0.0868650078773499,1.6629120333777
-0.0886377692222595,1.6626489855551
-0.0904105305671692,1.66238236308624
-0.0921832919120789,1.66211172704493
-0.0939560532569885,1.66183756567742
-0.0957288146018982,1.66155947572566
-0.0975015759468079,1.66127771829148
-0.0992742776870728,1.66099220684625
-0.101047039031982,1.66070282809565
-0.102819800376892,1.66040960672324
-0.104592561721802,1.66011239685227
-0.106365323066711,1.65981142325289
-0.108138084411621,1.65950638737467
-0.109910845756531,1.65919738435939
-0.11168360710144,1.6588844288925
-0.113456308841705,1.65856749642019
-0.115229070186615,1.65824643283677
-0.117001831531525,1.65792122603508
-0.11815842521025,1.65770590305328
-0.118774652481079,1.6575780115962
-0.120547354221344,1.65720438359564
-0.122320115566254,1.65682655252658
-0.124092876911163,1.65644424424633
-0.125865638256073,1.656057612338
-0.12763836979866,1.65566669901578
-0.12941113114357,1.65527146186106
-0.13118389248848,1.65487169471461
-0.132956653833389,1.65446759359123
-0.134729385375977,1.65405897781377
-0.136502146720886,1.65364579207296
-0.138274908065796,1.65322816880226
-0.140047699213028,1.65280578236894
-0.141820400953293,1.6523789888446
-0.143593192100525,1.65194751631482
-0.145365953445435,1.65151129407568
-0.145799730470236,1.65140295028687
-0.147138714790344,1.65104521585535
-0.148911446332932,1.65056630535839
-0.150684207677841,1.65008254660639
-0.152456969022751,1.64959373404148
-0.154229730367661,1.64909993293513
-0.156002461910248,1.64860124789685
-0.157775223255157,1.64809745934584
-0.159547984600067,1.64758848590075
-0.161320745944977,1.64707451335579
-0.163093477487564,1.64655542140724
-0.164866238832474,1.64603100691055
-0.166639000177383,1.64550128649224
-0.167968013022709,1.64509975910187
-0.168411761522293,1.64495894199921
-0.170184552669525,1.64438894848044
-0.17195725440979,1.64381336513846
-0.1737300157547,1.64323225814289
-0.175502806901932,1.64264565449732
-0.177275568246841,1.64205336589167
-0.179048269987106,1.64145550917614
-0.180821061134338,1.64085189798529
-0.182593822479248,1.6402424104806
-0.184366583824158,1.63962717727827
-0.186139315366745,1.63900599661461
-0.186729341453536,1.63879668712616
-0.187912076711655,1.63836059358187
-0.189684838056564,1.63769999703275
-0.191457599401474,1.63703317823998
-0.193230330944061,1.6363601541267
-0.195003092288971,1.63568085508925
-0.196775853633881,1.63499533584549
-0.19854861497879,1.63430350092594
-0.200321346521378,1.63360528972696
-0.202094107866287,1.63290065199834
-0.203106685265568,1.63249373435974
-0.203866869211197,1.63217834179052
-0.205639630556107,1.63143418359946
-0.207412362098694,1.63068337122394
-0.209185123443604,1.62992570198559
-0.210957884788513,1.62916126922308
-0.212730675935745,1.62839010489765
-0.21450337767601,1.6276117267706
-0.21627613902092,1.62682632627713
-0.21769688899209,1.62619066238403
-0.218048930168152,1.62602882037313
-0.219821691513062,1.62520396208773
-0.221594393253326,1.62437166278134
-0.223367184400558,1.62353190059424
-0.225139945745468,1.62268487060367
-0.226912707090378,1.62183013003515
-0.228685438632965,1.62096796791829
-0.230458199977875,1.62009791994034
-0.230881923091273,1.61988747119904
-0.232230961322784,1.6192014681291
-0.234003722667694,1.6182911623007
-0.235776454210281,1.61737288413353
-0.237549215555191,1.61644665051192
-0.239321976900101,1.61551224592337
-0.24109473824501,1.61456950059809
-0.242867469787598,1.61361853869413
-0.242930087395694,1.61358451843262
-0.244640231132507,1.612635848505
-0.246412992477417,1.61164386339927
-0.248185753822327,1.61064310232005
-0.249958485364914,1.60963375301398
-0.251731246709824,1.60861529987834
-0.253504008054733,1.60758832523226
-0.254027561738856,1.60728144645691
-0.255276769399643,1.60653544741234
-0.257049530744553,1.60546631085462
-0.258822292089462,1.60438788866619
-0.260595053434372,1.60330035726804
-0.262367784976959,1.60220319913276
-0.264140546321869,1.60109675518656
-0.264328031615722,1.60097825527191
-0.265913307666779,1.59995924320459
-0.267686069011688,1.59880970828412
-0.269458800554276,1.5976502072014
-0.271231561899185,1.59648068923286
-0.273004323244095,1.59530107599964
-0.273934855630286,1.59467530250549
-0.274777084589005,1.59410012615559
-0.276549816131592,1.59287645214977
-0.278322607278824,1.59164220193887
-0.280095338821411,1.59039748363535
-0.281868100166321,1.58914209831774
-0.282944068771066,1.58837223052979
-0.28364086151123,1.5878665842733
-0.28541362285614,1.58656596770817
-0.28718638420105,1.58525422287993
-0.288959115743637,1.58393132257539
-0.290731906890869,1.5825968643589
-0.291425100267524,1.58206927776337
-0.292504638433456,1.58123691003919
-0.294277399778366,1.57985616244903
-0.296050161123276,1.57846340762041
-0.297822922468185,1.57705891123888
-0.299440333310444,1.57576608657837
-0.299595654010773,1.5756404273207
-0.301368415355682,1.57418818391318
-0.303141176700592,1.57272368674318
-0.304913938045502,1.57124659842164
-0.306686669588089,1.56975704224097
-0.307032371356729,1.56946301460266
-0.308459430932999,1.56823563400702
-0.310232192277908,1.56669685255194
-0.312004953622818,1.56514495829336
-0.313777685165405,1.56357977235939
-0.314247517909378,1.56316006183624
-0.315550476312637,1.56198389497093
-0.317323207855225,1.56036800867982
-0.319095969200134,1.55873858015664
-0.320868730545044,1.55709497182701
-0.321122439817155,1.55685687065125
-0.322641491889954,1.5554173261237
-0.324414223432541,1.55372206707851
-0.326186984777451,1.55201199862366
-0.327685156304711,1.55055379867554
-0.32795974612236,1.55028407100074
-0.32973250746727,1.54852092378204
-0.331505239009857,1.54674287667394
-0.333278030157089,1.54494955054149
-0.333961027749922,1.54425084590912
-0.335050761699677,1.54312649838858
-0.336823523044586,1.54127863235294
-0.338596284389496,1.53941489761087
-0.33997875332184,1.53794765472412
-0.340369045734406,1.53753007497758
-0.342141777276993,1.53561018478773
-0.343914538621902,1.53367411999113
-0.345687299966812,1.5317215552583
-0.345756274572829,1.53164458274841
-0.347460061311722,1.5297288230747
-0.349232792854309,1.52771834933337
-0.351005584001541,1.52569057147995
-0.351306854081105,1.52534162998199
-0.352778315544128,1.52362516812556
-0.354551076889038,1.52153815346038
-0.356323838233948,1.51943316740367
-0.356652063496696,1.51903855800629
-0.358096599578857,1.51729024941335
-0.359869331121445,1.51512445646636
-0.361642092466354,1.51294022718438
-0.361806209895754,1.51273536682129
-0.363414853811264,1.51071467810501
-0.365187615156174,1.5084677776746
-0.366779265142793,1.50643241405487
-0.366960346698761,1.50619946739335
-0.368733108043671,1.50388875497438
-0.37050586938858,1.50155853751405
-0.371581848234789,1.50012934207916
-0.37227863073349,1.49919863830214
-0.3740513920784,1.49680289635348
-0.375824153423309,1.49438689088316
-0.37623042124189,1.49382615089417
-0.377596884965897,1.49193021807887
-0.379369646310806,1.48944710186617
-0.380729806945628,1.48752319812775
-0.381142377853394,1.48693671755604
-0.382915169000626,1.48438472965699
-0.384687900543213,1.4818109540362
-0.385089738002034,1.48122012615204
-0.386460661888123,1.479195145957
-0.388233423233032,1.47655098048961
-0.389317205604994,1.47491717338562
-0.390006184577942,1.47387400768722
-0.391778945922852,1.47115825996409
-0.39342480482201,1.46861398220062
-0.393551707267761,1.46841700412918
-0.395324468612671,1.46562755550472
-0.397097200155258,1.46281447633891
-0.397410363745594,1.46231091022491
-0.39886999130249,1.45995491184303
-0.400642722845078,1.45706608696067
-0.401284316323509,1.45600783824921
-0.402415484189987,1.45413549924946
-0.404188215732574,1.45116958872808
-0.405053654546066,1.44970488548279
-0.405960977077484,1.44816429236942
-0.407733738422394,1.44512002562114
-0.408723197358483,1.44340169429779
-0.409506499767303,1.44203720138637
-0.411279261112213,1.43891255351064
-0.412296922288856,1.43709874153137
-0.413052022457123,1.43574914988835
-0.41482475399971,1.43254230638526
-0.415779421864778,1.43079566955566
-0.416597545146942,1.4292950316844
-0.418370246887207,1.42600477468526
-0.419175281385502,1.42449247837067
-0.420143038034439,1.42267026572086
-0.421915769577026,1.41929417986155
-0.422488388269358,1.41818952560425
-0.423688530921936,1.41586941342324
-0.425461292266846,1.41240587757467
-0.425723428257725,1.41188645362854
-0.427234053611755,1.40888753939985
-0.428882172818084,1.40558338165283
-0.429006814956665,1.40533306708269
-0.430779576301575,1.40171973813269
-0.43196372361694,1.39928030967712
-0.432552307844162,1.3980659751041
-0.434325069189072,1.39436028284979
-0.434978248766254,1.39297723770142
-0.436097800731659,1.39060369763215
-0.437870562076569,1.38680388106497
-0.437930155477004,1.38667416572571
-0.439643323421478,1.3829412184066
-0.440809874710358,1.38037109375
-0.441416084766388,1.37903434860795
-0.443188846111298,1.37507283840557
-0.443632262959748,1.37406802177429
-0.444961607456207,1.3710537049382
-0.446395225870684,1.36776494979858
-0.446734368801117,1.36698653900001
-0.448507100343704,1.36285812819267
-0.449098606647947,1.36146199703217
-0.450279861688614,1.35867318675256
-0.451750028829404,1.35515892505646
-0.452052623033524,1.35443550189371
-0.453825384378433,1.35013429603976
-0.454345025062737,1.34885573387146
-0.455598145723343,1.34577277944487
-0.456890326106339,1.34255278110504
-0.45737087726593,1.34135559295626
-0.45914363861084,1.3368754574025
-0.459387467570691,1.33624970912933
-0.46091639995575,1.33232785402736
-0.461832185745775,1.32994663715363
-0.462689161300659,1.32771982552
-0.464236532738875,1.32364356517792
-0.464461922645569,1.32305027715487
-0.466234683990479,1.31831007559867
-0.466591807391693,1.31734049320221
-0.468007445335388,1.31350102777569
-0.468902810741619,1.3110374212265
-0.469780176877975,1.30862619693829
-0.471175723152472,1.30473434925079
-0.471552938222885,1.30368384409316
-0.473325669765472,1.29867047378005
-0.473408828039814,1.29843127727509
-0.475098431110382,1.29357906050378
-0.475595960267475,1.29212820529938
-0.476871192455292,1.28841604372531
-0.477747371216881,1.28582525253296
-0.478643953800201,1.28317914024658
-0.479863590714578,1.27952206134796
-0.480416715145111,1.27786701143631
-0.481945179465637,1.27321898937225
-0.482189476490021,1.27247774968256
-0.48396223783493,1.26700912249017
-0.483991876227495,1.26691603660583
-0.48573499917984,1.26145523450317
-0.485999377037453,1.26061284542084
-0.487507730722427,1.25581958087309
-0.487974709810116,1.25430989265442
-0.489280492067337,1.2501003608113
-0.489918573096663,1.24800682067871
-0.491053223609924,1.24429527787101
-0.491831611864202,1.24170362949371
-0.492825984954834,1.23840330360387
-0.493714408191657,1.23540067672729
-0.494598746299744,1.23242188992935
-0.495567617990276,1.22909760475159
-0.496371507644653,1.22634903086535
-0.497391818926139,1.22279453277588
-0.498144268989563,1.22018287128975
-0.499187871220786,1.21649146080017
-0.499917030334473,1.21392231515543
-0.500956299467007,1.21018838882446
-0.501689791679382,1.20756366373117
-0.502697743121867,1.20388531684875
-0.503462553024292,1.20110609071183
-0.504412982654784,1.19758224487305
-0.505235314369202,1.19454672816319
-0.506102663897672,1.19127917289734
-0.507008016109467,1.18788417405663
-0.507767557408956,1.18497610092163
-0.508780777454376,1.18111535098853
-0.509408281214724,1.17867314815521
-0.510553538799286,1.17423820614971
-0.511025735681588,1.17236995697021
-0.512326300144196,1.16725093022094
-0.512620603861215,1.16606688499451
-0.514099061489105,1.16015090586041
-0.514193626664987,1.15976393222809
-0.515741214486935,1.15346074104309
-0.515871822834015,1.15293143889659
-0.517264608444274,1.14715778827667
-0.517644584178925,1.14559186056544
-0.518767636072998,1.14085471630096
-0.519417345523834,1.13813069381855
-0.520251113493373,1.13455152511597
-0.521190106868744,1.130546069413
-0.52171588154202,1.12824857234955
-0.522962808609009,1.12283509266071
-0.523162750594814,1.12194550037384
-0.524587565029709,1.11564242839813
-0.524735569953918,1.11499107887569
-0.525987997226507,1.10933935642242
-0.526508331298828,1.1070078328632
-0.527372311792585,1.10303628444672
-0.528281092643738,1.09888913293068
-0.528741376989533,1.09673321247101
-0.530053853988647,1.09063160275692
-0.530096056169676,1.0904301404953
-0.5314224351116,1.08412706851959
-0.531826615333557,1.08222065692864
-0.532733752905904,1.07782399654388
-0.533599376678467,1.0736622380847
-0.534032552901549,1.07152104377747
-0.535317818706884,1.06521785259247
-0.535372138023376,1.06495270689648
-0.536574648301706,1.05891478061676
-0.537144899368286,1.05607621017599
-0.537821001171226,1.05261182785034
-0.538917660713196,1.04704241503373
-0.5390579447514,1.04630863666534
-0.540269602511608,1.04000568389893
-0.540690422058105,1.03783410703841
-0.541467153243421,1.03370261192322
-0.54246312379837,1.02845522933124
-0.542657403713251,1.02739953994751
-0.543824507579828,1.0210964679718
-0.54423588514328,1.01889256531549
-0.544977219855666,1.01479339599609
-0.54600864648819,1.00914850862877
-0.546125072438844,1.00849032402039
-0.547246071420445,1.00218725204468
-0.547781407833099,0.9992056722224
-0.548358319082513,0.995884239673615
-0.549464172653634,0.989581108093262
-0.549554169178009,0.989070847562692
-0.550541700648539,0.983278036117554
-0.551326930522919,0.978723772887074
-0.551618129022239,0.97697502374649
-0.552675502554751,0.970671892166138
-0.553099691867828,0.968165120170753
-0.553719529020102,0.964368879795074
-0.554760054645208,0.958065807819366
-0.554872453212738,0.957388732846506
-0.55577267738013,0.951762676239014
-0.556645214557648,0.94637781709534
-0.556788499417026,0.94545966386795
-0.557778057204345,0.939156591892242
-0.558417916297913,0.935127265565827
-0.558765281300176,0.932853579521179
-0.559736353647139,0.926550447940826
-0.560190677642822,0.923629497555118
-0.560696182012954,0.920247435569763
-0.561648033121473,0.913944363594055
-0.561963438987732,0.911872662679141
-0.562581839723872,0.907641232013702
-0.56351394027411,0.901338219642639
-0.563736200332642,0.899845912120638
-0.564423161067094,0.895035147666931
-0.565334846117142,0.888732135295868
-0.565508961677551,0.887536320240791
-0.566221012657324,0.882429003715515
-0.56711164364397,0.876125931739807
-0.567281723022461,0.874930228512804
-0.567976386699893,0.869822919368744
-0.568845328900985,0.863519787788391
-0.569054484367371,0.862013537877603
-0.569690447874718,0.857216775417328
-0.570536988581127,0.85091370344162
-0.57082724571228,0.8487705364173
-0.571364431786808,0.844610691070557
-0.572188075008989,0.838307559490204
-0.57260000705719,0.835186781849392
-0.572999821762206,0.832004487514496
-0.573799824315884,0.825701475143433
-0.5743727684021,0.821243020416416
-0.574598024570194,0.81939834356308
-0.575373782297028,0.813095331192017
-0.576145529747009,0.806921016125705
-0.576160795374695,0.806792259216309
-0.576911744627683,0.800489127635956
-0.577674560831302,0.794186115264893
-0.577918231487274,0.792189233091099
-0.578415610232291,0.787883043289185
-0.579152549610898,0.781580030918121
-0.579690992832184,0.777033082679798
-0.579887438548237,0.775276899337769
-0.580597961969816,0.768973827362061
-0.58131982654426,0.762670814990997
-0.581463754177094,0.76142281105424
-0.582013147929168,0.756367683410645
-0.582707528479685,0.750064671039581
-0.583236515522003,0.745326048075949
-0.583400681422983,0.743761599063873
-0.584066977800066,0.73745858669281
-0.584744005076499,0.731155455112457
-0.585009276866913,0.728708175393941
-0.585401087013459,0.724852442741394
-0.586049024251384,0.718549370765686
-0.586707464524658,0.712246239185333
-0.586782038211823,0.711536669188761
-0.587331457123375,0.70594322681427
-0.587959744501193,0.699640154838562
-0.588554799556732,0.693761538909351
-0.5885948282243,0.693337082862854
-0.589192479799424,0.687034010887146
-0.58979978102526,0.680730998516083
-0.590327560901642,0.675332574700413
-0.590409671995988,0.67442786693573
-0.590985339501649,0.668124854564667
-0.591570343851977,0.661821782588959
-0.592100322246552,0.656196891954793
-0.592159399155035,0.655518710613251
-0.592711724189825,0.649215638637543
-0.593273014414866,0.642912626266479
-0.593843554948832,0.636609494686127
-0.593873023986816,0.636285709181322
-0.594373854440125,0.630306422710419
-0.594910093912286,0.624003410339355
-0.595455145323036,0.617700338363647
-0.595645785331726,0.615515289986198
-0.595974799590975,0.611397266387939
-0.596484580146216,0.605094194412231
-0.597002740153731,0.598791122436523
-0.597418546676636,0.593803864914938
-0.597518437696076,0.592488050460815
-0.59800035051922,0.586184978485107
-0.598490171356328,0.579881966114044
-0.598988128332414,0.573578894138336
-0.599191308021545,0.571031791306456
-0.59946233163942,0.567275762557983
-0.599922436739854,0.56097275018692
-0.600390165977501,0.554669678211212
-0.600865711411668,0.548366606235504
-0.600964069366455,0.547072518133113
-0.601305782664078,0.542063534259796
-0.601741812068814,0.535760521888733
-0.602185087493596,0.52945739030838
-0.602635819639425,0.523154318332672
-0.602736830711365,0.521752501841074
-0.603050992927578,0.516851305961609
-0.603460608361951,0.510548233985901
-0.603877040406304,0.504245162010193
-0.604300508256331,0.497942119836807
-0.604509592056274,0.494863400120177
-0.604702306511189,0.491639018058777
-0.605083080728134,0.485335946083069
-0.605470181075765,0.479032903909683
-0.605863806441966,0.472729831933975
-0.606264154532323,0.46642678976059
-0.606282353401184,0.466141864853744
-0.6066161634182,0.460123717784882
-0.606971380283569,0.453820616006851
-0.607332555518139,0.447517573833466
-0.607699857405318,0.441214501857758
-0.608055114746094,0.435217724548911
-0.608070616624938,0.434911459684372
-0.608391333760311,0.428608387708664
-0.608717376451662,0.422305345535278
-0.609048912107389,0.416002243757248
-0.609386086482875,0.40969917178154
-0.609729083216028,0.403396129608154
-0.609827876091003,0.401596087974324
-0.610034484254594,0.397093057632446
-0.610327506877503,0.390790015459061
-0.610625440841501,0.38448691368103
-0.610928431972089,0.378183841705322
-0.61123663693982,0.371880799531937
-0.611550200483955,0.365577727556229
-0.611600637435913,0.364571093997693
-0.611816021207545,0.359274685382843
-0.612076108655276,0.352971613407135
-0.612340560377877,0.346668541431427
-0.612609509795423,0.340365499258041
-0.612883098074211,0.334062427282333
-0.613161463551883,0.327759355306625
-0.613373339176178,0.323030413428752
-0.613428179537615,0.32145631313324
-0.613649448441691,0.315153211355209
-0.613874393569152,0.308850169181824
-0.614103133344701,0.302547097206116
-0.614335782319876,0.296244025230408
-0.614572453495871,0.289940983057022
-0.614813278704277,0.283637881278992
-0.615058379667849,0.277334839105606
-0.615146100521088,0.275100672419409
-0.615261795315704,0.271031767129898
-0.615443216910019,0.26472869515419
-0.615627652952919,0.258425652980804
-0.615815205922712,0.252122581005096
-0.616005958921023,0.245819509029388
-0.616200014367933,0.239516451954842
-0.616397477057537,0.233213394880295
-0.616598441597534,0.226910308003426
-0.616803031677832,0.220607250928879
-0.616918861865997,0.217082821338323
-0.616976074006507,0.214304193854332
-0.617107096102166,0.208001121878624
-0.617240261872831,0.201698064804077
-0.617375635259731,0.19539500772953
-0.617513279969874,0.189091920852661
-0.617653267235118,0.182788863778114
-0.61779566848269,0.176485806703568
-0.617940553910452,0.170182749629021
-0.618088007191171,0.163879677653313
-0.618238104217941,0.157576605677605
-0.618390935926196,0.151273548603058
-0.618546580035832,0.144970491528511
-0.618691623210907,0.139198155337584
NaN,NaN
0.000428230496120357,1.66878955929567
0,1.66886107266108
-0.000390975971528192,1.66892202066261


==> Figs/notasymptotics/data/detp.txt <==
Var1,Var2
0.618691623210907,1.45957655639454
0.618597235529212,1.46231091022491
0.618378348005983,1.46861398220062
0.618158693656334,1.47491717338562
0.617938212461508,1.48122012615204
0.617716808266268,1.48752319812775
0.617494396301643,1.49382615089417
0.617270916171724,1.50012934207916
0.617046305147117,1.50643241405487
0.616918861865997,1.50998277611406
0.616798761982467,1.51273536682129
0.616522283807789,1.51903855800629
0.616245098909688,1.52534162998199
0.615967136904005,1.53164458274841
0.615688285744791,1.53794765472412
0.615408457259742,1.54425084590912
0.615146100521088,1.55013580865397
0.61512512843998,1.55055379867554
0.614806621405519,1.55685687065125
0.614487605604267,1.56316006183624
0.614168002227346,1.56946301460266
0.613847682053298,1.57576608657837
0.613526531727355,1.58206927776337
0.613373339176178,1.58505891597334
0.613188700794603,1.58837223052979
0.612836044818878,1.59467530250549
0.612483071636083,1.60097825527191
0.612129638772554,1.60728144645691
0.611775617127019,1.61358451843262
0.611600577831268,1.61668513497945
0.611407590318028,1.61988747119904
0.611026375816886,1.62619066238403
0.610645040193743,1.63249373435974
0.61026346402127,1.63879668712616
0.60988154237967,1.64509975910187
0.609827935695648,1.64597817066625
0.609478700398401,1.65140295028687
0.60907270629292,1.65770590305328
0.608666800702058,1.66400897502899
0.608260813822331,1.67031216621399
0.608055055141449,1.6734936635799
0.607843672948473,1.67661511898041
0.6074156196692,1.68291819095612
0.606987908128239,1.68922138214111
0.606560433598047,1.69552433490753
0.606282413005829,1.69961331712736
0.606125650127554,1.70182740688324
0.605677699668298,1.70813035964966
0.605230392271725,1.71443355083466
0.604783542905036,1.72073662281036
0.60450953245163,1.7245927313312
0.604329217727704,1.72703957557678
0.60386320574191,1.73334276676178
0.603398101278575,1.73964583873749
0.602933720597018,1.74594879150391
0.60273677110672,1.74861240965854
0.602458602178982,1.75225186347961
0.601976179242593,1.75855505466461
0.601494929848369,1.76485800743103
0.601014617105029,1.77116107940674
0.6009641289711,1.77181947817208
0.600517874377724,1.77746427059174
0.600020640104214,1.78376722335815
0.599524640153213,1.79007029533386
0.599191248416901,1.79430452449497
0.599023587736895,1.79637324810028
0.598511113548925,1.80267643928528
0.59800034638527,1.80897951126099
0.597491060361532,1.8152824640274
0.597418606281281,1.81617418011051
0.596966871462423,1.8215856552124
0.596441998195873,1.82788872718811
0.595918975781099,1.83419167995453
0.595645844936371,1.83747773721052
0.595388461561153,1.84049487113953
0.594850210803414,1.84679794311523
0.594314119339375,1.85310089588165
0.593873083591461,1.85829584437158
0.59377660427836,1.85940396785736
0.593225557636849,1.86570715904236
0.592676988330695,1.87201011180878
0.592130719167431,1.87831318378448
0.592100322246552,1.87866178269262
0.591568578998373,1.88461637496948
0.591008232708335,1.8909193277359
0.59045044711938,1.89722239971161
0.590327560901642,1.89860526927901
0.589880109644296,1.90352535247803
0.589308490074379,1.90982854366302
0.588739799805118,1.91613161563873
0.588554799556732,1.91817622412603
0.588160683745494,1.92243456840515
0.587578527466661,1.92873775959015
0.586999424423723,1.93504083156586
0.586782038211823,1.93740249772138
0.58641110678826,1.94134378433228
0.58581881145619,1.94764697551727
0.585229975639442,1.95395004749298
0.585009276866913,1.9563078088697
0.584631879494557,1.9602530002594
0.584030155796314,1.96655607223511
0.583432086761468,1.9728592634201
0.583236515522003,1.97491565904029
0.582823904763766,1.97916221618652
0.582213153187302,1.98546528816223
0.581606350447021,1.99176847934723
0.581463754177094,1.99324484881364
0.580987660997713,1.99807143211365
0.580368507663155,2.00437450408936
0.57975345117293,2.01067757606506
0.579690992832184,2.01131456453087
0.579123885857564,2.01698064804077
0.578496845626018,2.02328372001648
0.577918231487274,2.02913534914032
0.577872647525406,2.02958679199219
0.577233379898368,2.0358898639679
0.576598953600546,2.0421929359436
0.576145470142365,2.04671403127756
0.575963002824727,2.04849600791931
0.575316632090725,2.05479907989502
0.574675318726273,2.06110215187073
0.574372708797455,2.06407783690496
0.574027376298529,2.06740522384644
0.573374456153639,2.07370805740356
0.572726767459257,2.08001136779785
0.572600066661835,2.08124056070757
0.572066472413262,2.08631443977356
0.571407543170926,2.09261727333069
0.570827186107635,2.098204809229
0.570751307829504,2.09892058372498
0.570080828946647,2.10522365570068
0.569416336567675,2.11152648925781
0.569054424762726,2.11496635038931
0.568747088540417,2.11782956123352
0.568071428698326,2.12413287162781
0.567401856150525,2.13043570518494
0.567281782627106,2.13156246979344
0.566719135334275,2.13673877716064
0.566038706891998,2.14304208755493
0.565508902072906,2.1479788117754
0.565359326285072,2.14934492111206
0.564668020770322,2.15564799308777
0.56398343777619,2.16195106506348
0.563736259937286,2.16422617145857
0.563289900585459,2.16825413703918
0.56259467865828,2.17455720901489
0.561963379383087,2.18032996857033
0.561904207686943,2.1808602809906
0.561198310361258,2.18716335296631
0.560499657625875,2.19346642494202
0.560190737247467,2.19625724561325
0.559794202457108,2.19976949691772
0.559085283910609,2.20607256889343
0.558417975902557,2.21206245128787
0.558382377534773,2.21237564086914
0.557663095140973,2.21867871284485
0.556951622112663,2.22498178482056
0.556645214557648,2.22769991014269
0.556233030997587,2.23128485679626
0.555511577967897,2.23758792877197
0.554872453212738,2.24322269695343
0.55479511415517,2.24389100074768
0.554063505832209,2.25019407272339
0.55334024951527,2.2564971446991
0.553099691867828,2.25859402828979
0.552607531233813,2.2628002166748
0.551874615624285,2.26910305023193
0.551326930522919,2.27384817630201
0.551143453218335,2.27540636062622
0.550400757327301,2.28170943260193
0.549666949950563,2.28801226615906
0.549554169178009,2.28897830658194
0.548918732010072,2.29431557655334
0.548175683821572,2.30061864852905
0.547781407833099,2.30397598692612
0.547428543764186,2.30692148208618
0.546676115520344,2.31322479248047
0.54600864648819,2.31887430396473
0.545929861243053,2.31952786445618
0.545168112715308,2.32583069801331
0.544415870336319,2.33213376998901
0.54423588514328,2.33364075632865
0.543651644490396,2.3384370803833
0.542890745503713,2.34473991394043
0.54246312379837,2.34829923259977
0.542126801157102,2.35104298591614
0.541356808338765,2.35734629631042
0.540690362453461,2.36286142682074
0.540593237239292,2.36364912986755
0.539814446073827,2.36995220184326
0.539046122870651,2.37625527381897
0.538917720317841,2.37730666478849
0.538263475092316,2.38255834579468
0.537486656667292,2.38886141777039
0.537144839763641,2.39164393735131
0.536703629921343,2.39516448974609
0.535918418498742,2.4014675617218
0.535372197628021,2.4058887381765
0.535134951560498,2.40777063369751
0.534341411102213,2.41407370567322
0.533599317073822,2.4200462756355
0.533557404204254,2.42037677764893
0.532755526087722,2.42667984962463
0.531965357916099,2.43298292160034
0.531826555728912,2.43408835016149
0.531160755497614,2.43928599357605
0.530362587788907,2.44558906555176
0.530053913593292,2.44803342365568
0.529556740310223,2.45189213752747
0.528750940526102,2.45819520950317
0.528281033039093,2.46189547280492
0.527943690919171,2.46449828147888
0.527130037042827,2.47080135345459
0.526508390903473,2.47566956332597
0.52632136287349,2.4771044254303
0.52550021287304,2.48340725898743
0.524735629558563,2.48936099901738
0.524689799918315,2.48971056938171
0.523860930530667,2.49601364135742
0.523045349045627,2.50231647491455
0.522962868213654,2.5029521511382
0.522212497044308,2.50861978530884
0.521389783969053,2.51492285728455
0.521190106868744,2.51645339369237
0.520554697749576,2.52122569084167
0.519725030857451,2.52752876281738
0.519417345523834,2.5298736740903
0.518887227794744,2.53383207321167
0.518050850965858,2.5401349067688
0.517644584178925,2.54321373319579
0.517210314568519,2.54643797874451
0.516367045950572,2.55274128913879
0.515871822834015,2.55647399226001
0.515523739786825,2.55904412269592
0.514673941797146,2.56534719467163
0.514099061489105,2.56965597834725
0.513827376141247,2.57165050506592
0.512971268510971,2.57795333862305
0.512326300144196,2.58276032627535
0.51212132128878,2.58425641059875
0.511258930537633,2.59055948257446
0.510553538799286,2.59578648479548
0.51040525588191,2.59686255455017
0.50953682120355,2.60316562652588
0.508780777454376,2.60873758433852
0.508679459006843,2.60946869850159
0.507804930493394,2.61577177047729
0.507008016109467,2.62161163064394
0.506943452401001,2.622074842453
0.506063099330307,2.62837791442871
0.505235254764557,2.63441051803188
0.50519734840178,2.63468098640442
0.504311492077906,2.64098405838013
0.503462493419647,2.64713663247157
0.503441279102292,2.64728713035583
0.502550011453665,2.65359020233154
0.501689851284027,2.65978787028464
0.501674906869122,2.65989327430725
0.500778337908907,2.66619634628296
0.499916970729828,2.67236807774584
0.499898246417806,2.67249941825867
0.498996738687491,2.67880249023438
0.498144328594208,2.68487605030724
0.498111421747338,2.68510556221008
0.497205084682565,2.69140863418579
0.496371448040009,2.6973148804436
0.496314261057303,2.69771146774292
0.495403347538388,2.70401477813721
0.494598686695099,2.709683249475
0.494506657380875,2.71031785011292
0.493591530730585,2.71662068367004
0.492826044559479,2.72198255480453
0.492688723282885,2.72292399406433
0.491769398691314,2.72922682762146
0.49105316400528,2.73421560972958
0.490860365912216,2.73552989959717
0.489937057459521,2.74183297157288
0.489280521869659,2.74637956779702
0.489021418463623,2.74813604354858
0.488094794426687,2.75443911552429
0.48750776052475,2.75848092362477
0.487172239244286,2.7607421875
0.486242213922318,2.76704525947571
0.48573499917984,2.77051698933133
0.485312439654794,2.77334833145142
0.484379421882123,2.77965140342712
0.48396223783493,2.78249093195463
0.483442422186613,2.78595447540283
0.482506500899017,2.79225754737854
0.482189476490021,2.79440302811765
0.481561937838053,2.79856061935425
0.480623465962885,2.80486369132996
0.480416715145111,2.80625454393245
0.479670868493938,2.81116676330566
0.478730211559886,2.81746983528137
0.478643953800201,2.81804670893474
0.477769600932273,2.82377290725708
0.476871192455292,2.82977286577075
0.47682480089463,2.83007597923279
0.475858010530778,2.8363790512085
0.475098431110382,2.84142244366628
0.474904513674878,2.8426821231842
0.473936233118449,2.84898495674133
0.473325669765472,2.85301461047162
0.472973611553165,2.85528826713562
0.472004053236598,2.86159133911133
0.471552908420563,2.86455120352502
0.471032401477855,2.86789417266846
0.47006196180565,2.87419748306274
0.469780147075653,2.87603578077746
0.469080735336181,2.88050055503845
0.468109557175892,2.88680338859558
0.468007385730743,2.88746579870155
0.467118735013033,2.89310646057129
0.466234624385834,2.89882664438483
0.466142508671258,2.89940977096558
0.465146564382315,2.90571260452271
0.464461982250214,2.9101167703527
0.464160291040729,2.91201567649841
0.463164325445994,2.9183189868927
0.462689101696014,2.92135728368939
0.462167388991979,2.92462182044983
0.461172072891304,2.93092489242554
0.460916459560394,2.9325493534441
0.460164221024836,2.93722796440125
0.459169662289541,2.94353103637695
0.459143698215485,2.94369504100608
0.458151052939623,2.94983434677124
0.457370817661285,2.95475377492112
0.457146452130926,2.95613741874695
0.456127988731741,2.96244025230408
0.455598175525665,2.96576003115476
0.4551116601516,2.96874332427979
0.45409515738236,2.97504639625549
0.453825294971466,2.97672714982237
0.453066863990734,2.9813494682312
0.452052732500654,2.98765230178833
0.452052652835846,2.98765279486937
0.45101210127383,2.9939558506012
0.450279891490936,2.99847761640478
0.449985154799597,3.00025868415833
0.448947929682965,3.00656175613403
0.448507130146027,3.00926737371443
0.447908212471392,3.01286482810974
0.446874280325094,3.01916790008545
0.446734368801117,3.02002120648707
0.445821528794678,3.02547073364258
0.444961607456207,3.03070315821239
0.444781723084467,3.03177380561829
0.443725495241292,3.03807711601257
0.443188846111298,3.04132221639352
0.442671963748974,3.04438018798828
0.441620277531181,3.05068325996399
0.441416084766388,3.05191014189646
0.440552932842652,3.0569863319397
0.439643323421478,3.06243922574145
0.43949836877836,3.06328916549683
0.438424886911999,3.06959223747253
0.437870562076569,3.07289444067951
0.437355701513713,3.07589530944824
0.436288118575582,3.08219861984253
0.436097800731659,3.08332485763076
0.435203960947755,3.08850169181824
0.434325039386749,3.09369044173539
0.434132069793812,3.09480476379395
0.433043953781726,3.10110759735107
0.43255227804184,3.10399112536366
0.431956423784489,3.10741066932678
0.430875573828732,3.11371374130249
0.430779635906219,3.11427269946971
0.429772662514038,3.12001705169678
0.42900675535202,3.12446852468731
0.428681071604905,3.12632012367249
0.427580636680295,3.13262319564819
0.4272341132164,3.13462361334394
0.426472694083257,3.13892602920532
0.425461232662201,3.14474908421664
0.425376000365429,3.14522910118103
0.42425692897649,3.15153217315674
0.423688590526581,3.15478270122531
0.42314321333705,3.15783524513245
0.422033607465494,3.16413855552673
0.421915829181671,3.16480781509444
0.420903074520378,3.17044162750244
0.420142948627472,3.17474756568794
0.419782720414369,3.17674446105957
0.41865585760177,3.18304753303528
0.418370306491852,3.18465448607008
0.417517854270677,3.18935060501099
0.416597545146942,3.19451491850295
0.416390102398833,3.19565367698669
0.415246585314289,3.20195651054382
0.414824783802032,3.20430691786723
0.414100092429855,3.20826005935669
0.413052022457123,3.21408361660989
0.412963866335487,3.21456289291382
0.411804698392758,3.22086596488953
0.411279261112213,3.22376551955549
0.410649108348945,3.22716903686523
0.409506499767303,3.23345438371921
0.409503206936699,3.23347210884094
0.408329237319653,3.23977494239807
0.407733738422394,3.24302845490224
0.407163471684142,3.24607801437378
0.40600415991557,3.25238132476807
0.405960977077484,3.25261560486324
0.404819084585877,3.25868439674377
0.404188215732574,3.26209617579422
0.403642040105963,3.26498746871948
0.402470297781699,3.27129054069519
0.402415573596954,3.27158438676976
0.401273272529167,3.27759337425232
0.400642693042755,3.28096860865488
0.400083998311041,3.28389644622803
0.398901130457563,3.29019951820374
0.398869931697845,3.29036530098792
0.39769094961007,3.29650282859802
0.397097170352936,3.29964828733828
0.396488482284891,3.30280590057373
0.395324409008026,3.3089496428596
0.395293567166956,3.30910897254944
0.394071668478175,3.31541180610657
0.393551766872406,3.3181363063292
0.392854687760385,3.32171487808228
0.391778886318207,3.32733325942676
0.391644957307277,3.32801795005798
0.390414751901534,3.33432102203369
0.390006244182587,3.33643866046545
0.389182072148799,3.34062433242798
0.388233363628387,3.34552538898039
0.387956239577598,3.34692740440369
0.386719345654287,3.35323023796082
0.386460721492767,3.35455632100103
0.385470366022755,3.35953330993652
0.384687960147858,3.36353086521631
0.384227371551592,3.36583638191223
0.382985679217505,3.37213945388794
0.382915079593658,3.37249742021553
0.381719040156268,3.37844276428223
0.381142437458038,3.38135584894817
0.380457717668133,3.38474583625793
0.379369676113129,3.39022143055836
0.37920189801859,3.39104866981506
0.377928162906951,3.39735174179077
0.377596855163574,3.39900644460811
0.376647577016916,3.40365481376648
0.375824153423309,3.40775227395168
0.37537191423667,3.40995788574219
0.374097614190683,3.41626071929932
0.374051332473755,3.41648922219861
0.3727970114639,3.42256426811218
0.37227863073349,3.42511349187073
0.37150018885246,3.42886710166931
0.370505928993225,3.43373743616261
0.370207594428581,3.43517017364502
0.368906391879763,3.44147324562073
0.368733108043671,3.44231554230998
0.36758790804281,3.44777631759644
0.366960346698761,3.45081347012138
0.366272568638669,3.45407915115356
0.365187644958496,3.45930943607317
0.364960650339467,3.46038222312927
0.36363527338208,3.46668553352356
0.363414824008942,3.46773979244236
0.362296598900747,3.47298860549927
0.361642122268677,3.47610522582156
0.360960121774254,3.47929167747498
0.359869301319122,3.48446271620985
0.359625922363921,3.48559474945068
0.358280600404861,3.49189758300781
0.358096599578857,3.49276305148842
0.356919253064173,3.49820065498352
0.356323838233948,3.50098889483823
0.355559274569529,3.50450372695923
0.354551076889038,3.50920392040441
0.354200746585148,3.51080703735352
0.352838984697308,3.51711010932922
0.352778315544128,3.51739066261755
0.351452935145861,3.52341318130493
0.351005613803864,3.52547219385046
0.350067144758596,3.52971601486206
0.349232792854309,3.53353861228491
0.34868158964146,3.53601908683777
0.347460091114044,3.54159058649146
0.347296759929873,3.54232215881348
0.345895393126548,3.54862523078918
0.34568727016449,3.54956637041662
0.344481457946245,3.55492854118347
0.343914568424225,3.55748063319076
0.343066890463589,3.56123161315918
0.342141807079315,3.56537548097137
0.341651516022043,3.56753444671631
0.340368986129761,3.57325323174798
0.340235634654503,3.57383751869202
0.33880160405679,3.58014059066772
0.338596284389496,3.58104822062743
0.337355812093431,3.58644366264343
0.336823582649231,3.58878434399343
0.335908083195666,3.59274649620056
0.335050761699677,3.59649911692083
0.334458307557225,3.59905004501343
0.333278000354767,3.60418994371751
0.333006554541669,3.60535287857056
0.331548861750259,3.61165595054626
0.331505239009857,3.61184425777892
0.330067163865919,3.61795902252197
0.329732477664948,3.61939620114102
0.328582164430916,3.62426209449768
0.327959775924683,3.62692121413644
0.32709405212825,3.63056492805481
0.326186954975128,3.63441985523726
0.325601982541797,3.63686847686768
0.324414253234863,3.64188926239391
0.32410637986787,3.6431713104248
0.322641491889954,3.64933045218713
0.322606738268227,3.64947438240051
0.321083946586693,3.65577745437622
0.320868730545044,3.65667419825493
0.319553565703893,3.66208052635193
0.319095969200134,3.66397709814587
0.318018372558504,3.66838335990906
0.317323207855225,3.67124824067209
0.316477608300311,3.67468643188477
0.315550446510315,3.67848671650608
0.314931524073083,3.68098974227905
0.31377774477005,3.68569124098937
0.313379509394202,3.68729281425476
0.312004923820496,3.69286185419012
0.311821377905833,3.69359588623047
0.310255058480207,3.69989895820618
0.310232222080231,3.69999063661041
0.308667068984535,3.70620179176331
0.308459460735321,3.70703023332728
0.307072100170674,3.71250486373901
0.306686639785767,3.71403427845892
0.305470007178463,3.71880793571472
0.304913938045502,3.72100137244833
0.303860567299337,3.72511124610901
0.303141117095947,3.72793198106959
0.302243344775173,3.73141431808472
0.301368415355682,3.73482353959941
0.300618172248708,3.73771739006042
0.299595713615417,3.74167784464988
0.298984735569048,3.74402022361755
0.297822892665863,3.74849191357495
0.297342441101487,3.75032329559326
0.296050131320953,3.75526726308341
0.29569141417904,3.75662636756897
0.294277429580688,3.76200102936149
0.294030931830588,3.76292943954468
0.292504608631134,3.76869497384805
0.292360984418336,3.76923274993896
0.290731906890869,3.77534585549862
0.290680858710195,3.77553582191467
0.288987782757806,3.7818386554718
0.288959085941315,3.7819452824565
0.287280307598299,3.78814172744751
0.28718638420105,3.78848840128522
0.285562374360811,3.79444479942322
0.28541362285614,3.79499019298396
0.283834446765925,3.80074787139893
0.28364086151123,3.80145303238362
0.28209619623061,3.80705070495605
0.281868100166321,3.80787598676701
0.280346422304713,3.81335425376892
0.280095279216766,3.81425667201005
0.278586145167064,3.81965708732605
0.278322577476501,3.82059768476816
0.276814323929626,3.82596015930176
0.276549875736237,3.82689738755541
0.275031005359447,3.83226323127747
0.274777054786682,3.83315685067185
0.27323607985583,3.83856630325317
0.273004353046417,3.83937611874652
0.271429467867834,3.8448691368103
0.271231591701508,3.84555562276653
0.269610267086171,3.85117268562317
0.269458770751953,3.8516944495198
0.26777941152882,3.8574755191803
0.267686069011688,3.85779469255414
0.265936225321043,3.86377859115601
0.265913248062134,3.86385658696838
0.264140546321869,3.86985577893622
0.26407374938316,3.87008166313171
0.262367844581604,3.87580481211294
0.262195178534958,3.87638473510742
0.26059502363205,3.88171186911864
0.260302557618014,3.88268756866455
0.25882226228714,3.88757829748997
0.258396049424453,3.88899064064026
0.257049560546875,3.89340494419315
0.256475521791919,3.89529395103455
0.255276739597321,3.89919364354946
0.25454140785682,3.90159702301025
0.253504037857056,3.90494499183951
0.252593540363205,3.90790009498596
0.251731216907501,3.91066135361231
0.250632235193849,3.91420316696167
0.249958515167236,3.91634318368461
0.248657498371725,3.9205060005188
0.248185753822327,3.92199197030905
0.246669519750672,3.92680907249451
0.246412992477417,3.92761061927849
0.244668486596393,3.93311214447021
0.244640231132507,3.9331996906582
0.242867529392242,3.9386730115133
0.24262925631411,3.9394154548645
0.241094708442688,3.94410533307897
0.240573195063326,3.94571852684021
0.239322006702423,3.9495103784676
0.238504133299481,3.95202159881592
0.237549185752869,3.95489079514246
0.236422471798947,3.95832443237305
0.235776484012604,3.96024830766919
0.234328733331997,3.96462750434875
0.234003722667694,3.96558710122062
0.23223090171814,3.97090536680356
0.232222460156443,3.97093057632446
0.230458199977875,3.97606032355003
0.230062296657641,3.97723364830017
0.22868549823761,3.98120197243824
0.227891445617008,3.98353695869446
0.226912677288055,3.98633203780083
0.225710454783876,3.98984003067017
0.225139975547791,3.99145437302103
0.223520225516279,3.99614286422729
0.223367154598236,3.99657203054038
0.221594393253326,4.00156077740493
0.221284464550592,4.00244617462158
0.219821691513062,4.00648046998347
0.219021219404407,4.00874900817871
0.218048870563507,4.01140555017418
0.216751623635031,4.01505184173584
0.216276168823242,4.01633835290958
0.214503467082977,4.02126839439857
0.214472177488187,4.02135515213013
0.212730646133423,4.02598515363438
0.21212218053936,4.02765846252441
0.210957884788513,4.0307240733729
0.209770469134871,4.03396129608154
0.209185123443604,4.03548708771883
0.20741746462305,4.04026460647583
0.207412362098694,4.04027777277678
0.205639660358429,4.04481536966788
0.204982340887285,4.04656744003296
0.203866839408875,4.0493927038525
0.20255059888576,4.05287027359009
0.20209413766861,4.05401461573417
0.2003213763237,4.05858087121422
0.200093836808718,4.05917358398438
0.19854861497879,4.06297155905032
0.197578265919605,4.0654764175415
0.196775853633881,4.06742843839822
0.195074182717717,4.07177972793579
0.195003032684326,4.07195095665912
0.193230330944061,4.07619894574112
0.192483066828762,4.07808256149292
0.191457629203796,4.08050036566616
0.189900950444933,4.08438587188721
0.189684808254242,4.08488986449675
0.187912106513977,4.089054072757
0.187247556478463,4.09068870544434
0.186139345169067,4.09321771719662
0.184589571882456,4.09699201583862
0.184366524219513,4.09749546906938
0.182593822479248,4.10152613696957
0.181856626255814,4.10329484939575
0.180821001529694,4.10558016861933
0.179127787321555,4.10959815979004
0.179048299789429,4.10977153073528
0.177275598049164,4.11361677412119
0.176298639166162,4.11590099334717
0.175502777099609,4.11759693039392
0.1737300157547,4.12160609238049
0.1734701634069,4.12220430374146
0.17195725440979,4.12534841387775
0.170569426885905,4.12850713729858
0.17018449306488,4.12929827674949
0.168411791324615,4.13301994656278
0.16761274715877,4.13481044769287
0.166638970375061,4.13676111882655
0.164866268634796,4.14060352720253
0.164635134483737,4.14111328125
0.163093507289886,4.14411881198288
0.161578861089626,4.14741611480713
0.161320745944977,4.14791371560629
0.159547984600067,4.1513618930818
0.158447435043611,4.15371942520142
0.157775163650513,4.15498026605005
0.156002461910248,4.15847696665898
0.155268936553066,4.1600227355957
0.154229760169983,4.16191655323077
0.152456939220428,4.16545034089803
0.152034735060361,4.16632556915283
0.150684237480164,4.16871461715957
0.148911476135254,4.1722678899082
0.148734444478432,4.17262887954712
0.147138655185699,4.17536569847658
0.145365953445435,4.17891530783473
0.145357770026776,4.17893171310425
0.14359313249588,4.18186234379121
0.141879451088722,4.18523454666138
0.141820430755615,4.18533158705539
0.14004772901535,4.18819942299678
0.138319609851561,4.19153785705566
0.138274908065796,4.19160903498878
0.136502146720886,4.19437794725383
0.134729444980621,4.19771146447543
0.134661262222781,4.19784116744995
0.132956624031067,4.20039953145983
0.131183922290802,4.20358096091493
0.130882310543603,4.20414400100708
0.129411101341248,4.20627648126298
0.127638399600983,4.20926506064998
0.126992221131252,4.21044731140137
0.125865638256073,4.21202345110206
0.124092876911163,4.21478703569276
0.122996454051532,4.2167501449585
0.122320115566254,4.21766286828791
0.120547413825989,4.22017804642578
0.11890255267639,4.22305297851563
0.118774592876434,4.22321936330707
0.117001891136169,4.22547688363264
0.115229070186615,4.22824938497431
0.114588161441983,4.22935628890991
0.11345636844635,4.23072318503706
0.11168360710144,4.23311405604836
0.110165984479544,4.23565912246704
0.109910845756531,4.2359558792009
0.108138084411621,4.2379949222429
0.106365323066711,4.24052926766297
0.105501707868597,4.24196243286133
0.104592561721802,4.24293719356873
0.102819800376892,4.24498761405954
0.101047039031982,4.24765049903526
0.100674003960381,4.24826574325562
0.0992742776870728,4.24963641328402
0.0975015163421631,4.25164668197943
0.0957288146018982,4.25436562096638
0.0956054529873286,4.25456857681274
0.0939560532569885,4.25603414223741
0.0921832919120789,4.25792626135137
0.0904105305671692,4.26055053825977
0.0902146686663673,4.26087141036987
0.0886377692222595,4.26213758217041
0.0868650078773499,4.26381939819983
0.0850922465324402,4.26613416559896
0.0844476773870384,4.26717472076416
0.0833194851875305,4.26799445081098
0.0815467834472656,4.26939342580642
0.079774022102356,4.27122745374839
0.078326054311854,4.27347755432129
0.0780012607574463,4.2736908094116
0.0762284398078918,4.27478684479499
0.074455738067627,4.27611300447199
0.0726829767227173,4.27800745488329
0.0716212356775721,4.27978038787842
0.0709102153778076,4.28015977944286
0.0691374540328979,4.28107818903443
0.0673647522926331,4.2821704136671
0.0655919313430786,4.28373547890089
0.0642727486557252,4.28608417510986
0.0638191699981689,4.28627654478898
0.0620464086532593,4.28695101023076
0.0602737069129944,4.28768224805504
0.0585009455680847,4.28851511903557
0.056728184223175,4.28985641157338
0.0559197741354831,4.29238700866699
0.0549554228782654,4.29264996978469
0.0531826615333557,4.29307728849057
0.051409900188446,4.29344219873866
0.0496371388435364,4.2935266612791
0.0483498277597044,4.29238700866699
0.0496371388435364,4.29175681146997
0.051409900188446,4.29091600833744
0.0531826615333557,4.28999538232037
0.0549554228782654,4.28837946530235
0.0555125813262053,4.28608417510986
0.056728184223175,4.28531757775572
0.0585009455680847,4.2841477474482
0.0602737069129944,4.28260707469969
0.0618170740103565,4.27978038787842
0.0620464086532593,4.2795982860359
0.0638191699981689,4.27827183508288
0.0655919313430786,4.27663276080452
0.0673647522926331,4.27389835906452
0.0675584061432846,4.27347755432129
0.0691374540328979,4.27212043187811
0.0709102153778076,4.27029887598048
0.0726829767227173,4.26750512456457
0.072848374831018,4.26717472076416
0.074455738067627,4.26561961126949
0.0762284398078918,4.26352888718097
0.0777863803245026,4.26087141036987
0.0780012607574463,4.26063424046013
0.079774022102356,4.25870052410592
0.0815467834472656,4.2562070132443
0.0824551033053815,4.25456857681274
0.0833194851875305,4.25354738651149
0.0850922465324402,4.25126011228859
0.0867996614361526,4.24826574325562
0.0868650078773499,4.24818196621566
0.0886377692222595,4.24594617804388
0.0904105305671692,4.24310228776702
0.0910154150127721,4.24196243286133
0.0921832919120789,4.24038880655832
0.0939560532569885,4.23764505001433
0.0950110658965583,4.23565912246704
0.0957288146018982,4.23463063395882
0.0975015163421631,4.23189089565248
0.0988321930047222,4.22935628890991
0.0992742776870728,4.22868852053179
0.101047039031982,4.22589734407539
0.102512618164031,4.22305297851563
0.102819800376892,4.22256660471044
0.104592561721802,4.21968372066208
0.106071129865096,4.2167501449585
0.106365323066711,4.21626417307999
0.108138084411621,4.21325622429775
0.109519507300029,4.21044731140137
0.109910845756531,4.20977498385342
0.11168360710144,4.20660897822958
0.112865247572836,4.20414400100708
0.11345636844635,4.20309094428281
0.115229070186615,4.19972944158441
0.116110763026764,4.19784116744995
0.117001891136169,4.19619866022572
0.118774592876434,4.19259606647063
0.119255491953269,4.19153785705566
0.120547413825989,4.18907871413743
0.122299369946281,4.18523454666138
0.122320115566254,4.18519383155851
0.124092876911163,4.18170664440924
0.125323476860232,4.17893171310425
0.125865638256073,4.17783655049753
0.127638399600983,4.17404741451942
0.128250380057328,4.17262887954712
0.129411101341248,4.17021821941182
0.131085717418566,4.16632556915283
0.131183922290802,4.16611654805527
0.132956624031067,4.16229848504733
0.133909847317931,4.1600227355957
0.134729444980621,4.15823292212411
0.136502146720886,4.15402349390226
0.13662604616112,4.15371942520142
0.138274908065796,4.15002615585387
0.139334211352054,4.14741611480713
0.14004772901535,4.14578545373195
0.141820430755615,4.14143243650103
0.141946578338237,4.14111328125
0.14359313249588,4.13725978661957
0.144555504652499,4.13481044769287
0.145365953445435,4.13287761016403
0.147069829995311,4.12850713729858
0.147138655185699,4.12834003398916
0.148911476135254,4.12398883208845
0.149590429394509,4.12220430374146
0.150684237480164,4.11949013573479
0.152038828325774,4.11590099334717
0.152456939220428,4.11484626004471
0.154229760169983,4.11018546260369
0.154446151346878,4.10959815979004
0.156002461910248,4.10558845882947
0.156840863259401,4.10329484939575
0.157775163650513,4.10085035576604
0.159173463372582,4.09699201583862
0.159547984600067,4.09599769816689
0.161320745944977,4.09111354733646
0.16147122506303,4.09068870544434
0.163093507289886,4.08629386286033
0.16376369987262,4.08438587188721
0.164866268634796,4.08135686924566
0.166006161654823,4.07808256149292
0.166638970375061,4.07632087344453
0.168205499728275,4.07177972793579
0.168411791324615,4.07119762335516
0.17018449306488,4.06608448731807
0.170389833043498,4.0654764175415
0.17195725440979,4.06096857015929
0.172558173270393,4.05917358398438
0.1737300157547,4.05576129693418
0.174689337375398,4.05287027359009
0.175502777099609,4.0504730866988
0.176787043065728,4.04656744003296
0.177275598049164,4.04511005195322
0.178854548174644,4.04026460647583
0.179048299789429,4.03967992645074
0.180821001529694,4.03421748969618
0.18090284784359,4.03396129608154
0.182593822479248,4.02876447733864
0.182944153196554,4.02765846252441
0.184366524219513,4.02323885136042
0.184957910009253,4.02135515213013
0.186139345169067,4.01764296400265
0.18694570148321,4.01505184173584
0.187912106513977,4.01198253578926
0.188909591863535,4.00874900817871
0.189684808254242,4.00626019174183
0.190850945591858,4.00244617462158
0.191457629203796,4.00047835987928
0.192771403953311,3.99614286422729
0.193230330944061,3.99463849021065
0.194671747786011,3.98984003067017
0.195003032684326,3.98874297553465
0.196553339368825,3.98353695869446
0.196775853633881,3.98279270935823
0.198416948012073,3.97723364830017
0.19854861497879,3.97678883393403
0.200263057748147,3.97093057632446
0.2003213763237,3.97073164491336
0.202092458555542,3.96462750434875
0.20209413766861,3.96462172026955
0.203866839408875,3.95847522947712
0.203909889654353,3.95832443237305
0.205639660358429,3.95227037235217
0.20571009878597,3.95202159881592
0.207412362098694,3.94600743027131
0.207493497423791,3.94571852684021
0.209185123443604,3.93968602663318
0.209260493436367,3.9394154548645
0.210957884788513,3.9333081180705
0.211012027080481,3.93311214447021
0.212730646133423,3.92687174780674
0.212747823793283,3.92680907249451
0.2144715600706,3.9205060005188
0.214503467082977,3.92038880624084
0.216183159984446,3.91420316696167
0.216276168823242,3.91385857729927
0.217881355083311,3.90790009498596
0.218048870563507,3.90727395217234
0.219566108295014,3.90159702301025
0.219821691513062,3.90063345792518
0.221237759026944,3.89529395103455
0.221594393253326,3.89393831561421
0.222896403761685,3.88899064064026
0.223367154598236,3.88718576299693
0.224541679733576,3.88268756866455
0.225139975547791,3.88037454889746
0.226174079748948,3.87638473510742
0.226912677288055,3.87350593199466
0.227793472204113,3.87008166313171
0.22868549823761,3.86657646947151
0.229399752865676,3.86377859115601
0.230458199977875,3.85958522103829
0.230992815713824,3.8574755191803
0.23223090171814,3.85253108982609
0.232572588317694,3.85117268562317
0.234003722667694,3.84541058008673
0.234138917887132,3.8448691368103
0.235698956248551,3.83856630325317
0.235776484012604,3.83825108637706
0.237258083319755,3.83226323127747
0.237549185752869,3.83107077687885
0.238804826352398,3.82596015930176
0.239322006702423,3.82382449737391
0.240338505714237,3.81965708732605
0.241094708442688,3.81651085682797
0.241859394163939,3.81335425376892
0.242867529392242,3.80912822343863
0.243367282280865,3.80705070495605
0.244640231132507,3.80167470580662
0.244861670382198,3.80074787139893
0.246348005628205,3.79444479942322
0.246412992477417,3.79416775875633
0.247839611635759,3.78814172744751
0.248185753822327,3.78665527693936
0.249318794456689,3.7818386554718
0.249958515167236,3.77907122537381
0.250784324250968,3.77553582191467
0.251731216907501,3.77141015788548
0.25223657411711,3.76923274993896
0.253504037857056,3.76367062184172
0.253674883741484,3.76292943954468
0.255112822128262,3.75662636756897
0.255276739597321,3.75590068901813
0.256551500116877,3.75032329559326
0.257049560546875,3.74810272025673
0.257976640642694,3.74402022361755
0.25882226228714,3.74022388487389
0.259387801482616,3.73771739006042
0.26059502363205,3.73225966028818
0.260784563120061,3.73141431808472
0.262181946113009,3.72511124610901
0.262367844581604,3.72426353702916
0.263580627629244,3.71880793571472
0.264140546321869,3.7162374758631
0.264965112486612,3.71250486373901
0.265913248062134,3.7081231580806
0.266335161334736,3.70620179176331
0.267686069011688,3.69991503927568
0.267689578311779,3.69989895820618
0.269061896379639,3.69359588623047
0.269458770751953,3.69173402225078
0.270419907316049,3.68729281425476
0.271231591701508,3.6834599824246
0.271763096448255,3.68098974227905
0.273004353046417,3.67508868727979
0.27309037033938,3.67468643188477
0.274429950263133,3.66838335990906
0.274777054786682,3.66672003933011
0.275761358584115,3.66208052635193
0.276549875736237,3.65827736186336
0.277077056985153,3.65577745437622
0.278322577476501,3.64973306748431
0.278376812479475,3.64947438240051
0.279692200356685,3.6431713104248
0.280095279216766,3.64119935667275
0.280996036433022,3.63686847686768
0.281868100166321,3.6325758538766
0.282284061181584,3.63056492805481
0.283561272902039,3.62426209449768
0.28364086151123,3.62386723887125
0.284853037525565,3.61795902252197
0.28541362285614,3.61516108491698
0.286129001983626,3.61165595054626
0.28718638420105,3.60634562449173
0.287387880226004,3.60535287857056
0.288653041873499,3.59905004501343
0.288959085941315,3.59750138828363
0.289916495011531,3.59274649620056
0.290731906890869,3.58859528080772
0.291162906861459,3.58644366264343
0.292399530283922,3.58014059066772
0.292504608631134,3.5796016716814
0.293650148257483,3.57383751869202
0.294277429580688,3.57060097672279
0.29488386896956,3.56753444671631
0.296050131320953,3.56148131480649
0.296099236043037,3.56123161315918
0.297333422535037,3.55492854118347
0.297822892665863,3.55236906441094
0.298553665425984,3.54862523078918
0.299595713615417,3.5431457583801
0.299755681522513,3.54232215881348
0.300968681089306,3.53601908683777
0.301368415355682,3.53390155445741
0.302175245248565,3.52971601486206
0.303141117095947,3.52457126186468
0.30336320743724,3.52341318130493
0.304558138825111,3.51711010932922
0.304913938045502,3.51520061528798
0.305750387260057,3.51080703735352
0.306686639785767,3.50575530116248
0.306923775372482,3.50450372695923
0.308103703523126,3.49820065498352
0.308459460735321,3.49626758426667
0.309281410651284,3.49189758300781
0.310232222080231,3.48670274910304
0.310439637012625,3.48559474945068
0.311606590480044,3.47929167747498
0.312004923820496,3.47709990611433
0.312769042021309,3.47298860549927
0.31377774477005,3.46740892945751
0.313911548176245,3.46668553352356
0.315068439209301,3.46038222312927
0.315550446510315,3.45769721966663
0.316214847627237,3.45407915115356
0.317323207855225,3.44787181370332
0.31734066450579,3.44777631759644
0.318489239324552,3.44147324562073
0.319095969200134,3.43805219037804
0.319619153818007,3.43517017364502
0.320737291005038,3.42886710166931
0.320868730545044,3.42812075244805
0.321870283592482,3.42256426811218
0.322641491889954,3.41816399253344
0.322983109947527,3.41626071929932
0.324096423791307,3.40995788574219
0.324414253234863,3.40813183014885
0.325212225467926,3.40365481376648
0.326186954975128,3.39802777355748
0.326306926137349,3.39735174179077
0.32741727724306,3.39104866981506
0.327959775924683,3.38789524417544
0.328514886381176,3.38474583625793
0.329599589992206,3.37844276428223
0.329732477664948,3.3776652869731
0.330699857952343,3.37213945388794
0.331505239009857,3.36740338817279
0.33177842975234,3.36583638191223
0.332863067454738,3.35953330993652
0.333278000354767,3.35707690671211
0.33394407445253,3.35323023796082
0.335005621158941,3.34692740440369
0.335050761699677,3.34665848388741
0.336088705289222,3.34062433242798
0.336823582649231,3.33622415128645
0.337149637377743,3.33432102203369
0.338213679547958,3.32801795005798
0.338596284389496,3.32571297509046
0.339276772347291,3.32171487808228
0.340319902816105,3.31541180610657
0.340368986129761,3.31511413163897
0.341384254490131,3.30910897254944
0.342141807079315,3.30449307398283
0.342425966283902,3.30280590057373
0.343473739077589,3.29650282859802
0.343914568424225,3.29379994999138
0.344517105572521,3.29019951820374
0.345546059196707,3.28389644622803
0.34568727016449,3.28302519061957
0.346590444944367,3.27759337425232
0.347460091114044,3.27220222142286
0.347611085471553,3.27129054069519
0.34864668402071,3.26498746871948
0.349232792854309,3.26133155370984
0.349668544141716,3.25868439674377
0.350687120330229,3.25238132476807
0.351005613803864,3.25038230892314
0.351709632766358,3.24607801437378
0.352712038385534,3.23977494239807
0.352778315544128,3.23935638072986
0.353734784865591,3.23347210884094
0.354551076889038,3.22829433733496
0.354733331750846,3.22716903686523
0.355744863725155,3.22086596488953
0.356323838233948,3.21717098082548
0.356743615527126,3.21456289291382
0.357740298325104,3.20826005935669
0.358096599578857,3.20597233836055
0.35873908543221,3.20195651054382
0.359721919997129,3.19565367698669
0.359869301319122,3.19470144265866
0.360720175606113,3.18935060501099
0.361642122268677,3.18336995494604
0.361693214745252,3.18304753303528
0.362687729404556,3.17674446105957
0.363414824008942,3.1719989572302
0.36366013830616,3.17044162750244
0.364641898171878,3.16413855552673
0.365187644958496,3.16055574355793
0.365613647965754,3.15783524513245
0.366583347774796,3.15153217315674
0.366960346698761,3.14904251647537
0.367553888542051,3.14522910118103
0.368512070458425,3.13892602920532
0.368733108043671,3.13745758443133
0.369481149088956,3.13262319564819
0.370428857093,3.12632012367249
0.370505928993225,3.12580515748461
0.371396226242279,3.12001705169678
0.37227863073349,3.1140969822243
0.372337414880468,3.11371374130249
0.373299539928767,3.10741066932678
0.374051332473755,3.10233858714103
0.374239002617669,3.10110759735107
0.375191135034384,3.09480476379395
0.375824153423309,3.09050829630697
0.376128311201272,3.08850169181824
0.377071162689836,3.08219861984253
0.377596855163574,3.07860938337244
0.378005977993973,3.07589530944824
0.378940180703109,3.06959223747253
0.379369676113129,3.0666435638215
0.379872516261977,3.06328916549683
0.380798536938196,3.0569863319397
0.381142437458038,3.05461217410381
0.381728043838556,3.05068325996399
0.382646330994574,3.04438018798828
0.382915079593658,3.04251401677764
0.383572591130015,3.03807711601257
0.384483616282187,3.03177380561829
0.384687960147858,3.03034699939515
0.385406625958415,3.02547073364258
0.386310780057147,3.01916790008545
0.386460721492767,3.01811481409746
0.387230094211765,3.01286482810974
0.3881279647135,3.00656175613403
0.388233363628387,3.00581741319852
0.389043599319198,3.00025868415833
0.389935181263882,2.9939558506012
0.390006244182587,2.99345127562916
0.390846798580668,2.98765230178833
0.391732796868848,2.9813494682312
0.391778886318207,2.98102043673451
0.392640229044814,2.97504639625549
0.393520892493996,2.96874332427979
0.393551766872406,2.96852166182681
0.394423851118886,2.96244025230408
0.395299507432126,2.95613741874695
0.395324409008026,2.9559576496481
0.396197781598863,2.94983434677124
0.397068879607746,2.94353103637695
0.397097170352936,2.94332572008059
0.397962373220503,2.93722796440125
0.398828989467012,2.93092489242554
0.398869931697845,2.93062612494226
0.399717404080421,2.92462182044983
0.400580025186828,2.9183189868927
0.400642693042755,2.9178592711329
0.401463206264124,2.91201567649841
0.402322271651349,2.90571260452271
0.402415573596954,2.90502444325199
0.403199764956993,2.89940977096558
0.40405536032632,2.89310646057129
0.404188215732574,2.89212147085789
0.404927202025781,2.88680338859558
0.405779495608567,2.88050055503845
0.405960977077484,2.87914760843624
0.406645275809512,2.87419748306274
0.407495049438266,2.86789417266846
0.407733738422394,2.86610543776225
0.408354506336878,2.86159133911133
0.409201710910676,2.85528826713562
0.409506499767303,2.85299143326319
0.410054654497264,2.84898495674133
0.410899680249538,2.8426821231842
0.411279261112213,2.83980750839933
0.411745994842641,2.8363790512085
0.412588864795365,2.83007597923279
0.413052022457123,2.8265499683321
0.413428197183596,2.82377290725708
0.414269350242168,2.81746983528137
0.414824783802032,2.81321916285386
0.415101395328556,2.81116676330566
0.41594112190191,2.80486369132996
0.416597545146942,2.7998146405302
0.416765727174356,2.79856061935425
0.417604370470601,2.79225754737854
0.418370306491852,2.78633542698349
0.41842114252012,2.78595447540283
0.419258664323646,2.77965140342712
0.420071811606444,2.77334833145142
0.420142948627472,2.7727944553833
0.420904342095697,2.76704525947571
0.421716763749186,2.7607421875
0.421915829181671,2.75918460044326
0.422541438454023,2.75443911552429
0.423353433072241,2.74813604354858
0.423688590526581,2.74549952773832
0.424169510475492,2.74183297157288
0.424981517623441,2.73552989959717
0.425461232662201,2.73173631773769
0.425788757480122,2.72922682762146
0.426600906417471,2.72292399406433
0.4272341132164,2.71789195670099
0.427399258450387,2.71662068367004
0.428211684827706,2.71031785011292
0.429001274935578,2.70401477813721
0.42900675535202,2.70397092654665
0.429813876929946,2.69771146774292
0.430603931854571,2.69140863418579
0.430779635906219,2.68999566515127
0.431407167288184,2.68510556221008
0.43219791260745,2.67880249023438
0.43255227804184,2.67593821828589
0.432991614494492,2.67249941825867
0.433783654966322,2.66619634628296
0.434325039386749,2.661799747223
0.434567455723511,2.65989327430725
0.435360519162495,2.65359020233154
0.436097800731659,2.64757421771794
0.436134136977595,2.64728713035583
0.436928605070228,2.64098405838013
0.437701503462946,2.63468098640442
0.437870562076569,2.63329183582467
0.438487995625178,2.62837791442871
0.439262331667909,2.622074842453
0.439643323421478,2.61892793003156
0.440037997478633,2.61577177047729
0.440814438367728,2.60946869850159
0.441416084766388,2.60447585317132
0.441579202246814,2.60316562652588
0.442357748877156,2.59686255455017
0.443115515567701,2.59055948257446
0.443188846111298,2.58994666193153
0.443892080207305,2.58425641059875
0.444651948594374,2.57795333862305
0.444961607456207,2.57535293530509
0.445417100405796,2.57165050506592
0.446179493269032,2.56534719467163
0.446734368801117,2.560666137747
0.446933084549986,2.55904412269592
0.44769813286659,2.55274128913879
0.448443241089708,2.54643797874451
0.448507130146027,2.54589521130908
0.449207625176829,2.5401349067688
0.449955465095385,2.53383207321167
0.450279891490936,2.53106251902742
0.450707684974861,2.52752876281738
0.451458449243888,2.52122569084167
0.452052652835846,2.51613005823771
0.452198184296818,2.51492285728455
0.452952358215628,2.50861978530884
0.453687186670578,2.50231647491455
0.453825294971466,2.50112351649011
0.454436662760531,2.49601364135742
0.455174756196942,2.48971056938171
0.455598175525665,2.48603668450696
0.455911489721902,2.48340725898743
0.456653148913536,2.4771044254303
0.457370817661285,2.47084799706095
0.457376351596847,2.47080135345459
0.45812193648979,2.46449828147888
0.458848478612439,2.45819520950317
0.459143698215485,2.45560363138027
0.459580866643123,2.45189213752747
0.460311258004445,2.44558906555176
0.460916459560394,2.44025173306721
0.461029737752147,2.43928599357605
0.461764372799199,2.43298292160034
0.462480549328633,2.42667984962463
0.462689101696014,2.42482814922357
0.463207628981525,2.42037677764893
0.463927986245781,2.41407370567322
0.464461982250214,2.40931010369712
0.464640519430424,2.40777063369751
0.465365436323665,2.4014675617218
0.46607237081061,2.39516448974609
0.466234624385834,2.39370700956663
0.466792669309098,2.38886141777039
0.467504095174367,2.38255834579468
0.468007385730743,2.37801698248128
0.46820943603568,2.37625527381897
0.468925706974913,2.36995220184326
0.469624547826042,2.36364912986755
0.469780147075653,2.36223516317166
0.470336826378822,2.35734629631042
0.47104051829577,2.35104298591614
0.471552908420563,2.3463662502867
0.471737308358623,2.34473991394043
0.472445924973714,2.3384370803833
0.473137498355393,2.33213376998901
0.473325669765472,2.33040451189689
0.473840764932256,2.32583069801331
0.474537328782695,2.31952786445618
0.475098431110382,2.31434706313427
0.475224295314523,2.31322479248047
0.475926559351189,2.30692148208618
0.476611768457666,2.30061864852905
0.476871192455292,2.29820775436985
0.47730477339938,2.29431557655334
0.477995321680701,2.28801226615906
0.478643953800201,2.28195497749885
0.478671194061501,2.28170943260193
0.479367758120794,2.27540636062622
0.480047664902841,2.26910305023193
0.480416715145111,2.26563383720228
0.480728876903536,2.2628002166748
0.481414417434864,2.2564971446991
0.482084005350539,2.25019407272339
0.482189476490021,2.24919567387531
0.482769714395199,2.24389100074768
0.483445122880534,2.23758792877197
0.48396223783493,2.23266961717448
0.48411308779528,2.23128485679626
0.484794530993246,2.22498178482056
0.485460213414198,2.21867871284485
0.48573499917984,2.21604758717113
0.486132247863244,2.21237564086914
0.486803940434799,2.20607256889343
0.487460179251681,2.19976949691772
0.48750776052475,2.19931079196957
0.488135822378718,2.19346642494202
0.488798128289073,2.18716335296631
0.489280521869659,2.18249100760087
0.489455038480076,2.1808602809906
0.490124095190627,2.17455720901489
0.490777687117239,2.16825413703918
0.49105316400528,2.16556780284343
0.491437543633956,2.16195106506348
0.492097636053081,2.15564799308777
0.492742839639694,2.14934492111206
0.492826044559479,2.14852779277624
0.493404917865045,2.14304208755493
0.494056670025321,2.13673877716064
0.494598686695099,2.13139220034949
0.49469923462734,2.13043570518494
0.495357788221683,2.12413287162781
0.496001420812738,2.11782956123352
0.496371448040009,2.11415482380791
0.496645885028002,2.11152648925781
0.497296390439099,2.10522365570068
0.497932394743051,2.09892058372498
0.498144328594208,2.0968006047112
0.498578015317377,2.09261727333069
0.499220906783771,2.08631443977356
0.49984979469122,2.08001136779785
0.499916970729828,2.07933479440995
0.500496267483322,2.07370805740356
0.501131936328957,2.06740522384644
0.501689851284027,2.06176158514943
0.501757487631565,2.06110215187073
0.502400667695501,2.05479907989502
0.503029469914965,2.04849600791931
0.503462493419647,2.04408397635006
0.503655107580516,2.0421929359436
0.504291486136196,2.0358898639679
0.504913680363704,2.02958679199219
0.505235254764557,2.02628746203722
0.50553906893081,2.02328372001648
0.506168840202141,2.01698064804077
0.50678474300998,2.01067757606506
0.507008016109467,2.00837100388721
0.507409506497519,2.00437450408936
0.508032979131381,1.99807143211365
0.508642987753711,1.99176847934723
0.508780777454376,1.99033473376703
0.509266495444067,1.98546528816223
0.509884004605883,1.97916221618652
0.510488287396854,1.9728592634201
0.510553538799286,1.97217558818154
0.511110309212289,1.96655607223511
0.511722213103373,1.9602530002594
0.51232112992287,1.95395004749298
0.512326300144196,1.95389548271454
0.512940898979915,1.94764697551727
0.513547583114915,1.94134378433228
0.514099061489105,1.93549632990021
0.51414369558985,1.93504083156586
0.514758582025085,1.92873775959015
0.515360204786495,1.92243456840515
0.515871822834015,1.91697112530479
0.515953497542888,1.91613161563873
0.516563398850305,1.90982854366302
0.517160138507948,1.90352535247803
0.517644584178925,1.89831532373554
0.517750187511175,1.89722239971161
0.518355303810864,1.8909193277359
0.518947434631106,1.88461637496948
0.519417345523834,1.87952654877855
0.519533787145503,1.87831318378448
0.520134409174646,1.87201011180878
0.520722281411265,1.86570715904236
0.521190106868744,1.86060367670112
0.52130442170415,1.85940396785736
0.521900758213912,1.85310089588165
0.522484577675155,1.84679794311523
0.522962868213654,1.84154058485506
0.523061793328464,1.84049487113953
0.523654254609765,1.83419167995453
0.524234337388358,1.82788872718811
0.524735629558563,1.82233887510395
0.524806383318309,1.8215856552124
0.525395252111421,1.8152824640274
0.525971574574011,1.80897951126099
0.526508390903473,1.80299169748064
0.526537789738779,1.80267643928528
0.527123118650321,1.79637324810028
0.527696142987395,1.79007029533386
0.52825750277605,1.78376722335815
0.528281033039093,1.78350207773198
0.528838237950753,1.77746427059174
0.529408184872292,1.77116107940674
0.529966401741625,1.76485800743103
0.530053913593292,1.76386449524696
0.530540403623081,1.75855505466461
0.531107483991226,1.75225186347961
0.531662823997833,1.74594879150391
0.531826555728912,1.74407591501704
0.532229556113245,1.73964583873749
0.532793888249354,1.73334276676178
0.533346703162786,1.72703957557678
0.533599317073822,1.72412808713062
0.533905566301752,1.72073662281036
0.534467370157557,1.71443355083466
0.535017801968402,1.70813035964966
0.535372197628021,1.70401407970487
0.53556821525005,1.70182740688324
0.536127861113701,1.69552433490753
0.536675976650126,1.68922138214111
0.537144839763641,1.68373331019545
0.537217377564784,1.68291819095612
0.537775081480313,1.67661511898041
0.53832135221182,1.67031216621399
0.53885664167041,1.66400897502899
0.538917720317841,1.66328640048285
0.539408940587835,1.65770590305328
0.539953388479469,1.65140295028687
0.540486949575602,1.64509975910187
0.540690362453461,1.64267422225665
0.541029146610266,1.63879668712616
0.541572105684249,1.63249373435974
0.542104242245309,1.62619066238403
0.54246312379837,1.62187721525534
0.542635641524337,1.61988747119904
0.54317720354517,1.61358451843262
0.543707995483936,1.60728144645691
0.544228318035857,1.60097825527191
0.54423588514328,1.60088629612379
0.544768422305439,1.59467530250549
0.545298025435877,1.58837223052979
0.54581721992617,1.58206927776337
0.54600864648819,1.57972372358075
0.546345385644937,1.57576608657837
0.546874194782833,1.56946301460266
0.547392464492556,1.56316006183624
0.547781407833099,1.55835559482655
0.547907954936027,1.55685687065125
0.548436091063718,1.55055379867554
0.54895366245769,1.54425084590912
0.549461134718925,1.53794765472412
0.549554169178009,1.53678528747758
0.549983316318958,1.53164458274841
0.550500457405376,1.52534162998199
0.551007514270176,1.51903855800629
0.551326930522919,1.51501290834555
0.551515512248794,1.51273536682129
0.552032498879724,1.50643241405487
0.552539212891315,1.50012934207916
0.553036224849518,1.49382615089417
0.553099691867828,1.49301703180252
0.553549376263497,1.48752319812775
0.554056080540461,1.48122012615204
0.554552967014253,1.47491717338562
0.554872453212738,1.47080790857844
0.555050539729657,1.46861398220062
0.555557477062454,1.46231091022491
0.556054490042476,1.45600783824921
0.556541877984123,1.44970488548279
0.556645214557648,1.44835975877297
0.557042993924135,1.44340169429779
0.557540419613378,1.43709874153137
0.558028156832519,1.43079566955566
0.558417975902557,1.42567609574482
0.558512140752096,1.42449247837067
0.559010168665895,1.41818952560425
0.559498498803286,1.41188645362854
0.559977475743612,1.40558338165283
0.560190737247467,1.40274754094299
0.5604632151169,1.39928030967712
0.560952344033351,1.39297723770142
0.56143200940461,1.38667416572571
0.561902584546017,1.38037109375
0.561963379383087,1.3795524293374
0.562389048959407,1.37406802177429
0.562869680111689,1.36776494979858
0.563341058691818,1.36146199703217
0.563736259937286,1.35608997395326
0.563807901815118,1.35515892505646
0.564289839010363,1.34885573387146
0.564762442494263,1.34255278110504
0.565226004619558,1.33624970912933
0.565508902072906,1.33235338320481
0.565691718797734,1.32994663715363
0.566165799540362,1.32364356517792
0.566630737995353,1.31734049320221
0.567086911901347,1.3110374212265
0.567281782627106,1.308317504927
0.567550395302807,1.30473434925079
0.568016927584418,1.29843127727509
0.568474481959669,1.29212820529938
0.568923492150993,1.28582525253296
0.569054424762726,1.28397290469278
0.56938374352606,1.27952206134796
0.569843103726988,1.27321898937225
0.570293720115318,1.26691603660583
0.57073598965809,1.26061284542084
0.570827186107635,1.25930458595435
0.571191745631934,1.25430989265442
0.571644361711557,1.24800682067871
0.572088447759332,1.24170362949371
0.57252420450712,1.23540067672729
0.572600066661835,1.23429682925205
0.572974333811093,1.22909760475159
0.573420541629311,1.22279453277588
0.573858276509158,1.21649146080017
0.574287915632976,1.21018838882446
0.574372708797455,1.20893648734924
0.574731217097036,1.20388531684875
0.575171292545457,1.19758224487305
0.575603079934574,1.19127917289734
0.576026866095101,1.18497610092163
0.576145470142365,1.18319861159648
0.576462025527641,1.17867314815521
0.576896366511322,1.17236995697021
0.57732246709605,1.16606688499451
0.57774069191014,1.15976393222809
0.577918231487274,1.15706178323963
0.578166395771012,1.15346074104309
0.578595257470614,1.14715778827667
0.579016029833575,1.14085471630096
0.579428988048558,1.13455152511597
0.579690992832184,1.13050036492641
0.57984382607442,1.12824857234955
0.580267564940393,1.12194550037384
0.580683257705763,1.11564242839813
0.581091253594796,1.10933935642242
0.581463754177094,1.10348448217209
0.581493695805601,1.10303628444672
0.581912566981203,1.09673321247101
0.582323514620936,1.0904301404953
0.582726802055224,1.08412706851959
0.58312275757994,1.07782399654388
0.583236515522003,1.07599891497032
0.583529589986905,1.07152104377747
0.58393604808627,1.06521785259247
0.584334934884484,1.05891478061676
0.584726458615446,1.05261182785034
0.585009276866913,1.04799357284906
0.585117711784807,1.04630863666534
0.585520060531957,1.04000568389893
0.585914782257499,1.03370261192322
0.586302232785994,1.02739953994751
0.58668266600526,1.0210964679718
0.586782038211823,1.01943802164503
0.587074510990965,1.01479339599609
0.587465403930169,1.00849032402039
0.58784900639431,1.00218725204468
0.588225615057751,0.995884239673615
0.588554799556732,0.990282903535909
0.588598183939509,0.989581108093262
0.588985578644288,0.983278036117554
0.589365677274677,0.97697502374649
0.589738737809599,0.970671892166138
0.590105056832501,0.964368879795074
0.590327560901642,0.960492014317689
0.590474072294662,0.958065807819366
0.590850967699799,0.951762676239014
0.591220785489421,0.94545966386795
0.591583832310972,0.939156591892242
0.591940317704468,0.932853579521179
0.592100322246552,0.929995994576688
0.592303368026639,0.926550447940826
0.592670236197807,0.920247435569763
0.593030280090117,0.913944363594055
0.593383749591478,0.907641232013702
0.593730886944553,0.901338219642639
0.593873083591461,0.89873136403117
0.594085350441234,0.895035147666931
0.594442689980514,0.888732135295868
0.594793398700944,0.882429003715515
0.59513771005099,0.876125931739807
0.595475874352137,0.869822919368744
0.595645844936371,0.8666199730584
0.59581913869665,0.863519787788391
0.596167428205246,0.857216775417328
0.596509234499964,0.85091370344162
0.59684481200159,0.844610691070557
0.597174370096304,0.838307559490204
0.597418606281281,0.833568918839828
0.597503577521906,0.832004487514496
0.597843230060988,0.825701475143433
0.598176527959783,0.81939834356308
0.598503716136614,0.813095331192017
0.598825023475081,0.806792259216309
0.599140672666672,0.800489127635956
0.599191248416901,0.799473064805173
0.599468528864291,0.794186115264893
0.599793680564269,0.787883043289185
0.600112831113469,0.781580030918121
0.60042619022708,0.775276899337769
0.600734002170492,0.768973827362061
0.6009641289711,0.76419372484778
0.601041416423548,0.762670814990997
0.601358720629918,0.756367683410645
0.60167012693244,0.750064671039581
0.601975835275546,0.743761599063873
0.602276041154166,0.73745858669281
0.602570959500113,0.731155455112457
0.60273677110672,0.727570275940841
0.602869247356411,0.724852442741394
0.603173173904765,0.718549370765686
0.603471485094293,0.712246239185333
0.603764344827653,0.70594322681427
0.604051955789583,0.699640154838562
0.604334518766846,0.693337082862854
0.60450953245163,0.689384516021247
0.604619183641168,0.687034010887146
0.60491027641162,0.680730998516083
0.60519597243166,0.67442786693573
0.605476464509293,0.668124854564667
0.605751924839985,0.661821782588959
0.606022531564841,0.655518710613251
0.606282413005829,0.649360444137554
0.606288848080784,0.649215638637543
0.606567552485314,0.642912626266479
0.606841048576182,0.636609494686127
0.60710953775309,0.630306422710419
0.607373165619871,0.624003410339355
0.607632128954526,0.617700338363647
0.607886564595997,0.611397266387939
0.608055055141449,0.607168807634283
0.608141945054219,0.605094194412231
0.608403455271075,0.598791122436523
0.608660123098739,0.592488050460815
0.608912086288536,0.586184978485107
0.609159514573078,0.579881966114044
0.609402577696091,0.573578894138336
0.609641406133021,0.567275762557983
0.609827935695648,0.562280840884188
0.60987914002819,0.56097275018692
0.610123975748177,0.554669678211212
0.610364225072504,0.548366606235504
0.610600070485361,0.542063534259796
0.61083166559458,0.535760521888733
0.611059146406268,0.52945739030838
0.611282656454108,0.523154318332672
0.611502312204268,0.516851305961609
0.611600577831268,0.514003425001741
0.611724880063784,0.510548233985901
0.611948804887939,0.504245162010193
0.612168560105915,0.497942119836807
0.612384286995794,0.491639018058777
0.612596140582282,0.485335946083069
0.612804229483262,0.479032903909683
0.613008697413015,0.472729831933975
0.613209651124959,0.46642678976059
0.613373339176178,0.461216232776905
0.613408794468436,0.460123717784882
0.613611819045629,0.453820616006851
0.613811030037792,0.447517573833466
0.614006546251909,0.441214501857758
0.614198506552761,0.434911459684372
0.614387028314423,0.428608387708664
0.61457222229086,0.422305345535278
0.6147542092875,0.416002243757248
0.614933088145029,0.40969917178154
0.615108953715456,0.403396129608154
0.615146100521088,0.40205579984956
0.615285260567967,0.397093057632446
0.615459162064095,0.390790015459061
0.615629797270846,0.38448691368103
0.615797274782866,0.378183841705322
0.615961721696778,0.371880799531937
0.616123211686011,0.365577727556229
0.616281861869889,0.359274685382843
0.616437758666012,0.352971613407135
0.616590988631138,0.346668541431427
0.616741637105666,0.340365499258041
0.616889785004419,0.334062427282333
0.616918861865997,0.332817399556871
0.617032239952785,0.327759355306625
0.617171169246248,0.32145631313324
0.617307436935554,0.315153211355209
0.617441149097799,0.308850169181824
0.617572380698008,0.302547097206116
0.61770121795291,0.296244025230408
0.61782773999219,0.289940983057022
0.617952027455832,0.283637881278992
0.618074147717765,0.277334839105606
0.618194171027914,0.271031767129898
0.618312161314274,0.26472869515419
0.61842818589229,0.258425652980804
0.618542302728507,0.252122581005096
0.618654568990347,0.245819509029388
0.618691623210907,0.2437225541376
NaN,NaN
0.029201039412696,4.30499315261841
0.0301368832588196,4.30481087740691
0.0319095849990845,4.30466326983507
0.0336823463439941,4.30497768804011
0.0337052640912792,4.30499315261841
NaN,NaN
0.0103160134296903,4.31129598617554
0.0106365084648132,4.31128240150616
0.0110275671496324,4.31129598617554
NaN,NaN
-0.00148435306877637,4.31232138610666
0,4.31214449885952
0.00158584005601123,4.31196056168402
NaN,NaN
0.0399497048968694,4.29868984222412
0.0407733917236328,4.29838948656825
0.0425461530685425,4.29788483209493
0.0443189144134521,4.29758584063127
0.046091616153717,4.29838724876799
0.0462080855260649,4.29868984222412
0.046091616153717,4.29870528335871
0.0443189144134521,4.2988919465067
0.0425461530685425,4.29902674727852
0.0407733917236328,4.29895481807778
0.0399497048968694,4.29868984222412

